Stochastic High Fidelity Simulation and Scenarios for Testing of Fixed Wing Autonomous GNSS-Denied Navigation Algorithms

Autonomous unmanned aerial vehicle (UAV) inertial navigation exhibits an extreme dependency on the availability of global navigation satellite systems (GNSS) signals, without which it incurs in a slow but unavoidable position drift that may ultimately lead to the loss of the platform if the GNSS signals are not restored or the aircraft does not reach a location from which it can be recovered by remote control. This article describes an stochastic high fidelity simulation of the flight of a fixed wing low SWaP (size, weight, and power) autonomous UAV in turbulent and varying weather intended to test and validate the GNSS-Denied performance of different navigation algorithms. Its open-source \nm{\CC} implementation has been released and is publicly available. Onboard sensors include accelerometers, gyroscopes, magnetometers, a Pitot tube, an air data system, a GNSS receiver, and a digital camera, so the simulation is valid for inertial, visual, and visual inertial navigation systems. Two scenarios involving the loss of GNSS signals are considered: the first represents the challenges involved in aborting the mission and heading towards a remote recovery location while experiencing varying weather, and the second models the continuation of the mission based on a series of closely spaced bearing changes. All simulation modules have been modeled with as few simplifications as possible to increase the realism of the results. While the implementation of the aircraft performances and its control system is deterministic, that of all other modules, including the mission, sensors, weather, wind, turbulence, and initial estimations, is fully stochastic. This enables a robust evaluation of each proposed navigation system by means of Monte-Carlo simulations that rely on a high number of executions of both scenarios.

==> figs/error_filter_pos_hor_m.txt <==
   +1.6079e+00 +1.6212e+02 +1.6159e+00 +1.6231e+02   +1.4018e+00 +4.3091e+01 +1.3976e+00 +4.3602e+01   +1.6669e+00 -1.7394e+02 +1.6877e+00 -1.7446e+02   +1.3210e+00 -3.8906e+01 +1.3201e+00 -3.9138e+01   +1.4589e+00 +1.7204e+02 +1.4636e+00 +1.7202e+02   +1.5954e+00 -4.0883e+01 +1.6008e+00 -4.0885e+01   +1.3532e+00 +3.9110e+01 +1.3501e+00 +3.8877e+01   +1.4533e+00 -5.3811e+01 +1.4489e+00 -5.3573e+01   +1.1260e+00 -8.1913e+01 +1.1308e+00 -8.1956e+01   +1.0247e+00 -1.4583e+02 +1.0255e+00 -1.4491e+02   +1.6486e+00 -1.4388e+02 +1.6379e+00 -1.4371e+02   +1.6473e+00 +1.4393e+02 +1.6277e+00 +1.4417e+02   +1.4896e+00 +1.4617e+02 +1.4836e+00 +1.4649e+02   +1.7861e+00 +4.7107e+01 +1.7881e+00 +4.7725e+01   +1.2711e+00 +6.3081e+01 +1.2761e+00 +6.3913e+01   +1.6220e+00 +7.4064e+01 +1.6130e+00 +7.4333e+01   +1.0081e+00 -8.5814e+01 +1.0166e+00 -8.5294e+01   +1.2232e+00 +1.4109e+02 +1.2308e+00 +1.4062e+02   +1.3457e+00 +5.3077e+01 +1.3266e+00 +5.3180e+01   +1.4788e+00 -1.4888e+02 +1.4770e+00 -1.4927e+02   +1.4884e+00 +1.8994e+01 +1.4757e+00 +1.8546e+01   +1.5165e+00 +1.1610e+02 +1.5228e+00 +1.1549e+02   +1.6776e+00 +1.0802e+02 +1.6885e+00 +1.0752e+02   +1.7394e+00 -1.0097e+02 +1.7390e+00 -1.0085e+02   +1.7260e+00 -7.6951e+01 +1.7237e+00 -7.6718e+01   +1.4867e+00 -1.5101e+02 +1.4895e+00 -1.5132e+02   +1.6119e+00 -1.4993e+02 +1.6059e+00 -1.4963e+02   +1.4512e+00 +5.5160e+01 +1.4592e+00 +5.5266e+01   +1.3352e+00 -2.6826e+01 +1.3276e+00 -2.6818e+01   +1.9880e+00 -1.9811e+01 +1.9936e+00 -1.9834e+01   +1.4862e+00 +1.3103e+01 +1.5014e+00 +1.3356e+01   +1.5244e+00 +7.2065e+01 +1.5362e+00 +7.2387e+01   +1.6172e+00 +7.7041e+01 +1.6250e+00 +7.6981e+01   +1.6497e+00 -7.9891e+01 +1.6470e+00 -8.0075e+01   +1.5335e+00 +8.7034e+01 +1.5467e+00 +8.6956e+01   +1.4680e+00 +5.7054e+01 +1.4678e+00 +5.7540e+01   +1.4660e+00 -5.0917e+01 +1.4605e+00 -5.0258e+01   +1.2367e+00 +6.1821e+00 +1.2371e+00 +5.9185e+00   +1.2851e+00 +1.1810e+02 +1.3053e+00 +1.1800e+02   +1.3194e+00 -1.1098e+02 +1.3251e+00 -1.1164e+02   +1.6811e+00 -7.0943e+01 +1.6815e+00 -7.0968e+01   +1.2714e+00 -4.0843e+01 +1.2791e+00 -4.0969e+01   +1.5789e+00 +1.1710e+02 +1.5896e+00 +1.1687e+02   +1.0179e+00 +1.6164e+01 +1.0052e+00 +1.6808e+01   +8.1661e-01 +1.7519e+02 +8.1015e-01 +1.7543e+02   +1.2009e+00 -4.1981e+01 +1.1870e+00 -4.2486e+01   +1.5345e+00 -1.2890e+02 +1.5215e+00 -1.2893e+02   +1.8564e+00 +2.5164e+01 +1.8728e+00 +2.4682e+01   +1.4135e+00 -2.5956e+01 +1.4204e+00 -2.5702e+01   +1.3676e+00 +5.0940e+01 +1.3630e+00 +5.0575e+01   +1.8660e+00 -1.5793e+02 +1.8831e+00 -1.5812e+02   +1.6490e+00 -1.4091e+02 +1.6560e+00 -1.4148e+02   +1.5754e+00 +6.4098e+01 +1.5655e+00 +6.3793e+01   +1.4593e+00 +1.2777e-01 +1.4598e+00 -2.6853e-01   +1.1784e+00 -8.7943e+00 +1.1838e+00 -8.8352e+00   +1.6716e+00 -1.3887e+01 +1.6729e+00 -1.3961e+01   +1.6142e+00 +5.8189e+01 +1.6172e+00 +5.8048e+01   +1.5374e+00 +3.3183e+01 +1.5284e+00 +3.3097e+01   +1.2493e+00 -1.3196e+02 +1.2527e+00 -1.3238e+02   +1.4176e+00 -1.7095e+02 +1.4115e+00 -1.7100e+02   +1.5346e+00 -1.1791e+02 +1.5330e+00 -1.1797e+02   +1.2735e+00 +5.9072e+01 +1.2838e+00 +5.9144e+01   +1.3421e+00 +1.0212e+02 +1.3484e+00 +1.0257e+02   +1.7260e+00 +5.7998e+01 +1.7329e+00 +5.8035e+01   +1.5762e+00 -1.3596e+02 +1.5799e+00 -1.3630e+02   +1.2391e+00 +2.8133e+01 +1.2436e+00 +2.8749e+01   +1.4781e+00 -1.2503e+02 +1.4933e+00 -1.2470e+02   +1.4854e+00 +1.4208e+02 +1.4808e+00 +1.4203e+02   +1.3330e+00 +4.0582e+00 +1.3380e+00 +4.1169e+00   +1.3389e+00 +8.6994e+01 +1.3280e+00 +8.6961e+01   +1.5751e+00 -5.1931e+01 +1.5832e+00 -5.2019e+01   +1.1030e+00 +2.4042e+01 +1.1011e+00 +2.4602e+01   +1.8197e+00 +1.2296e+02 +1.8122e+00 +1.2309e+02   +1.5107e+00 -1.3198e+02 +1.5208e+00 -1.3193e+02   +1.5782e+00 -1.0845e+01 +1.5805e+00 -1.1084e+01   +1.3692e+00 -1.7885e+02 +1.3716e+00 -1.7897e+02   +1.1342e+00 -4.2019e+01 +1.1269e+00 -4.2287e+01   +1.7066e+00 +1.0211e+02 +1.6894e+00 +1.0227e+02   +1.4568e+00 -1.0289e+02 +1.4696e+00 -1.0262e+02   +1.4575e+00 -1.2289e+02 +1.4484e+00 -1.2302e+02   +1.5471e+00 +1.7605e+02 +1.5353e+00 +1.7586e+02   +1.0631e+00 +1.7914e+02 +1.0708e+00 +1.7912e+02   +1.6833e+00 -1.7695e+02 +1.6715e+00 -1.7658e+02   +1.0403e+00 +8.8075e+01 +1.0362e+00 +8.7542e+01   +1.4164e+00 -7.8691e+00 +1.4010e+00 -8.0315e+00   +1.5190e+00 -7.9356e+00 +1.5076e+00 -8.3633e+00   +1.1978e+00 -4.7876e+01 +1.1962e+00 -4.7855e+01   +1.4707e+00 -9.8357e+00 +1.4693e+00 -1.0097e+01   +1.3254e+00 -5.9344e+00 +1.3279e+00 -5.4685e+00   +1.1055e+00 -7.7912e+01 +1.1121e+00 -7.7716e+01   +1.1909e+00 -1.6590e+02 +1.1956e+00 -1.6594e+02   +1.9040e+00 +1.2502e+02 +1.9313e+00 +1.2516e+02   +1.4525e+00 -3.8697e+00 +1.4397e+00 -3.6329e+00   +1.3508e+00 -1.0490e+02 +1.3483e+00 -1.0476e+02   +9.8901e-01 +8.3027e+01 +9.9338e-01 +8.3235e+01   +1.3847e+00 -1.3493e+02 +1.3917e+00 -1.3470e+02   +2.0312e+00 +1.6815e+02 +2.0272e+00 +1.6810e+02   +1.1132e+00 -1.0691e+02 +1.1286e+00 -1.0714e+02   +1.3773e+00 +9.0657e+00 +1.3707e+00 +9.8407e+00   +1.3887e+00 +1.7810e+02 +1.3887e+00 +1.7785e+02
   +4.8403e+00 +1.6208e+02 +4.8476e+00 +1.6215e+02   +4.2180e+00 +4.3032e+01 +4.2149e+00 +4.3244e+01   +4.9831e+00 -1.7399e+02 +5.0013e+00 -1.7415e+02   +3.9347e+00 -3.8986e+01 +3.9341e+00 -3.9056e+01   +4.4122e+00 +1.7199e+02 +4.4186e+00 +1.7201e+02   +4.7478e+00 -4.0932e+01 +4.7462e+00 -4.0937e+01   +4.0472e+00 +3.9073e+01 +4.0402e+00 +3.8962e+01   +4.3959e+00 -5.3891e+01 +4.3901e+00 -5.3876e+01   +3.3547e+00 -8.1933e+01 +3.3611e+00 -8.1939e+01   +3.1025e+00 -1.4589e+02 +3.1023e+00 -1.4562e+02   +4.9492e+00 -1.4390e+02 +4.9384e+00 -1.4384e+02   +4.9397e+00 +1.4386e+02 +4.9184e+00 +1.4395e+02   +4.4973e+00 +1.4617e+02 +4.4970e+00 +1.4630e+02   +5.3175e+00 +4.7019e+01 +5.3211e+00 +4.7214e+01   +3.8768e+00 +6.2991e+01 +3.8783e+00 +6.3276e+01   +4.8394e+00 +7.4008e+01 +4.8286e+00 +7.4107e+01   +2.9933e+00 -8.5912e+01 +3.0004e+00 -8.5711e+01   +3.6887e+00 +1.4107e+02 +3.6959e+00 +1.4093e+02   +4.0115e+00 +5.3054e+01 +3.9946e+00 +5.3101e+01   +4.4003e+00 -1.4887e+02 +4.3925e+00 -1.4903e+02   +4.4581e+00 +1.8920e+01 +4.4486e+00 +1.8751e+01   +4.5082e+00 +1.1604e+02 +4.5133e+00 +1.1589e+02   +4.9255e+00 +1.0798e+02 +4.9361e+00 +1.0781e+02   +5.2351e+00 -1.0102e+02 +5.2299e+00 -1.0105e+02   +5.1518e+00 -7.7014e+01 +5.1482e+00 -7.6955e+01   +4.4586e+00 -1.5109e+02 +4.4565e+00 -1.5120e+02   +4.8487e+00 -1.4994e+02 +4.8414e+00 -1.4988e+02   +4.3765e+00 +5.5072e+01 +4.3849e+00 +5.5135e+01   +3.9771e+00 -2.6877e+01 +3.9728e+00 -2.6852e+01   +5.9288e+00 -1.9882e+01 +5.9328e+00 -1.9862e+01   +4.4027e+00 +1.3061e+01 +4.4200e+00 +1.3139e+01   +4.5405e+00 +7.2056e+01 +4.5520e+00 +7.2121e+01   +4.8650e+00 +7.6984e+01 +4.8771e+00 +7.6965e+01   +4.8856e+00 -7.9955e+01 +4.8821e+00 -8.0035e+01   +4.5884e+00 +8.6981e+01 +4.6016e+00 +8.6952e+01   +4.3887e+00 +5.6997e+01 +4.3913e+00 +5.7164e+01   +4.4266e+00 -5.0998e+01 +4.4278e+00 -5.0789e+01   +3.6949e+00 +6.1009e+00 +3.6940e+00 +6.0140e+00   +3.8623e+00 +1.1806e+02 +3.8824e+00 +1.1803e+02   +4.0317e+00 -1.1100e+02 +4.0378e+00 -1.1120e+02   +5.0145e+00 -7.0992e+01 +5.0134e+00 -7.0955e+01   +3.8174e+00 -4.0904e+01 +3.8267e+00 -4.0952e+01   +4.7512e+00 +1.1711e+02 +4.7613e+00 +1.1703e+02   +3.0640e+00 +1.6095e+01 +3.0498e+00 +1.6331e+01   +2.4211e+00 +1.7513e+02 +2.4114e+00 +1.7515e+02   +3.6055e+00 -4.2043e+01 +3.5912e+00 -4.2150e+01   +4.6623e+00 -1.2899e+02 +4.6508e+00 -1.2895e+02   +5.6125e+00 +2.5090e+01 +5.6274e+00 +2.4907e+01   +4.2399e+00 -2.6032e+01 +4.2501e+00 -2.5935e+01   +4.0618e+00 +5.0902e+01 +4.0600e+00 +5.0797e+01   +5.5647e+00 -1.5796e+02 +5.5836e+00 -1.5799e+02   +4.9299e+00 -1.4091e+02 +4.9374e+00 -1.4107e+02   +4.7260e+00 +6.4060e+01 +4.7198e+00 +6.3997e+01   +4.3154e+00 +6.5242e-02 +4.3168e+00 -7.8115e-02   +3.4897e+00 -8.8798e+00 +3.4944e+00 -8.8376e+00   +5.0318e+00 -1.3940e+01 +5.0292e+00 -1.3933e+01   +4.8440e+00 +5.8127e+01 +4.8474e+00 +5.8109e+01   +4.5961e+00 +3.3141e+01 +4.5891e+00 +3.3067e+01   +3.7220e+00 -1.3202e+02 +3.7247e+00 -1.3223e+02   +4.2306e+00 -1.7099e+02 +4.2259e+00 -1.7097e+02   +4.5619e+00 -1.1798e+02 +4.5573e+00 -1.1802e+02   +3.8561e+00 +5.9016e+01 +3.8661e+00 +5.9049e+01   +4.0118e+00 +1.0211e+02 +4.0202e+00 +1.0223e+02   +5.1087e+00 +5.7983e+01 +5.1147e+00 +5.8026e+01   +4.7708e+00 -1.3596e+02 +4.7775e+00 -1.3608e+02   +3.7451e+00 +2.8115e+01 +3.7459e+00 +2.8326e+01   +4.4022e+00 -1.2504e+02 +4.4188e+00 -1.2499e+02   +4.4775e+00 +1.4201e+02 +4.4701e+00 +1.4196e+02   +4.0139e+00 +4.0194e+00 +4.0185e+00 +4.0312e+00   +4.0114e+00 +8.6973e+01 +4.0015e+00 +8.7013e+01   +4.7401e+00 -5.2011e+01 +4.7450e+00 -5.2027e+01   +3.3530e+00 +2.3971e+01 +3.3562e+00 +2.4127e+01   +5.4661e+00 +1.2293e+02 +5.4539e+00 +1.2293e+02   +4.4986e+00 -1.3200e+02 +4.5092e+00 -1.3197e+02   +4.7532e+00 -1.0891e+01 +4.7560e+00 -1.0954e+01   +4.1115e+00 -1.7893e+02 +4.1179e+00 -1.7892e+02   +3.3571e+00 -4.2108e+01 +3.3508e+00 -4.2163e+01   +5.1823e+00 +1.0204e+02 +5.1638e+00 +1.0203e+02   +4.3980e+00 -1.0298e+02 +4.4109e+00 -1.0293e+02   +4.4448e+00 -1.2299e+02 +4.4308e+00 -1.2306e+02   +4.6221e+00 +1.7599e+02 +4.6131e+00 +1.7598e+02   +3.1792e+00 +1.7908e+02 +3.1829e+00 +1.7904e+02   +5.0362e+00 -1.7702e+02 +5.0246e+00 -1.7689e+02   +3.1566e+00 +8.8074e+01 +3.1537e+00 +8.7864e+01   +4.2966e+00 -7.9299e+00 +4.2825e+00 -8.0259e+00   +4.5866e+00 -7.9801e+00 +4.5715e+00 -8.0783e+00   +3.5616e+00 -4.7943e+01 +3.5659e+00 -4.7986e+01   +4.4768e+00 -9.8969e+00 +4.4777e+00 -1.0022e+01   +3.9944e+00 -6.0274e+00 +3.9988e+00 -5.9256e+00   +3.2816e+00 -7.8039e+01 +3.2868e+00 -7.7900e+01   +3.5558e+00 -1.6596e+02 +3.5638e+00 -1.6596e+02   +5.6770e+00 +1.2494e+02 +5.6993e+00 +1.2501e+02   +4.3773e+00 -3.9271e+00 +4.3640e+00 -3.8583e+00   +4.0346e+00 -1.0494e+02 +4.0381e+00 -1.0488e+02   +2.9787e+00 +8.2982e+01 +2.9810e+00 +8.2957e+01   +4.1066e+00 -1.3495e+02 +4.1102e+00 -1.3487e+02   +6.0979e+00 +1.6812e+02 +6.0962e+00 +1.6808e+02   +3.2868e+00 -1.0692e+02 +3.2989e+00 -1.0700e+02   +4.1428e+00 +9.0373e+00 +4.1409e+00 +9.1913e+00   +4.1677e+00 +1.7803e+02 +4.1678e+00 +1.7788e+02
   +8.0684e+00 +1.6160e+02 +8.1444e+00 +1.6190e+02   +6.0603e+00 +2.5114e+01 +6.0470e+00 +2.4799e+01   +8.0337e+00 -1.7605e+02 +8.1427e+00 -1.7627e+02   +6.0865e+00 -2.4990e+01 +6.0828e+00 -2.5324e+01   +7.3825e+00 +1.7247e+02 +7.4347e+00 +1.7266e+02   +7.9278e+00 -4.1484e+01 +7.8742e+00 -4.0953e+01   +6.7654e+00 +3.8716e+01 +6.7268e+00 +3.8980e+01   +7.1496e+00 -4.8439e+01 +7.1944e+00 -4.8555e+01   +5.6248e+00 -8.2119e+01 +5.5841e+00 -8.2098e+01   +5.2215e+00 -1.4655e+02 +5.2104e+00 -1.4575e+02   +7.0164e+00 -1.3088e+02 +7.0421e+00 -1.3013e+02   +8.2084e+00 +1.4620e+02 +8.1561e+00 +1.4576e+02   +6.2559e+00 +1.2900e+02 +6.3030e+00 +1.2927e+02   +7.6605e+00 +3.2138e+01 +7.6029e+00 +3.1639e+01   +6.5214e+00 +6.2721e+01 +6.4279e+00 +6.3157e+01   +8.0537e+00 +7.3957e+01 +8.0506e+00 +7.4050e+01   +2.7701e+00 -1.0842e+02 +2.7681e+00 -1.0743e+02   +4.5420e+00 +1.5225e+02 +4.5588e+00 +1.5182e+02   +6.7652e+00 +6.4640e+01 +6.7613e+00 +6.5052e+01   +6.6667e+00 -1.6184e+02 +6.6650e+00 -1.6187e+02   +6.6622e+00 +2.5457e+01 +6.6316e+00 +2.5452e+01   +5.2996e+00 +1.0360e+02 +5.2962e+00 +1.0393e+02   +7.5589e+00 +1.0505e+02 +7.5310e+00 +1.0490e+02   +5.9072e+00 -1.1779e+02 +5.9291e+00 -1.1750e+02   +8.5767e+00 -7.7440e+01 +8.5960e+00 -7.7607e+01   +7.4094e+00 -1.5039e+02 +7.3237e+00 -1.5039e+02   +7.6158e+00 -1.4112e+02 +7.6185e+00 -1.4136e+02   +5.6515e+00 +4.6289e+01 +5.6795e+00 +4.5386e+01   +5.9340e+00 -3.8855e+01 +6.0109e+00 -3.9089e+01   +9.8088e+00 -1.2487e+01 +9.7876e+00 -1.2274e+01   +7.3210e+00 +1.3204e+01 +7.3649e+00 +1.3089e+01   +7.3227e+00 +6.8102e+01 +7.3283e+00 +6.8125e+01   +7.9210e+00 +7.4978e+01 +7.9514e+00 +7.5026e+01   +8.0932e+00 -7.9724e+01 +8.0281e+00 -7.9895e+01   +7.1771e+00 +1.0084e+02 +7.2270e+00 +1.0044e+02   +6.8895e+00 +4.4559e+01 +6.9059e+00 +4.4830e+01   +5.7993e+00 -3.9994e+01 +5.8492e+00 -3.9840e+01   +5.9880e+00 +1.2744e+01 +5.9667e+00 +1.2865e+01   +5.5476e+00 +1.0901e+02 +5.5897e+00 +1.0900e+02   +6.7194e+00 -1.1104e+02 +6.6949e+00 -1.1113e+02   +8.2733e+00 -7.0737e+01 +8.3879e+00 -7.0988e+01   +6.2774e+00 -5.2095e+01 +6.2642e+00 -5.2288e+01   +7.3659e+00 +1.2301e+02 +7.3670e+00 +1.2342e+02   +3.9817e+00 +3.6236e+00 +4.0066e+00 +3.8838e+00   +4.0187e+00 +1.7563e+02 +3.9942e+00 +1.7512e+02   +4.2829e+00 -6.6038e+01 +4.3328e+00 -6.6020e+01   +7.7366e+00 -1.2848e+02 +7.7130e+00 -1.2849e+02   +9.2510e+00 +2.9304e+01 +9.2981e+00 +2.9324e+01   +6.6658e+00 -3.7020e+01 +6.6827e+00 -3.6817e+01   +6.4117e+00 +6.9055e+01 +6.3997e+00 +6.9760e+01   +9.0078e+00 -1.6139e+02 +9.0772e+00 -1.6095e+02   +6.9501e+00 -1.3274e+02 +6.8955e+00 -1.3331e+02   +7.8369e+00 +6.5692e+01 +7.7570e+00 +6.5879e+01   +7.0453e+00 -4.3964e+00 +7.0553e+00 -4.2629e+00   +5.7000e+00 -1.2916e+01 +5.7108e+00 -1.3413e+01   +5.9996e+00 -8.5359e-01 +5.9587e+00 -1.2195e+00   +7.3944e+00 +4.6138e+01 +7.4583e+00 +4.6358e+01   +7.4615e+00 +3.9755e+01 +7.4928e+00 +3.9246e+01   +6.2478e+00 -1.3229e+02 +6.2484e+00 -1.3227e+02   +6.6399e+00 -1.6598e+02 +6.6703e+00 -1.6565e+02   +7.3671e+00 -1.2261e+02 +7.3146e+00 -1.2315e+02   +5.3323e+00 +6.9002e+01 +5.3558e+00 +6.9123e+01   +6.4692e+00 +9.5242e+01 +6.4438e+00 +9.4959e+01   +8.3961e+00 +5.9606e+01 +8.4012e+00 +5.9259e+01   +7.9232e+00 -1.3810e+02 +7.9558e+00 -1.3840e+02   +5.4009e+00 +3.6727e+01 +5.3369e+00 +3.7211e+01   +6.9608e+00 -1.3072e+02 +6.9555e+00 -1.3052e+02   +7.3490e+00 +1.4729e+02 +7.3793e+00 +1.4717e+02   +6.7091e+00 +4.3556e+00 +6.6978e+00 +4.0909e+00   +6.4442e+00 +8.1521e+01 +6.3822e+00 +8.1519e+01   +7.7240e+00 -5.5219e+01 +7.7490e+00 -5.4885e+01   +5.4990e+00 +3.0010e+01 +5.5435e+00 +2.9797e+01   +7.9919e+00 +1.1610e+02 +7.9828e+00 +1.1634e+02   +7.1733e+00 -1.2081e+02 +7.1465e+00 -1.2107e+02   +7.9000e+00 -1.1492e+01 +7.8296e+00 -1.1423e+01   +6.8917e+00 -1.7788e+02 +6.8774e+00 -1.7758e+02   +5.4635e+00 -3.3362e+01 +5.4563e+00 -3.3779e+01   +7.7102e+00 +9.7560e+01 +7.7307e+00 +9.8036e+01   +4.8664e+00 -1.2171e+02 +4.8868e+00 -1.2157e+02   +7.4259e+00 -1.2275e+02 +7.4075e+00 -1.2304e+02   +7.5733e+00 +1.7350e+02 +7.5651e+00 +1.7315e+02   +4.8740e+00 -1.5988e+02 +4.8574e+00 -1.6049e+02   +6.9512e+00 -1.6467e+02 +6.9196e+00 -1.6434e+02   +5.2314e+00 +8.6607e+01 +5.2057e+00 +8.7547e+01   +4.6607e+00 -2.6327e+01 +4.6583e+00 -2.6550e+01   +7.1264e+00 -4.1695e+00 +7.0989e+00 -4.2157e+00   +3.6272e+00 -3.7868e+01 +3.6277e+00 -3.8170e+01   +6.2743e+00 +6.0158e+00 +6.3394e+00 +5.9372e+00   +6.5383e+00 -1.3803e+01 +6.5352e+00 -1.3845e+01   +3.6043e+00 -9.1972e+01 +3.5625e+00 -9.0433e+01   +4.4790e+00 +1.6885e+02 +4.4992e+00 +1.6941e+02   +8.7691e+00 +1.1686e+02 +8.7734e+00 +1.1699e+02   +4.4334e+00 +1.1691e+01 +4.4883e+00 +1.2314e+01   +6.6807e+00 -1.0526e+02 +6.7327e+00 -1.0537e+02   +4.7131e+00 +7.2269e+01 +4.7163e+00 +7.1379e+01   +6.8297e+00 -1.3443e+02 +6.7669e+00 -1.3491e+02   +9.1957e+00 +1.7921e+02 +9.1675e+00 +1.7926e+02   +5.4790e+00 -1.0677e+02 +5.4624e+00 -1.0696e+02   +6.9154e+00 +9.4203e+00 +6.9100e+00 +9.1255e+00   +5.6376e+00 -1.6295e+02 +5.6612e+00 -1.6308e+02
   +1.1120e+01 +1.5678e+02 +1.1280e+01 +1.5743e+02   +8.0465e+00 +5.7376e+00 +8.0262e+00 +5.6492e+00   +6.4790e+00 +1.7926e+02 +6.7558e+00 +1.7935e+02   +8.4125e+00 -1.4063e+01 +8.3483e+00 -1.4214e+01   +6.3023e+00 -1.6934e+02 +6.4140e+00 -1.6947e+02   +9.9279e+00 -2.7534e+01 +9.7979e+00 -2.6432e+01   +8.9818e+00 +2.7876e+01 +8.8929e+00 +2.8416e+01   +9.6028e+00 -3.6798e+01 +9.7090e+00 -3.7132e+01   +5.6280e+00 -1.0937e+02 +5.6132e+00 -1.0879e+02   +7.0783e+00 -1.4242e+02 +7.0575e+00 -1.4136e+02   +8.8383e+00 -1.1710e+02 +8.9232e+00 -1.1649e+02   +7.0044e+00 +1.6415e+02 +6.9598e+00 +1.6431e+02   +7.9045e+00 +1.0848e+02 +7.9661e+00 +1.0890e+02   +9.9324e+00 +1.7851e+01 +9.8370e+00 +1.6896e+01   +8.8782e+00 +6.7294e+01 +8.7143e+00 +6.7641e+01   +1.1054e+01 +8.0472e+01 +1.1064e+01 +8.0466e+01   +2.4270e+00 -1.7618e+02 +2.3578e+00 -1.7497e+02   +3.3019e+00 -1.7170e+02 +3.3053e+00 -1.7297e+02   +1.0041e+01 +7.8063e+01 +1.0043e+01 +7.8565e+01   +8.7629e+00 -1.7891e+02 +8.7693e+00 -1.7881e+02   +6.8548e+00 +4.5391e+01 +6.7974e+00 +4.6193e+01   +4.0288e+00 +7.5900e+01 +3.9847e+00 +7.6814e+01   +7.6985e+00 +9.4534e+01 +7.6157e+00 +9.4171e+01   +4.9915e+00 -1.4490e+02 +5.0241e+00 -1.4406e+02   +7.9337e+00 -9.1152e+01 +8.0424e+00 -9.1382e+01   +6.6145e+00 -1.3424e+02 +6.5564e+00 -1.3360e+02   +9.9974e+00 -1.2625e+02 +9.9998e+00 -1.2689e+02   +2.7591e+00 +2.8822e+01 +2.9193e+00 +2.5479e+01   +7.6626e+00 -5.7129e+01 +7.8132e+00 -5.6744e+01   +1.3793e+01 -3.8780e+00 +1.3806e+01 -3.5821e+00   +9.0753e+00 +2.4753e+01 +9.1280e+00 +2.4295e+01   +8.8596e+00 +4.9339e+01 +8.8432e+00 +4.9189e+01   +7.4830e+00 +6.0135e+01 +7.4875e+00 +6.0570e+01   +1.1301e+01 -7.6568e+01 +1.1112e+01 -7.6577e+01   +9.9147e+00 +1.1081e+02 +9.9892e+00 +1.1009e+02   +9.5080e+00 +3.2289e+01 +9.5043e+00 +3.3052e+01   +4.7890e+00 -1.1014e+01 +4.8796e+00 -1.1623e+01   +8.2326e+00 +2.4061e+01 +8.2086e+00 +2.4351e+01   +3.4607e+00 +8.7946e+01 +3.4123e+00 +8.6523e+01   +9.3322e+00 -1.0686e+02 +9.2911e+00 -1.0673e+02   +1.0511e+01 -5.9342e+01 +1.0635e+01 -5.9889e+01   +8.8747e+00 -6.0783e+01 +8.8802e+00 -6.0844e+01   +5.2363e+00 +1.3894e+02 +5.2616e+00 +1.3924e+02   +1.5025e+00 -5.9614e+01 +1.5299e+00 -5.5916e+01   +4.9424e+00 +1.4486e+02 +4.9466e+00 +1.4372e+02   +5.1672e+00 -9.5208e+01 +5.2600e+00 -9.4168e+01   +6.9776e+00 -1.2072e+02 +6.9578e+00 -1.2037e+02   +1.2808e+01 +3.2664e+01 +1.2935e+01 +3.2666e+01   +9.1596e+00 -4.5922e+01 +9.1568e+00 -4.5817e+01   +9.1392e+00 +8.3374e+01 +9.1940e+00 +8.4512e+01   +8.0219e+00 -1.7344e+02 +8.0583e+00 -1.7282e+02   +6.4266e+00 -1.1198e+02 +6.2447e+00 -1.1191e+02   +9.4490e+00 +8.2288e+01 +9.3537e+00 +8.2667e+01   +9.3392e+00 -1.6774e+01 +9.3995e+00 -1.6732e+01   +4.5574e+00 -5.4050e+01 +4.6284e+00 -5.5357e+01   +4.6476e+00 +2.4325e+01 +4.5256e+00 +2.3555e+01   +9.8209e+00 +3.3258e+01 +9.9567e+00 +3.3627e+01   +1.0336e+01 +4.6734e+01 +1.0381e+01 +4.6453e+01   +6.6953e+00 -1.5722e+02 +6.6645e+00 -1.5738e+02   +6.1439e+00 -1.4102e+02 +6.2117e+00 -1.4049e+02   +9.9283e+00 -1.3314e+02 +9.8085e+00 -1.3412e+02   +5.1687e+00 +9.7078e+01 +5.2156e+00 +9.6862e+01   +8.7242e+00 +8.2150e+01 +8.7230e+00 +8.1464e+01   +1.0032e+01 +7.1304e+01 +1.0005e+01 +7.1058e+01   +1.0996e+01 -1.4224e+02 +1.1105e+01 -1.4230e+02   +4.8869e+00 +6.6633e+01 +4.7769e+00 +6.9122e+01   +5.6256e+00 -1.5597e+02 +5.5429e+00 -1.5578e+02   +1.0224e+01 +1.5066e+02 +1.0309e+01 +1.5058e+02   +6.8043e+00 +2.5978e+01 +6.7995e+00 +2.4892e+01   +8.6529e+00 +6.9679e+01 +8.4732e+00 +6.9566e+01   +1.0564e+01 -5.9163e+01 +1.0596e+01 -5.8751e+01   +6.5994e+00 +6.4087e+01 +6.7027e+00 +6.3899e+01   +8.9423e+00 +1.0168e+02 +8.8820e+00 +1.0237e+02   +9.9563e+00 -1.1299e+02 +9.8977e+00 -1.1320e+02   +1.0356e+01 -2.2636e+01 +1.0248e+01 -2.2720e+01   +5.6101e+00 -1.5255e+02 +5.6801e+00 -1.5309e+02   +7.5331e+00 -2.4205e+01 +7.5900e+00 -2.4940e+01   +6.9004e+00 +8.5200e+01 +6.9301e+00 +8.6404e+01   +4.2835e+00 -1.5738e+02 +4.3297e+00 -1.5731e+02   +8.5714e+00 -1.2922e+02 +8.5336e+00 -1.2945e+02   +7.6987e+00 +1.4943e+02 +7.7387e+00 +1.4921e+02   +7.0208e+00 -1.4010e+02 +6.9493e+00 -1.4112e+02   +7.6163e+00 -1.4340e+02 +7.6029e+00 -1.4243e+02   +6.6542e+00 +7.2473e+01 +6.6382e+00 +7.3296e+01   +3.7745e+00 -6.4075e+01 +3.7979e+00 -6.3951e+01   +5.2068e+00 +7.7622e+00 +5.2318e+00 +6.9697e+00   +9.3517e-01 +2.8762e+01 +8.6922e-01 +2.9703e+01   +7.8122e+00 +2.7433e+01 +7.9454e+00 +2.6885e+01   +9.1353e+00 -2.1224e+01 +9.1476e+00 -2.1034e+01   +3.0883e+00 -1.2312e+02 +2.9121e+00 -1.2035e+02   +4.9956e+00 +1.2424e+02 +4.9606e+00 +1.2496e+02   +1.0087e+01 +9.6593e+01 +1.0002e+01 +9.6644e+01   +2.3035e+00 +5.6493e+01 +2.4152e+00 +5.5451e+01   +4.9792e+00 -1.2246e+02 +5.1826e+00 -1.2179e+02   +6.5133e+00 +5.3780e+01 +6.5329e+00 +5.2905e+01   +6.2855e+00 -1.2505e+02 +6.0240e+00 -1.2563e+02   +1.1990e+01 -1.6955e+02 +1.1951e+01 -1.6933e+02   +6.6938e+00 -1.2807e+02 +6.7409e+00 -1.2804e+02   +8.5610e+00 +4.6001e+00 +8.5842e+00 +4.0391e+00   +6.8675e+00 -1.3547e+02 +6.9221e+00 -1.3590e+02
   +1.4158e+01 +1.5413e+02 +1.4450e+01 +1.5491e+02   +1.0525e+01 -5.0284e+00 +1.0524e+01 -5.2202e+00   +4.8256e+00 +1.7408e+02 +5.2096e+00 +1.7486e+02   +1.0877e+01 -7.9072e+00 +1.0793e+01 -7.9814e+00   +5.3473e+00 -1.4425e+02 +5.4644e+00 -1.4501e+02   +1.2072e+01 -1.4765e+01 +1.1933e+01 -1.3132e+01   +1.1330e+01 +2.0418e+01 +1.1203e+01 +2.0922e+01   +1.2260e+01 -2.9907e+01 +1.2446e+01 -3.0569e+01   +6.5416e+00 -1.3597e+02 +6.5151e+00 -1.3484e+02   +8.9166e+00 -1.3965e+02 +8.9087e+00 -1.3852e+02   +1.1002e+01 -1.0854e+02 +1.1136e+01 -1.0791e+02   +5.9896e+00 -1.7184e+02 +5.9749e+00 -1.7104e+02   +1.0189e+01 +9.6016e+01 +1.0262e+01 +9.6532e+01   +1.2500e+01 +9.4491e+00 +1.2471e+01 +7.9702e+00   +1.1118e+01 +7.4653e+01 +1.0812e+01 +7.4696e+01   +1.4138e+01 +8.5457e+01 +1.4138e+01 +8.5562e+01   +4.5305e+00 +1.5046e+02 +4.4652e+00 +1.5008e+02   +3.9650e+00 -1.2936e+02 +3.9071e+00 -1.3065e+02   +1.3586e+01 +8.4810e+01 +1.3599e+01 +8.5227e+01   +1.1300e+01 +1.7113e+02 +1.1328e+01 +1.7131e+02   +7.7186e+00 +6.2278e+01 +7.7556e+00 +6.3806e+01   +4.1713e+00 +4.0417e+01 +4.0537e+00 +4.0222e+01   +8.0971e+00 +8.4794e+01 +7.9545e+00 +8.4070e+01   +5.4660e+00 -1.7463e+02 +5.4371e+00 -1.7325e+02   +6.5067e+00 -1.0584e+02 +6.7253e+00 -1.0564e+02   +6.0642e+00 -1.1328e+02 +6.1002e+00 -1.1265e+02   +1.2798e+01 -1.1759e+02 +1.2765e+01 -1.1833e+02   +1.7331e+00 -5.6097e+01 +1.9972e+00 -5.0149e+01   +9.8408e+00 -6.7744e+01 +1.0066e+01 -6.7185e+01   +1.8018e+01 +6.7141e-01 +1.7999e+01 +1.1153e+00   +1.0307e+01 +4.2837e+01 +1.0314e+01 +4.2209e+01   +1.1006e+01 +3.7053e+01 +1.1015e+01 +3.6720e+01   +7.4302e+00 +4.3919e+01 +7.4214e+00 +4.5145e+01   +1.4513e+01 -7.4638e+01 +1.4215e+01 -7.4702e+01   +1.2789e+01 +1.1643e+02 +1.2914e+01 +1.1547e+02   +1.2316e+01 +2.5676e+01 +1.2333e+01 +2.6494e+01   +5.3147e+00 +2.0780e+01 +5.3716e+00 +1.9347e+01   +1.0637e+01 +3.0459e+01 +1.0637e+01 +3.0760e+01   +2.6635e+00 +3.7894e+01 +2.6995e+00 +3.4319e+01   +1.1967e+01 -1.0343e+02 +1.1918e+01 -1.0344e+02   +1.2204e+01 -4.2208e+01 +1.2316e+01 -4.3142e+01   +1.1571e+01 -6.5323e+01 +1.1602e+01 -6.5460e+01   +3.8102e+00 +1.6982e+02 +3.8577e+00 +1.6930e+02   +3.7255e+00 -1.3146e+02 +3.6192e+00 -1.2921e+02   +7.2475e+00 +1.1051e+02 +7.3808e+00 +1.0933e+02   +6.9108e+00 -1.1272e+02 +7.0017e+00 -1.1113e+02   +6.0465e+00 -1.1105e+02 +6.0891e+00 -1.1041e+02   +1.6348e+01 +3.4568e+01 +1.6599e+01 +3.4519e+01   +1.1800e+01 -5.0943e+01 +1.1761e+01 -5.0925e+01   +1.2168e+01 +9.1062e+01 +1.2307e+01 +9.2123e+01   +7.2711e+00 +1.7211e+02 +7.2493e+00 +1.7301e+02   +6.8185e+00 -9.0482e+01 +6.5728e+00 -8.9386e+01   +1.1598e+01 +9.3246e+01 +1.1496e+01 +9.3913e+01   +1.1901e+01 -2.4066e+01 +1.2005e+01 -2.4025e+01   +5.8843e+00 -9.6307e+01 +6.0775e+00 -9.6329e+01   +4.6056e+00 +5.8121e+01 +4.4142e+00 +5.7969e+01   +1.2529e+01 +2.5543e+01 +1.2740e+01 +2.6202e+01   +1.3317e+01 +5.0649e+01 +1.3366e+01 +5.0474e+01   +7.9815e+00 -1.7936e+02 +7.9307e+00 -1.7987e+02   +6.8536e+00 -1.1694e+02 +6.9862e+00 -1.1654e+02   +1.2633e+01 -1.3917e+02 +1.2511e+01 -1.4050e+02   +6.1733e+00 +1.2093e+02 +6.2145e+00 +1.2050e+02   +1.1240e+01 +7.4956e+01 +1.1278e+01 +7.3809e+01   +1.1927e+01 +7.9644e+01 +1.1914e+01 +7.9359e+01   +1.4091e+01 -1.4453e+02 +1.4285e+01 -1.4447e+02   +5.7001e+00 +9.5379e+01 +5.7638e+00 +9.8431e+01   +5.7186e+00 +1.7287e+02 +5.5334e+00 +1.7203e+02   +1.3172e+01 +1.5259e+02 +1.3257e+01 +1.5245e+02   +7.3955e+00 +4.7688e+01 +7.3633e+00 +4.6573e+01   +1.1070e+01 +6.2772e+01 +1.0789e+01 +6.2523e+01   +1.3412e+01 -6.1392e+01 +1.3474e+01 -6.0969e+01   +9.1864e+00 +8.3689e+01 +9.3431e+00 +8.3466e+01   +1.0305e+01 +9.0487e+01 +1.0201e+01 +9.1485e+01   +1.2838e+01 -1.0864e+02 +1.2748e+01 -1.0879e+02   +1.3004e+01 -2.9273e+01 +1.2877e+01 -2.9588e+01   +5.2467e+00 -1.1704e+02 +5.2579e+00 -1.1929e+02   +9.7341e+00 -1.9161e+01 +9.8272e+00 -2.0034e+01   +6.4856e+00 +7.0203e+01 +6.4769e+00 +7.2460e+01   +5.4029e+00 +1.7094e+02 +5.4930e+00 +1.7140e+02   +9.3777e+00 -1.3540e+02 +9.3440e+00 -1.3594e+02   +8.9130e+00 +1.2887e+02 +9.0036e+00 +1.2894e+02   +9.6179e+00 -1.3023e+02 +9.4530e+00 -1.3134e+02   +9.1129e+00 -1.2704e+02 +9.1550e+00 -1.2605e+02   +8.3522e+00 +6.3392e+01 +8.3250e+00 +6.4358e+01   +4.7824e+00 -1.0038e+02 +4.8146e+00 -9.9937e+01   +3.6625e+00 +2.9924e+01 +3.7005e+00 +2.8208e+01   +3.3335e+00 +1.1188e+02 +3.3825e+00 +1.1333e+02   +1.0073e+01 +4.0179e+01 +1.0228e+01 +3.9682e+01   +1.1862e+01 -2.5167e+01 +1.1835e+01 -2.4979e+01   +3.6065e+00 -1.5463e+02 +3.2639e+00 -1.5344e+02   +7.4965e+00 +9.9430e+01 +7.4117e+00 +9.9779e+01   +1.2327e+01 +8.2236e+01 +1.2173e+01 +8.2114e+01   +3.4338e+00 +1.2067e+02 +3.4476e+00 +1.1859e+02   +2.6133e+00 -1.5744e+02 +2.8685e+00 -1.5150e+02   +8.6588e+00 +4.3928e+01 +8.7185e+00 +4.3064e+01   +3.8582e+00 -1.1130e+02 +3.3433e+00 -1.1053e+02   +1.5079e+01 -1.6261e+02 +1.5026e+01 -1.6240e+02   +8.5552e+00 -1.4920e+02 +8.5989e+00 -1.4880e+02   +8.9853e+00 -5.3011e+00 +9.0038e+00 -6.0819e+00   +9.0981e+00 -1.1913e+02 +9.1805e+00 -1.1954e+02
   +1.7286e+01 +1.5247e+02 +1.7644e+01 +1.5330e+02   +1.3242e+01 -1.1781e+01 +1.3253e+01 -1.1767e+01   +3.2584e+00 +1.6297e+02 +3.7229e+00 +1.6668e+02   +1.3429e+01 -4.0436e+00 +1.3319e+01 -4.0728e+00   +5.6472e+00 -1.1604e+02 +5.7420e+00 -1.1745e+02   +1.4586e+01 -6.1847e+00 +1.4509e+01 -4.2069e+00   +1.3788e+01 +1.5338e+01 +1.3638e+01 +1.6049e+01   +1.5126e+01 -2.5570e+01 +1.5287e+01 -2.6412e+01   +8.4506e+00 -1.5339e+02 +8.3635e+00 -1.5200e+02   +1.0738e+01 -1.3772e+02 +1.0776e+01 -1.3666e+02   +1.3340e+01 -1.0268e+02 +1.3512e+01 -1.0226e+02   +6.2562e+00 -1.4495e+02 +6.3280e+00 -1.4373e+02   +1.2705e+01 +8.8592e+01 +1.2857e+01 +8.8898e+01   +1.5279e+01 +3.8890e+00 +1.5298e+01 +2.2584e+00   +1.3398e+01 +7.9553e+01 +1.3018e+01 +7.9407e+01   +1.7281e+01 +8.8638e+01 +1.7284e+01 +8.8816e+01   +7.2174e+00 +1.3965e+02 +7.1276e+00 +1.3916e+02   +5.8850e+00 -1.0733e+02 +5.8118e+00 -1.0817e+02   +1.7239e+01 +8.8739e+01 +1.7266e+01 +8.9099e+01   +1.3987e+01 +1.6506e+02 +1.4098e+01 +1.6517e+02   +9.1193e+00 +7.4634e+01 +9.2674e+00 +7.6673e+01   +5.5629e+00 +1.5171e+01 +5.4510e+00 +1.4398e+01   +8.7288e+00 +7.5787e+01 +8.5198e+00 +7.5009e+01   +7.0482e+00 +1.6517e+02 +6.9356e+00 +1.6607e+02   +5.6961e+00 -1.2586e+02 +5.9901e+00 -1.2493e+02   +6.3783e+00 -9.1692e+01 +6.5106e+00 -9.1572e+01   +1.5718e+01 -1.1210e+02 +1.5711e+01 -1.1289e+02   +4.2547e+00 -9.6858e+01 +4.3156e+00 -9.0976e+01   +1.2223e+01 -7.4625e+01 +1.2527e+01 -7.3680e+01   +2.2300e+01 +3.4748e+00 +2.2265e+01 +4.0286e+00   +1.2306e+01 +5.5990e+01 +1.2271e+01 +5.5448e+01   +1.3428e+01 +2.9086e+01 +1.3530e+01 +2.8616e+01   +7.9461e+00 +2.8786e+01 +7.8812e+00 +3.0519e+01   +1.7724e+01 -7.3484e+01 +1.7330e+01 -7.3497e+01   +1.5792e+01 +1.2000e+02 +1.5910e+01 +1.1887e+02   +1.5273e+01 +2.1368e+01 +1.5261e+01 +2.2420e+01   +7.0338e+00 +4.1812e+01 +7.0238e+00 +4.0292e+01   +1.3149e+01 +3.4296e+01 +1.3148e+01 +3.4749e+01   +4.0442e+00 -1.7103e+00 +4.2659e+00 -4.8753e+00   +1.4576e+01 -1.0138e+02 +1.4568e+01 -1.0134e+02   +1.4684e+01 -3.0198e+01 +1.4776e+01 -3.1151e+01   +1.4304e+01 -6.8213e+01 +1.4369e+01 -6.8302e+01   +4.1180e+00 -1.4952e+02 +4.1194e+00 -1.5082e+02   +7.1211e+00 -1.4308e+02 +6.9490e+00 -1.4137e+02   +1.0804e+01 +9.5214e+01 +1.1041e+01 +9.4625e+01   +9.0373e+00 -1.2296e+02 +9.1052e+00 -1.2083e+02   +5.3529e+00 -9.7970e+01 +5.4591e+00 -9.7656e+01   +1.9895e+01 +3.5718e+01 +2.0273e+01 +3.5695e+01   +1.4311e+01 -5.4018e+01 +1.4303e+01 -5.4038e+01   +1.5352e+01 +9.5477e+01 +1.5551e+01 +9.6620e+01   +7.0297e+00 +1.5537e+02 +6.9682e+00 +1.5656e+02   +8.0775e+00 -7.3342e+01 +7.7564e+00 -7.1430e+01   +1.4013e+01 +1.0069e+02 +1.3940e+01 +1.0144e+02   +1.4633e+01 -2.8662e+01 +1.4733e+01 -2.8665e+01   +8.9230e+00 -1.1615e+02 +9.1806e+00 -1.1565e+02   +5.9423e+00 +8.4429e+01 +5.7032e+00 +8.4661e+01   +1.5371e+01 +2.0789e+01 +1.5660e+01 +2.1489e+01   +1.6274e+01 +5.3123e+01 +1.6394e+01 +5.3007e+01   +1.0064e+01 +1.6598e+02 +1.0038e+01 +1.6540e+02   +8.4896e+00 -9.9595e+01 +8.6716e+00 -9.9632e+01   +1.5451e+01 -1.4303e+02 +1.5317e+01 -1.4458e+02   +7.8805e+00 +1.3621e+02 +7.9345e+00 +1.3580e+02   +1.3897e+01 +7.0449e+01 +1.3963e+01 +6.9014e+01   +1.4081e+01 +8.5529e+01 +1.4002e+01 +8.5281e+01   +1.7149e+01 -1.4594e+02 +1.7477e+01 -1.4584e+02   +7.4706e+00 +1.1427e+02 +7.7234e+00 +1.1603e+02   +7.2381e+00 +1.4930e+02 +7.0246e+00 +1.4719e+02   +1.6129e+01 +1.5379e+02 +1.6215e+01 +1.5366e+02   +8.8039e+00 +6.4200e+01 +8.7714e+00 +6.3207e+01   +1.3553e+01 +5.8615e+01 +1.3208e+01 +5.8020e+01   +1.6333e+01 -6.2943e+01 +1.6363e+01 -6.2404e+01   +1.2395e+01 +9.3962e+01 +1.2569e+01 +9.3749e+01   +1.1972e+01 +8.2226e+01 +1.1802e+01 +8.3305e+01   +1.5748e+01 -1.0593e+02 +1.5648e+01 -1.0600e+02   +1.5518e+01 -3.3395e+01 +1.5357e+01 -3.3728e+01   +6.7141e+00 -8.8112e+01 +6.6020e+00 -9.0713e+01   +1.2029e+01 -1.5963e+01 +1.2107e+01 -1.6959e+01   +6.5704e+00 +5.4631e+01 +6.4492e+00 +5.7463e+01   +7.5221e+00 +1.5355e+02 +7.6248e+00 +1.5427e+02   +1.0310e+01 -1.4073e+02 +1.0251e+01 -1.4131e+02   +1.0961e+01 +1.1465e+02 +1.1073e+01 +1.1494e+02   +1.2334e+01 -1.2481e+02 +1.2074e+01 -1.2581e+02   +1.1191e+01 -1.1582e+02 +1.1225e+01 -1.1504e+02   +1.0176e+01 +5.7417e+01 +1.0145e+01 +5.8508e+01   +6.9555e+00 -1.1932e+02 +6.9268e+00 -1.1875e+02   +3.1742e+00 +6.8268e+01 +3.1587e+00 +6.5210e+01   +6.6213e+00 +1.2069e+02 +6.7255e+00 +1.2071e+02   +1.2656e+01 +4.7983e+01 +1.2833e+01 +4.7564e+01   +1.4602e+01 -2.7579e+01 +1.4563e+01 -2.7461e+01   +4.8533e+00 -1.7356e+02 +4.3837e+00 -1.7466e+02   +1.0710e+01 +8.8029e+01 +1.0548e+01 +8.8242e+01   +1.5099e+01 +7.2801e+01 +1.4875e+01 +7.2408e+01   +6.2604e+00 +1.4074e+02 +6.1880e+00 +1.3895e+02   +3.0595e+00 +1.3390e+02 +2.8496e+00 +1.4413e+02   +1.0976e+01 +3.8010e+01 +1.1057e+01 +3.7262e+01   +2.1970e+00 -6.7792e+01 +1.7964e+00 -4.9557e+01   +1.8319e+01 -1.5811e+02 +1.8250e+01 -1.5788e+02   +1.1140e+01 -1.6169e+02 +1.1151e+01 -1.6116e+02   +9.6113e+00 -1.3926e+01 +9.6750e+00 -1.5069e+01   +1.1719e+01 -1.0985e+02 +1.1876e+01 -1.1010e+02
   +2.0402e+01 +1.5124e+02 +2.0845e+01 +1.5218e+02   +1.6127e+01 -1.6298e+01 +1.6095e+01 -1.6047e+01   +2.0050e+00 +1.3548e+02 +2.4058e+00 +1.4876e+02   +1.6058e+01 -1.3974e+00 +1.5931e+01 -1.3840e+00   +7.0558e+00 -9.4998e+01 +7.1066e+00 -9.6608e+01   +1.7366e+01 -1.3024e-01 +1.7331e+01 +1.9293e+00   +1.6326e+01 +1.1795e+01 +1.6141e+01 +1.2665e+01   +1.8011e+01 -2.2536e+01 +1.8182e+01 -2.3572e+01   +1.0873e+01 -1.6399e+02 +1.0705e+01 -1.6248e+02   +1.2621e+01 -1.3651e+02 +1.2655e+01 -1.3536e+02   +1.5751e+01 -9.8909e+01 +1.5981e+01 -9.8335e+01   +7.6396e+00 -1.2427e+02 +7.8387e+00 -1.2325e+02   +1.5438e+01 +8.3414e+01 +1.5598e+01 +8.3890e+01   +1.8161e+01 +8.0654e-02 +1.8229e+01 -1.6491e+00   +1.5834e+01 +8.2903e+01 +1.5286e+01 +8.2738e+01   +2.0457e+01 +9.0853e+01 +2.0469e+01 +9.1065e+01   +1.0050e+01 +1.3473e+02 +9.9063e+00 +1.3428e+02   +8.2186e+00 -9.6951e+01 +8.1536e+00 -9.7593e+01   +2.0969e+01 +9.1286e+01 +2.1011e+01 +9.1620e+01   +1.6747e+01 +1.6103e+02 +1.6977e+01 +1.6107e+02   +1.0839e+01 +8.3443e+01 +1.1105e+01 +8.5601e+01   +7.5351e+00 +1.6985e+00 +7.4654e+00 +7.1544e-01   +9.5648e+00 +6.8338e+01 +9.2677e+00 +6.7262e+01   +9.1874e+00 +1.5319e+02 +8.9958e+00 +1.5375e+02   +5.6908e+00 -1.4863e+02 +6.0556e+00 -1.4642e+02   +7.4828e+00 -7.4545e+01 +7.6506e+00 -7.4902e+01   +1.8735e+01 -1.0835e+02 +1.8756e+01 -1.0919e+02   +7.2377e+00 -1.0609e+02 +7.2458e+00 -1.0140e+02   +1.4721e+01 -7.9082e+01 +1.5095e+01 -7.8009e+01   +2.6645e+01 +5.4357e+00 +2.6571e+01 +5.9921e+00   +1.4714e+01 +6.5347e+01 +1.4696e+01 +6.4689e+01   +1.6005e+01 +2.3490e+01 +1.6229e+01 +2.3122e+01   +8.8807e+00 +1.6014e+01 +8.7825e+00 +1.8207e+01   +2.1006e+01 -7.2686e+01 +2.0450e+01 -7.2663e+01   +1.8800e+01 +1.2239e+02 +1.8942e+01 +1.2117e+02   +1.8258e+01 +1.8425e+01 +1.8241e+01 +1.9676e+01   +9.3189e+00 +5.3447e+01 +9.2368e+00 +5.2288e+01   +1.5661e+01 +3.7044e+01 +1.5701e+01 +3.7441e+01   +6.2892e+00 -1.7539e+01 +6.6625e+00 -1.9711e+01   +1.7206e+01 -9.9872e+01 +1.7236e+01 -9.9882e+01   +1.7613e+01 -2.1808e+01 +1.7690e+01 -2.2840e+01   +1.7122e+01 -7.0121e+01 +1.7161e+01 -7.0227e+01   +5.9018e+00 -1.2468e+02 +5.8282e+00 -1.2576e+02   +1.0604e+01 -1.4732e+02 +1.0391e+01 -1.4558e+02   +1.4725e+01 +8.7972e+01 +1.5057e+01 +8.7484e+01   +1.1355e+01 -1.2916e+02 +1.1429e+01 -1.2689e+02   +4.9863e+00 -8.2295e+01 +5.1568e+00 -8.2555e+01   +2.3479e+01 +3.6566e+01 +2.3932e+01 +3.6498e+01   +1.6743e+01 -5.6041e+01 +1.6775e+01 -5.6136e+01   +1.8415e+01 +9.8391e+01 +1.8711e+01 +9.9459e+01   +7.4504e+00 +1.3910e+02 +7.2792e+00 +1.4019e+02   +9.6054e+00 -6.2798e+01 +9.2602e+00 -6.0291e+01   +1.6599e+01 +1.0589e+02 +1.6551e+01 +1.0667e+02   +1.7456e+01 -3.1957e+01 +1.7529e+01 -3.1850e+01   +1.2518e+01 -1.2576e+02 +1.2781e+01 -1.2470e+02   +8.1230e+00 +9.9499e+01 +7.7219e+00 +9.9529e+01   +1.8322e+01 +1.7438e+01 +1.8653e+01 +1.8272e+01   +1.9215e+01 +5.4904e+01 +1.9443e+01 +5.4746e+01   +1.2553e+01 +1.5684e+02 +1.2566e+01 +1.5618e+02   +1.0648e+01 -8.8626e+01 +1.0853e+01 -8.8844e+01   +1.8364e+01 -1.4571e+02 +1.8177e+01 -1.4738e+02   +9.9761e+00 +1.4539e+02 +1.0007e+01 +1.4523e+02   +1.6631e+01 +6.7730e+01 +1.6713e+01 +6.5788e+01   +1.6302e+01 +8.9815e+01 +1.6199e+01 +8.9633e+01   +2.0177e+01 -1.4691e+02 +2.0673e+01 -1.4679e+02   +9.6956e+00 +1.2565e+02 +1.0108e+01 +1.2599e+02   +9.4187e+00 +1.3540e+02 +9.3089e+00 +1.3281e+02   +1.9114e+01 +1.5465e+02 +1.9176e+01 +1.5449e+02   +1.0792e+01 +7.5438e+01 +1.0699e+01 +7.4566e+01   +1.6032e+01 +5.5570e+01 +1.5645e+01 +5.4955e+01   +1.9224e+01 -6.3910e+01 +1.9260e+01 -6.3406e+01   +1.5821e+01 +9.9849e+01 +1.6032e+01 +9.9715e+01   +1.3844e+01 +7.5876e+01 +1.3585e+01 +7.7172e+01   +1.8721e+01 -1.0402e+02 +1.8576e+01 -1.0409e+02   +1.8117e+01 -3.6408e+01 +1.7892e+01 -3.6708e+01   +9.1574e+00 -7.2204e+01 +8.9466e+00 -7.4398e+01   +1.4368e+01 -1.3725e+01 +1.4411e+01 -1.4862e+01   +7.0888e+00 +4.0425e+01 +6.8499e+00 +4.3290e+01   +1.0105e+01 +1.4422e+02 +1.0192e+01 +1.4491e+02   +1.1273e+01 -1.4504e+02 +1.1235e+01 -1.4579e+02   +1.3425e+01 +1.0524e+02 +1.3589e+01 +1.0570e+02   +1.4991e+01 -1.2149e+02 +1.4692e+01 -1.2235e+02   +1.3504e+01 -1.0851e+02 +1.3575e+01 -1.0764e+02   +1.2146e+01 +5.3413e+01 +1.2041e+01 +5.4454e+01   +9.4730e+00 -1.2886e+02 +9.4333e+00 -1.2825e+02   +4.1764e+00 +1.0109e+02 +4.0287e+00 +9.8694e+01   +9.9931e+00 +1.2344e+02 +1.0161e+01 +1.2321e+02   +1.5396e+01 +5.3027e+01 +1.5594e+01 +5.2718e+01   +1.7363e+01 -2.9344e+01 +1.7324e+01 -2.9163e+01   +6.4328e+00 +1.7578e+02 +5.8671e+00 +1.7358e+02   +1.4116e+01 +8.2232e+01 +1.3914e+01 +8.2120e+01   +1.8091e+01 +6.6372e+01 +1.7873e+01 +6.5809e+01   +9.3765e+00 +1.4776e+02 +9.2264e+00 +1.4642e+02   +5.7066e+00 +1.0879e+02 +5.1533e+00 +1.1403e+02   +1.3395e+01 +3.3840e+01 +1.3471e+01 +3.3515e+01   +3.0839e+00 -8.5588e+00 +3.5288e+00 +6.4726e+00   +2.1632e+01 -1.5497e+02 +2.1549e+01 -1.5472e+02   +1.4045e+01 -1.6936e+02 +1.4026e+01 -1.6872e+02   +1.0473e+01 -2.1202e+01 +1.0549e+01 -2.2720e+01   +1.4597e+01 -1.0377e+02 +1.4776e+01 -1.0425e+02
   +2.3595e+01 +1.5038e+02 +2.4071e+01 +1.5135e+02   +1.9005e+01 -1.9381e+01 +1.8941e+01 -1.8984e+01   +1.8740e+00 +8.1456e+01 +1.7102e+00 +1.0662e+02   +1.8873e+01 +7.1626e-01 +1.8709e+01 +6.3172e-01   +9.2161e+00 -8.1297e+01 +9.1906e+00 -8.3084e+01   +2.0320e+01 +4.1066e+00 +2.0296e+01 +6.3106e+00   +1.8923e+01 +9.2557e+00 +1.8683e+01 +1.0199e+01   +2.0884e+01 -2.0294e+01 +2.1112e+01 -2.1511e+01   +1.3612e+01 -1.7052e+02 +1.3345e+01 -1.6920e+02   +1.4505e+01 -1.3546e+02 +1.4535e+01 -1.3440e+02   +1.8226e+01 -9.6200e+01 +1.8531e+01 -9.5441e+01   +9.7109e+00 -1.1090e+02 +1.0000e+01 -1.1045e+02   +1.8235e+01 +7.9903e+01 +1.8426e+01 +8.0385e+01   +2.1090e+01 -2.6107e+00 +2.1240e+01 -4.4834e+00   +1.8352e+01 +8.5478e+01 +1.7593e+01 +8.5206e+01   +2.3692e+01 +9.2458e+01 +2.3677e+01 +9.2705e+01   +1.2902e+01 +1.3199e+02 +1.2728e+01 +1.3152e+02   +1.0667e+01 -9.1165e+01 +1.0650e+01 -9.1849e+01   +2.4754e+01 +9.3070e+01 +2.4826e+01 +9.3390e+01   +1.9604e+01 +1.5825e+02 +1.9985e+01 +1.5813e+02   +1.2767e+01 +8.9754e+01 +1.3135e+01 +9.1897e+01   +9.7911e+00 -5.7310e+00 +9.7172e+00 -6.9004e+00   +1.0482e+01 +6.2099e+01 +1.0159e+01 +6.0773e+01   +1.1564e+01 +1.4585e+02 +1.1317e+01 +1.4620e+02   +6.5658e+00 -1.6862e+02 +6.8992e+00 -1.6499e+02   +9.0691e+00 -6.2643e+01 +9.2570e+00 -6.3264e+01   +2.1836e+01 -1.0575e+02 +2.1853e+01 -1.0654e+02   +1.0335e+01 -1.0978e+02 +1.0272e+01 -1.0574e+02   +1.7354e+01 -8.2232e+01 +1.7800e+01 -8.1141e+01   +3.1083e+01 +6.7865e+00 +3.0943e+01 +7.4206e+00   +1.7465e+01 +7.2093e+01 +1.7392e+01 +7.1199e+01   +1.8718e+01 +1.9390e+01 +1.9090e+01 +1.9161e+01   +1.0205e+01 +5.7970e+00 +1.0011e+01 +8.5228e+00   +2.4300e+01 -7.2100e+01 +2.3573e+01 -7.2051e+01   +2.1680e+01 +1.2410e+02 +2.1840e+01 +1.2277e+02   +2.1136e+01 +1.6394e+01 +2.1124e+01 +1.7779e+01   +1.1870e+01 +6.0392e+01 +1.1691e+01 +5.9467e+01   +1.8353e+01 +3.8835e+01 +1.8373e+01 +3.9436e+01   +8.7965e+00 -2.5167e+01 +9.2627e+00 -2.6477e+01   +1.9798e+01 -9.8765e+01 +1.9898e+01 -9.8825e+01   +2.0747e+01 -1.5794e+01 +2.0865e+01 -1.6966e+01   +1.9861e+01 -7.1427e+01 +1.9901e+01 -7.1592e+01   +8.2627e+00 -1.1257e+02 +8.1148e+00 -1.1334e+02   +1.4105e+01 -1.4950e+02 +1.3861e+01 -1.4769e+02   +1.8697e+01 +8.4174e+01 +1.9206e+01 +8.3389e+01   +1.3799e+01 -1.3323e+02 +1.3843e+01 -1.3090e+02   +5.0151e+00 -6.6272e+01 +5.2399e+00 -6.6802e+01   +2.6974e+01 +3.7176e+01 +2.7554e+01 +3.7083e+01   +1.9273e+01 -5.7673e+01 +1.9265e+01 -5.7695e+01   +2.1415e+01 +1.0032e+02 +2.1822e+01 +1.0142e+02   +8.3567e+00 +1.2546e+02 +8.1145e+00 +1.2618e+02   +1.1272e+01 -5.5358e+01 +1.0930e+01 -5.2760e+01   +1.9328e+01 +1.0964e+02 +1.9243e+01 +1.1042e+02   +2.0311e+01 -3.4321e+01 +2.0397e+01 -3.4175e+01   +1.6339e+01 -1.3094e+02 +1.6618e+01 -1.2976e+02   +1.0596e+01 +1.0760e+02 +1.0047e+01 +1.0794e+02   +2.1253e+01 +1.5078e+01 +2.1650e+01 +1.5970e+01   +2.2215e+01 +5.6079e+01 +2.2506e+01 +5.6007e+01   +1.5239e+01 +1.5106e+02 +1.5252e+01 +1.5025e+02   +1.3119e+01 -8.1146e+01 +1.3355e+01 -8.1676e+01   +2.1319e+01 -1.4779e+02 +2.1066e+01 -1.4942e+02   +1.2282e+01 +1.5167e+02 +1.2316e+01 +1.5143e+02   +1.9328e+01 +6.5838e+01 +1.9498e+01 +6.3477e+01   +1.8555e+01 +9.2947e+01 +1.8467e+01 +9.2932e+01   +2.3188e+01 -1.4763e+02 +2.3920e+01 -1.4749e+02   +1.2169e+01 +1.3290e+02 +1.2679e+01 +1.3202e+02   +1.1989e+01 +1.2697e+02 +1.1906e+01 +1.2451e+02   +2.2251e+01 +1.5532e+02 +2.2317e+01 +1.5513e+02   +1.3001e+01 +8.3005e+01 +1.2889e+01 +8.2189e+01   +1.8458e+01 +5.3571e+01 +1.8016e+01 +5.2806e+01   +2.2209e+01 -6.4702e+01 +2.2160e+01 -6.4147e+01   +1.9261e+01 +1.0358e+02 +1.9608e+01 +1.0354e+02   +1.5874e+01 +7.0823e+01 +1.5489e+01 +7.2507e+01   +2.1695e+01 -1.0261e+02 +2.1515e+01 -1.0270e+02   +2.0797e+01 -3.8569e+01 +2.0466e+01 -3.8942e+01   +1.2051e+01 -6.3310e+01 +1.1708e+01 -6.5283e+01   +1.6682e+01 -1.2063e+01 +1.6728e+01 -1.3345e+01   +8.0093e+00 +2.9227e+01 +7.6108e+00 +3.1324e+01   +1.2852e+01 +1.3873e+02 +1.2958e+01 +1.3937e+02   +1.2298e+01 -1.4851e+02 +1.2255e+01 -1.4946e+02   +1.6232e+01 +9.8578e+01 +1.6439e+01 +9.9286e+01   +1.7716e+01 -1.1924e+02 +1.7351e+01 -1.1995e+02   +1.5951e+01 -1.0344e+02 +1.6086e+01 -1.0248e+02   +1.4189e+01 +5.0492e+01 +1.4063e+01 +5.1411e+01   +1.2250e+01 -1.3449e+02 +1.2184e+01 -1.3381e+02   +5.9052e+00 +1.1776e+02 +5.6998e+00 +1.1651e+02   +1.3407e+01 +1.2480e+02 +1.3635e+01 +1.2444e+02   +1.8262e+01 +5.6499e+01 +1.8445e+01 +5.6302e+01   +2.0224e+01 -3.0677e+01 +2.0174e+01 -3.0424e+01   +8.1573e+00 +1.6960e+02 +7.5347e+00 +1.6660e+02   +1.7753e+01 +7.8765e+01 +1.7465e+01 +7.8333e+01   +2.1232e+01 +6.1829e+01 +2.1037e+01 +6.1153e+01   +1.2503e+01 +1.5110e+02 +1.2352e+01 +1.5017e+02   +8.7300e+00 +1.0023e+02 +7.9718e+00 +1.0369e+02   +1.5821e+01 +3.0916e+01 +1.5906e+01 +3.0926e+01   +5.5673e+00 +1.2440e+01 +6.4490e+00 +2.0859e+01   +2.4951e+01 -1.5271e+02 +2.4898e+01 -1.5241e+02   +1.7136e+01 -1.7441e+02 +1.7061e+01 -1.7364e+02   +1.1527e+01 -2.7763e+01 +1.1641e+01 -2.9419e+01   +1.7439e+01 -9.9949e+01 +1.7652e+01 -1.0048e+02
   +2.6943e+01 +1.4983e+02 +2.7470e+01 +1.5070e+02   +2.1852e+01 -2.1537e+01 +2.1689e+01 -2.1064e+01   +3.0390e+00 +4.8990e+01 +2.2976e+00 +6.2035e+01   +2.1735e+01 +2.1742e+00 +2.1506e+01 +2.1255e+00   +1.1699e+01 -7.3119e+01 +1.1604e+01 -7.4817e+01   +2.3396e+01 +7.2109e+00 +2.3394e+01 +9.5998e+00   +2.1475e+01 +7.3585e+00 +2.1254e+01 +8.3250e+00   +2.3594e+01 -1.8805e+01 +2.3851e+01 -2.0059e+01   +1.6394e+01 -1.7491e+02 +1.6111e+01 -1.7367e+02   +1.6451e+01 -1.3457e+02 +1.6468e+01 -1.3364e+02   +2.0871e+01 -9.4046e+01 +2.1193e+01 -9.3195e+01   +1.2209e+01 -1.0242e+02 +1.2577e+01 -1.0220e+02   +2.1060e+01 +7.7250e+01 +2.1321e+01 +7.7810e+01   +2.4153e+01 -4.6395e+00 +2.4371e+01 -6.6565e+00   +2.0864e+01 +8.7610e+01 +1.9923e+01 +8.7099e+01   +2.6913e+01 +9.3634e+01 +2.6897e+01 +9.3958e+01   +1.5763e+01 +1.3023e+02 +1.5515e+01 +1.2981e+02   +1.3180e+01 -8.7525e+01 +1.3197e+01 -8.8315e+01   +2.8545e+01 +9.4417e+01 +2.8660e+01 +9.4693e+01   +2.2526e+01 +1.5620e+02 +2.3100e+01 +1.5592e+02   +1.4645e+01 +9.3952e+01 +1.5105e+01 +9.6148e+01   +1.2167e+01 -1.0540e+01 +1.2078e+01 -1.1603e+01   +1.1427e+01 +5.7135e+01 +1.1094e+01 +5.5693e+01   +1.4174e+01 +1.4121e+02 +1.3843e+01 +1.4116e+02   +8.0053e+00 +1.7715e+02 +8.2854e+00 -1.7846e+02   +1.0932e+01 -5.4114e+01 +1.1180e+01 -5.5111e+01   +2.4998e+01 -1.0381e+02 +2.5022e+01 -1.0453e+02   +1.3270e+01 -1.1181e+02 +1.3194e+01 -1.0802e+02   +2.0081e+01 -8.4636e+01 +2.0593e+01 -8.3476e+01   +3.5618e+01 +7.8267e+00 +3.5375e+01 +8.5022e+00   +2.0491e+01 +7.7306e+01 +2.0343e+01 +7.6052e+01   +2.1606e+01 +1.6233e+01 +2.2124e+01 +1.6146e+01   +1.1771e+01 -2.1803e+00 +1.1456e+01 +1.1294e+00   +2.7585e+01 -7.1607e+01 +2.6699e+01 -7.1585e+01   +2.4507e+01 +1.2538e+02 +2.4686e+01 +1.2397e+02   +2.4036e+01 +1.4701e+01 +2.3973e+01 +1.6360e+01   +1.4506e+01 +6.4699e+01 +1.4227e+01 +6.4047e+01   +2.1056e+01 +4.0261e+01 +2.1105e+01 +4.0943e+01   +1.1389e+01 -2.9171e+01 +1.1938e+01 -3.0255e+01   +2.2345e+01 -9.7731e+01 +2.2524e+01 -9.8024e+01   +2.3987e+01 -1.1337e+01 +2.4128e+01 -1.2757e+01   +2.2563e+01 -7.2459e+01 +2.2648e+01 -7.2621e+01   +1.0792e+01 -1.0596e+02 +1.0615e+01 -1.0655e+02   +1.7714e+01 -1.5087e+02 +1.7430e+01 -1.4897e+02   +2.2625e+01 +8.1872e+01 +2.3369e+01 +8.0772e+01   +1.6287e+01 -1.3618e+02 +1.6306e+01 -1.3370e+02   +5.4173e+00 -5.0978e+01 +5.6928e+00 -5.2564e+01   +3.0489e+01 +3.7670e+01 +3.1181e+01 +3.7535e+01   +2.1781e+01 -5.8863e+01 +2.1761e+01 -5.8895e+01   +2.4507e+01 +1.0185e+02 +2.4952e+01 +1.0290e+02   +9.5905e+00 +1.1544e+02 +9.2856e+00 +1.1564e+02   +1.3104e+01 -5.0116e+01 +1.2738e+01 -4.7289e+01   +2.1902e+01 +1.1238e+02 +2.1798e+01 +1.1306e+02   +2.3238e+01 -3.6046e+01 +2.3339e+01 -3.5953e+01   +2.0345e+01 -1.3423e+02 +2.0631e+01 -1.3297e+02   +1.3277e+01 +1.1284e+02 +1.2548e+01 +1.1318e+02   +2.4102e+01 +1.3211e+01 +2.4612e+01 +1.4263e+01   +2.5266e+01 +5.7061e+01 +2.5607e+01 +5.6970e+01   +1.7966e+01 +1.4700e+02 +1.8024e+01 +1.4617e+02   +1.5730e+01 -7.6246e+01 +1.6017e+01 -7.6799e+01   +2.4215e+01 -1.4927e+02 +2.3935e+01 -1.5095e+02   +1.4773e+01 +1.5609e+02 +1.4798e+01 +1.5576e+02   +2.1862e+01 +6.4579e+01 +2.2140e+01 +6.1831e+01   +2.0908e+01 +9.5333e+01 +2.0785e+01 +9.5511e+01   +2.6193e+01 -1.4819e+02 +2.7183e+01 -1.4803e+02   +1.4909e+01 +1.3827e+02 +1.5494e+01 +1.3618e+02   +1.4703e+01 +1.2171e+02 +1.4662e+01 +1.1925e+02   +2.5379e+01 +1.5584e+02 +2.5468e+01 +1.5561e+02   +1.5395e+01 +8.8252e+01 +1.5205e+01 +8.7467e+01   +2.0902e+01 +5.1957e+01 +2.0407e+01 +5.1151e+01   +2.5016e+01 -6.5323e+01 +2.4916e+01 -6.4692e+01   +2.2589e+01 +1.0611e+02 +2.3130e+01 +1.0611e+02   +1.7869e+01 +6.7287e+01 +1.7342e+01 +6.9090e+01   +2.4671e+01 -1.0165e+02 +2.4466e+01 -1.0164e+02   +2.3491e+01 -4.0290e+01 +2.3063e+01 -4.0677e+01   +1.5146e+01 -5.7914e+01 +1.4713e+01 -5.9639e+01   +1.9018e+01 -1.0902e+01 +1.9081e+01 -1.2187e+01   +9.0972e+00 +2.1480e+01 +8.5390e+00 +2.2618e+01   +1.5612e+01 +1.3520e+02 +1.5805e+01 +1.3578e+02   +1.3286e+01 -1.5149e+02 +1.3263e+01 -1.5240e+02   +1.9232e+01 +9.3962e+01 +1.9467e+01 +9.4764e+01   +2.0441e+01 -1.1747e+02 +2.0032e+01 -1.1819e+02   +1.8533e+01 -9.9712e+01 +1.8719e+01 -9.8702e+01   +1.6307e+01 +4.8393e+01 +1.6178e+01 +4.9072e+01   +1.5052e+01 -1.3813e+02 +1.5005e+01 -1.3731e+02   +7.9307e+00 +1.2672e+02 +7.6618e+00 +1.2577e+02   +1.6803e+01 +1.2558e+02 +1.7109e+01 +1.2518e+02   +2.1026e+01 +5.8888e+01 +2.1267e+01 +5.8847e+01   +2.3078e+01 -3.1663e+01 +2.3030e+01 -3.1377e+01   +9.9167e+00 +1.6599e+02 +9.2731e+00 +1.6219e+02   +2.1471e+01 +7.6634e+01 +2.1088e+01 +7.5820e+01   +2.4472e+01 +5.8430e+01 +2.4305e+01 +5.7726e+01   +1.5716e+01 +1.5315e+02 +1.5570e+01 +1.5243e+02   +1.1900e+01 +9.6122e+01 +1.0910e+01 +9.8827e+01   +1.8199e+01 +2.8595e+01 +1.8299e+01 +2.9073e+01   +8.4278e+00 +2.0522e+01 +9.5785e+00 +2.6204e+01   +2.8345e+01 -1.5097e+02 +2.8274e+01 -1.5065e+02   +2.0268e+01 -1.7784e+02 +2.0142e+01 -1.7704e+02   +1.2782e+01 -3.3346e+01 +1.2947e+01 -3.5231e+01   +2.0323e+01 -9.7303e+01 +2.0576e+01 -9.7783e+01
   +3.0278e+01 +1.4918e+02 +3.0871e+01 +1.5019e+02   +2.4707e+01 -2.3258e+01 +2.4456e+01 -2.2673e+01   +4.7274e+00 +3.5927e+01 +3.7104e+00 +4.1398e+01   +2.4553e+01 +3.3706e+00 +2.4314e+01 +3.2753e+00   +1.4323e+01 -6.7879e+01 +1.4174e+01 -6.9469e+01   +2.6580e+01 +9.5938e+00 +2.6579e+01 +1.2133e+01   +2.4096e+01 +5.7974e+00 +2.3861e+01 +6.8473e+00   +2.6289e+01 -1.7586e+01 +2.6563e+01 -1.8919e+01   +1.9244e+01 -1.7813e+02 +1.8943e+01 -1.7681e+02   +1.8469e+01 -1.3385e+02 +1.8462e+01 -1.3302e+02   +2.3565e+01 -9.2352e+01 +2.3885e+01 -9.1456e+01   +1.4904e+01 -9.6744e+01 +1.5330e+01 -9.6818e+01   +2.4023e+01 +7.5333e+01 +2.4280e+01 +7.5832e+01   +2.7307e+01 -6.1309e+00 +2.7528e+01 -8.3316e+00   +2.3460e+01 +8.9244e+01 +2.2271e+01 +8.8594e+01   +3.0008e+01 +9.4534e+01 +3.0012e+01 +9.4905e+01   +1.8519e+01 +1.2911e+02 +1.8290e+01 +1.2863e+02   +1.5656e+01 -8.5126e+01 +1.5715e+01 -8.5990e+01   +3.2334e+01 +9.5500e+01 +3.2505e+01 +9.5695e+01   +2.5397e+01 +1.5471e+02 +2.6241e+01 +1.5423e+02   +1.6524e+01 +9.7266e+01 +1.7137e+01 +9.9404e+01   +1.4425e+01 -1.3441e+01 +1.4375e+01 -1.4624e+01   +1.2452e+01 +5.3088e+01 +1.2101e+01 +5.1430e+01   +1.6899e+01 +1.3797e+02 +1.6444e+01 +1.3770e+02   +9.7989e+00 +1.6799e+02 +1.0029e+01 +1.7213e+02   +1.3030e+01 -4.8381e+01 +1.3299e+01 -4.9338e+01   +2.8266e+01 -1.0231e+02 +2.8264e+01 -1.0296e+02   +1.6226e+01 -1.1333e+02 +1.6124e+01 -1.0947e+02   +2.2829e+01 -8.6390e+01 +2.3407e+01 -8.5250e+01   +4.0150e+01 +8.6670e+00 +3.9817e+01 +9.3408e+00   +2.3651e+01 +8.1203e+01 +2.3420e+01 +7.9671e+01   +2.4513e+01 +1.3779e+01 +2.5208e+01 +1.3864e+01   +1.3501e+01 -8.2755e+00 +1.3050e+01 -4.5464e+00   +3.0987e+01 -7.1308e+01 +2.9877e+01 -7.1211e+01   +2.7373e+01 +1.2643e+02 +2.7537e+01 +1.2492e+02   +2.6896e+01 +1.3415e+01 +2.6833e+01 +1.5249e+01   +1.7236e+01 +6.7516e+01 +1.6778e+01 +6.7179e+01   +2.3799e+01 +4.1426e+01 +2.3844e+01 +4.2102e+01   +1.4081e+01 -3.1674e+01 +1.4711e+01 -3.2689e+01   +2.4867e+01 -9.6865e+01 +2.5152e+01 -9.7396e+01   +2.7216e+01 -8.0487e+00 +2.7405e+01 -9.6301e+00   +2.5306e+01 -7.3289e+01 +2.5405e+01 -7.3429e+01   +1.3472e+01 -1.0208e+02 +1.3204e+01 -1.0240e+02   +2.1372e+01 -1.5190e+02 +2.1017e+01 -1.4983e+02   +2.6530e+01 +8.0516e+01 +2.7568e+01 +7.8950e+01   +1.8777e+01 -1.3827e+02 +1.8798e+01 -1.3576e+02   +6.1292e+00 -3.9042e+01 +6.3928e+00 -4.1521e+01   +3.3975e+01 +3.8069e+01 +3.4811e+01 +3.7888e+01   +2.4326e+01 -5.9792e+01 +2.4271e+01 -5.9847e+01   +2.7612e+01 +1.0296e+02 +2.8093e+01 +1.0405e+02   +1.0963e+01 +1.0798e+02 +1.0651e+01 +1.0786e+02   +1.5054e+01 -4.6160e+01 +1.4635e+01 -4.3207e+01   +2.4499e+01 +1.1441e+02 +2.4391e+01 +1.1515e+02   +2.6224e+01 -3.7428e+01 +2.6298e+01 -3.7332e+01   +2.4375e+01 -1.3647e+02 +2.4688e+01 -1.3512e+02   +1.6055e+01 +1.1634e+02 +1.5119e+01 +1.1668e+02   +2.6995e+01 +1.1645e+01 +2.7592e+01 +1.2921e+01   +2.8456e+01 +5.7863e+01 +2.8904e+01 +5.7770e+01   +2.0822e+01 +1.4413e+02 +2.0864e+01 +1.4319e+02   +1.8441e+01 -7.2734e+01 +1.8761e+01 -7.3331e+01   +2.7001e+01 -1.5047e+02 +2.6704e+01 -1.5210e+02   +1.7363e+01 +1.5904e+02 +1.7342e+01 +1.5884e+02   +2.4374e+01 +6.3769e+01 +2.4710e+01 +6.0578e+01   +2.3291e+01 +9.7284e+01 +2.3173e+01 +9.7592e+01   +2.9241e+01 -1.4867e+02 +3.0444e+01 -1.4845e+02   +1.7775e+01 +1.4212e+02 +1.8419e+01 +1.3910e+02   +1.7522e+01 +1.1813e+02 +1.7503e+01 +1.1568e+02   +2.8492e+01 +1.5623e+02 +2.8622e+01 +1.5599e+02   +1.7879e+01 +9.2049e+01 +1.7615e+01 +9.1331e+01   +2.3342e+01 +5.0741e+01 +2.2810e+01 +4.9846e+01   +2.7814e+01 -6.5824e+01 +2.7669e+01 -6.5131e+01   +2.5892e+01 +1.0791e+02 +2.6614e+01 +1.0798e+02   +1.9772e+01 +6.4562e+01 +1.9118e+01 +6.6504e+01   +2.7550e+01 -1.0088e+02 +2.7327e+01 -1.0084e+02   +2.6153e+01 -4.1618e+01 +2.5673e+01 -4.2059e+01   +1.8318e+01 -5.4484e+01 +1.7826e+01 -5.5924e+01   +2.1419e+01 -9.9806e+00 +2.1481e+01 -1.1268e+01   +1.0241e+01 +1.5666e+01 +9.6090e+00 +1.5816e+01   +1.8468e+01 +1.3271e+02 +1.8695e+01 +1.3330e+02   +1.4325e+01 -1.5412e+02 +1.4301e+01 -1.5493e+02   +2.2371e+01 +9.0601e+01 +2.2586e+01 +9.1473e+01   +2.3176e+01 -1.1616e+02 +2.2727e+01 -1.1684e+02   +2.1261e+01 -9.6808e+01 +2.1464e+01 -9.5819e+01   +1.8461e+01 +4.6637e+01 +1.8315e+01 +4.7273e+01   +1.7963e+01 -1.4060e+02 +1.7860e+01 -1.3970e+02   +1.0214e+01 +1.3220e+02 +9.8461e+00 +1.3139e+02   +2.0168e+01 +1.2611e+02 +2.0589e+01 +1.2566e+02   +2.3778e+01 +6.0789e+01 +2.4096e+01 +6.0782e+01   +2.5941e+01 -3.2457e+01 +2.5889e+01 -3.2118e+01   +1.1686e+01 +1.6362e+02 +1.1049e+01 +1.5919e+02   +2.5227e+01 +7.5242e+01 +2.4740e+01 +7.4045e+01   +2.7883e+01 +5.5751e+01 +2.7779e+01 +5.5016e+01   +1.8976e+01 +1.5461e+02 +1.8804e+01 +1.5392e+02   +1.5070e+01 +9.3853e+01 +1.3896e+01 +9.6041e+01   +2.0598e+01 +2.6557e+01 +2.0709e+01 +2.7645e+01   +1.1391e+01 +2.5004e+01 +1.2757e+01 +2.8907e+01   +3.2101e+01 -1.4946e+02 +3.1972e+01 -1.4916e+02   +2.3294e+01 +1.7980e+02 +2.3183e+01 -1.7946e+02   +1.4142e+01 -3.7973e+01 +1.4366e+01 -3.9949e+01   +2.3287e+01 -9.5192e+01 +2.3529e+01 -9.5761e+01
   +3.3565e+01 +1.4874e+02 +3.4273e+01 +1.4978e+02   +2.7602e+01 -2.4569e+01 +2.7241e+01 -2.3952e+01   +6.6934e+00 +2.9612e+01 +5.4858e+00 +3.2130e+01   +2.7439e+01 +4.3689e+00 +2.7129e+01 +4.1843e+00   +1.7020e+01 -6.4279e+01 +1.6833e+01 -6.5789e+01   +2.9844e+01 +1.1410e+01 +2.9809e+01 +1.4122e+01   +2.6830e+01 +4.5104e+00 +2.6557e+01 +5.6295e+00   +2.8982e+01 -1.6605e+01 +2.9284e+01 -1.7993e+01   +2.2185e+01 +1.7939e+02 +2.1814e+01 -1.7913e+02   +2.0465e+01 -1.3335e+02 +2.0454e+01 -1.3252e+02   +2.6227e+01 -9.1090e+01 +2.6589e+01 -9.0066e+01   +1.7748e+01 -9.2943e+01 +1.8180e+01 -9.3098e+01   +2.6986e+01 +7.3689e+01 +2.7264e+01 +7.4284e+01   +3.0448e+01 -7.2511e+00 +3.0702e+01 -9.6596e+00   +2.6243e+01 +9.0613e+01 +2.4716e+01 +8.9840e+01   +3.3038e+01 +9.5231e+01 +3.3059e+01 +9.5661e+01   +2.1345e+01 +1.2823e+02 +2.1070e+01 +1.2776e+02   +1.8145e+01 -8.3368e+01 +1.8255e+01 -8.4312e+01   +3.6046e+01 +9.6343e+01 +3.6357e+01 +9.6481e+01   +2.8233e+01 +1.5351e+02 +2.9402e+01 +1.5290e+02   +1.8442e+01 +9.9917e+01 +1.9207e+01 +1.0196e+02   +1.6686e+01 -1.5558e+01 +1.6687e+01 -1.6794e+01   +1.3544e+01 +4.9623e+01 +1.3166e+01 +4.7836e+01   +1.9641e+01 +1.3557e+02 +1.9087e+01 +1.3519e+02   +1.1782e+01 +1.6162e+02 +1.1986e+01 +1.6557e+02   +1.5256e+01 -4.4166e+01 +1.5518e+01 -4.5184e+01   +3.1530e+01 -1.0116e+02 +3.1522e+01 -1.0170e+02   +1.9164e+01 -1.1448e+02 +1.9062e+01 -1.1047e+02   +2.5588e+01 -8.7785e+01 +2.6242e+01 -8.6642e+01   +4.4694e+01 +9.3219e+00 +4.4271e+01 +1.0012e+01   +2.6839e+01 +8.4373e+01 +2.6572e+01 +8.2439e+01   +2.7422e+01 +1.1903e+01 +2.8322e+01 +1.2079e+01   +1.5544e+01 -1.3304e+01 +1.4924e+01 -9.3502e+00   +3.4417e+01 -7.1092e+01 +3.3062e+01 -7.0913e+01   +3.0252e+01 +1.2722e+02 +3.0398e+01 +1.2569e+02   +2.9756e+01 +1.2238e+01 +2.9703e+01 +1.4346e+01   +1.9972e+01 +6.9515e+01 +1.9366e+01 +6.9476e+01   +2.6535e+01 +4.2361e+01 +2.6595e+01 +4.3020e+01   +1.6773e+01 -3.3476e+01 +1.7498e+01 -3.4350e+01   +2.7348e+01 -9.6106e+01 +2.7785e+01 -9.6881e+01   +3.0516e+01 -5.4111e+00 +3.0747e+01 -7.1845e+00   +2.8048e+01 -7.3960e+01 +2.8163e+01 -7.4081e+01   +1.6104e+01 -9.9485e+01 +1.5798e+01 -9.9651e+01   +2.5045e+01 -1.5270e+02 +2.4605e+01 -1.5043e+02   +3.0408e+01 +7.9608e+01 +3.1786e+01 +7.7609e+01   +2.1288e+01 -1.3992e+02 +2.1305e+01 -1.3733e+02   +6.9479e+00 -2.9807e+01 +7.2612e+00 -3.3062e+01   +3.7520e+01 +3.8336e+01 +3.8444e+01 +3.8172e+01   +2.6899e+01 -6.0585e+01 +2.6781e+01 -6.0622e+01   +3.0719e+01 +1.0393e+02 +3.1247e+01 +1.0497e+02   +1.2469e+01 +1.0237e+02 +1.2169e+01 +1.0192e+02   +1.6989e+01 -4.3079e+01 +1.6588e+01 -4.0076e+01   +2.7103e+01 +1.1612e+02 +2.7011e+01 +1.1683e+02   +2.9205e+01 -3.8526e+01 +2.9271e+01 -3.8434e+01   +2.8450e+01 -1.3810e+02 +2.8767e+01 -1.3667e+02   +1.8873e+01 +1.1873e+02 +1.7731e+01 +1.1914e+02   +2.9957e+01 +1.0384e+01 +3.0585e+01 +1.1840e+01   +3.1600e+01 +5.8403e+01 +3.2202e+01 +5.8402e+01   +2.3711e+01 +1.4196e+02 +2.3753e+01 +1.4092e+02   +2.1211e+01 -7.0153e+01 +2.1557e+01 -7.0754e+01   +2.9753e+01 -1.5131e+02 +2.9479e+01 -1.5304e+02   +1.9992e+01 +1.6114e+02 +1.9925e+01 +1.6112e+02   +2.6843e+01 +6.3179e+01 +2.7291e+01 +5.9559e+01   +2.5825e+01 +9.8945e+01 +2.5701e+01 +9.9361e+01   +3.2323e+01 -1.4904e+02 +3.3706e+01 -1.4879e+02   +2.0713e+01 +1.4525e+02 +2.1379e+01 +1.4120e+02   +2.0371e+01 +1.1541e+02 +2.0391e+01 +1.1311e+02   +3.1637e+01 +1.5655e+02 +3.1779e+01 +1.5629e+02   +2.0371e+01 +9.4959e+01 +2.0087e+01 +9.4249e+01   +2.5816e+01 +4.9786e+01 +2.5224e+01 +4.8786e+01   +3.0568e+01 -6.6216e+01 +3.0426e+01 -6.5490e+01   +2.9164e+01 +1.0923e+02 +3.0121e+01 +1.0941e+02   +2.1736e+01 +6.2152e+01 +2.0928e+01 +6.4354e+01   +3.0343e+01 -1.0025e+02 +3.0086e+01 -1.0020e+02   +2.8827e+01 -4.2666e+01 +2.8297e+01 -4.3189e+01   +2.1604e+01 -5.2029e+01 +2.0995e+01 -5.3322e+01   +2.3824e+01 -9.1859e+00 +2.3883e+01 -1.0536e+01   +1.1513e+01 +1.1317e+01 +1.0789e+01 +1.0429e+01   +2.1386e+01 +1.3093e+02 +2.1613e+01 +1.3149e+02   +1.5443e+01 -1.5637e+02 +1.5364e+01 -1.5711e+02   +2.5583e+01 +8.8179e+01 +2.5760e+01 +8.8988e+01   +2.5945e+01 -1.1528e+02 +2.5431e+01 -1.1578e+02   +2.4015e+01 -9.4536e+01 +2.4249e+01 -9.3594e+01   +2.0559e+01 +4.5295e+01 +2.0464e+01 +4.5851e+01   +2.0860e+01 -1.4233e+02 +2.0742e+01 -1.4142e+02   +1.2606e+01 +1.3571e+02 +1.2174e+01 +1.3505e+02   +2.3556e+01 +1.2656e+02 +2.4070e+01 +1.2601e+02   +2.6552e+01 +6.2198e+01 +2.6945e+01 +6.2305e+01   +2.8849e+01 -3.3117e+01 +2.8751e+01 -3.2711e+01   +1.3469e+01 +1.6190e+02 +1.2849e+01 +1.5703e+02   +2.9057e+01 +7.4271e+01 +2.8410e+01 +7.2721e+01   +3.1439e+01 +5.3637e+01 +3.1413e+01 +5.2860e+01   +2.2229e+01 +1.5568e+02 +2.2049e+01 +1.5497e+02   +1.8338e+01 +9.2196e+01 +1.6994e+01 +9.4190e+01   +2.3044e+01 +2.4646e+01 +2.3128e+01 +2.6518e+01   +1.4324e+01 +2.8028e+01 +1.5947e+01 +3.0524e+01   +3.5919e+01 -1.4823e+02 +3.5710e+01 -1.4796e+02   +2.6361e+01 +1.7801e+02 +2.6254e+01 +1.7868e+02   +1.5602e+01 -4.1913e+01 +1.5865e+01 -4.3799e+01   +2.6233e+01 -9.3561e+01 +2.6505e+01 -9.4197e+01
   +3.6885e+01 +1.4840e+02 +3.7679e+01 +1.4944e+02   +3.0512e+01 -2.5691e+01 +3.0032e+01 -2.4994e+01   +8.7329e+00 +2.6208e+01 +7.3354e+00 +2.7447e+01   +3.0354e+01 +5.1871e+00 +2.9951e+01 +4.9270e+00   +1.9807e+01 -6.1621e+01 +1.9539e+01 -6.3122e+01   +3.3121e+01 +1.2929e+01 +3.3065e+01 +1.5713e+01   +2.9573e+01 +3.5406e+00 +2.9261e+01 +4.6390e+00   +3.1634e+01 -1.5870e+01 +3.2014e+01 -1.7221e+01   +2.5172e+01 +1.7748e+02 +2.4715e+01 +1.7909e+02   +2.2528e+01 -1.3288e+02 +2.2449e+01 -1.3211e+02   +2.8960e+01 -9.0150e+01 +2.9309e+01 -8.8938e+01   +2.0588e+01 -9.0150e+01 +2.1085e+01 -9.0395e+01   +2.9981e+01 +7.2387e+01 +3.0263e+01 +7.3040e+01   +3.3625e+01 -8.1964e+00 +3.3892e+01 -1.0741e+01   +2.9130e+01 +9.1744e+01 +2.7241e+01 +9.0887e+01   +3.6090e+01 +9.5923e+01 +3.6110e+01 +9.6293e+01   +2.4166e+01 +1.2755e+02 +2.3856e+01 +1.2709e+02   +2.0632e+01 -8.1954e+01 +2.0808e+01 -8.3041e+01   +3.9757e+01 +9.7019e+01 +4.0216e+01 +9.7114e+01   +3.0964e+01 +1.5260e+02 +3.2569e+01 +1.5184e+02   +2.0409e+01 +1.0206e+02 +2.1312e+01 +1.0403e+02   +1.8964e+01 -1.7132e+01 +1.9016e+01 -1.8443e+01   +1.4652e+01 +4.6807e+01 +1.4275e+01 +4.4793e+01   +2.2441e+01 +1.3366e+02 +2.1758e+01 +1.3329e+02   +1.3873e+01 +1.5712e+02 +1.4060e+01 +1.6088e+02   +1.7611e+01 -4.1002e+01 +1.7797e+01 -4.2079e+01   +3.4788e+01 -1.0020e+02 +3.4791e+01 -1.0068e+02   +2.2097e+01 -1.1526e+02 +2.2005e+01 -1.1121e+02   +2.8366e+01 -8.8949e+01 +2.9088e+01 -8.7762e+01   +4.9246e+01 +9.8544e+00 +4.8726e+01 +1.0561e+01   +3.0115e+01 +8.6918e+01 +2.9768e+01 +8.4623e+01   +3.0362e+01 +1.0240e+01 +3.1459e+01 +1.0650e+01   +1.7744e+01 -1.7247e+01 +1.6945e+01 -1.3172e+01   +3.7840e+01 -7.0961e+01 +3.6244e+01 -7.0665e+01   +3.3036e+01 +1.2784e+02 +3.3262e+01 +1.2634e+02   +3.2621e+01 +1.1288e+01 +3.2575e+01 +1.3605e+01   +2.2757e+01 +7.0950e+01 +2.1978e+01 +7.1232e+01   +2.9261e+01 +4.3172e+01 +2.9350e+01 +4.3768e+01   +1.9473e+01 -3.4678e+01 +2.0291e+01 -3.5555e+01   +2.9817e+01 -9.5476e+01 +3.0419e+01 -9.6458e+01   +3.3785e+01 -3.2387e+00 +3.4130e+01 -5.2147e+00   +3.0786e+01 -7.4449e+01 +3.0924e+01 -7.4614e+01   +1.8708e+01 -9.7779e+01 +1.8384e+01 -9.7701e+01   +2.8729e+01 -1.5332e+02 +2.8197e+01 -1.5088e+02   +3.4249e+01 +7.9064e+01 +3.6020e+01 +7.6579e+01   +2.3815e+01 -1.4134e+02 +2.3826e+01 -1.3858e+02   +7.9613e+00 -2.3139e+01 +8.2550e+00 -2.6507e+01   +4.1090e+01 +3.8548e+01 +4.2079e+01 +3.8404e+01   +2.9477e+01 -6.1282e+01 +2.9295e+01 -6.1267e+01   +3.3850e+01 +1.0464e+02 +3.4404e+01 +1.0572e+02   +1.4096e+01 +9.8091e+01 +1.3787e+01 +9.7343e+01   +1.8992e+01 -4.0575e+01 +1.8580e+01 -3.7606e+01   +2.9721e+01 +1.1755e+02 +2.9646e+01 +1.1822e+02   +3.2172e+01 -3.9424e+01 +3.2250e+01 -3.9335e+01   +3.2541e+01 -1.3935e+02 +3.2865e+01 -1.3783e+02   +2.1708e+01 +1.2051e+02 +2.0370e+01 +1.2097e+02   +3.2891e+01 +9.2969e+00 +3.3586e+01 +1.0953e+01   +3.4812e+01 +5.8916e+01 +3.5508e+01 +5.8918e+01   +2.6609e+01 +1.4022e+02 +2.6667e+01 +1.3915e+02   +2.3997e+01 -6.8129e+01 +2.4382e+01 -6.8776e+01   +3.2548e+01 -1.5205e+02 +3.2262e+01 -1.5381e+02   +2.2640e+01 +1.6271e+02 +2.2531e+01 +1.6287e+02   +2.9313e+01 +6.2706e+01 +2.9880e+01 +5.8713e+01   +2.8311e+01 +1.0029e+02 +2.8243e+01 +1.0081e+02   +3.5400e+01 -1.4940e+02 +3.6971e+01 -1.4906e+02   +2.3712e+01 +1.4771e+02 +2.4361e+01 +1.4280e+02   +2.3262e+01 +1.1344e+02 +2.3311e+01 +1.1119e+02   +3.4802e+01 +1.5677e+02 +3.4934e+01 +1.5654e+02   +2.2927e+01 +9.7235e+01 +2.2597e+01 +9.6530e+01   +2.8290e+01 +4.8997e+01 +2.7643e+01 +4.7916e+01   +3.3332e+01 -6.6507e+01 +3.3180e+01 -6.5788e+01   +3.2410e+01 +1.1028e+02 +3.3644e+01 +1.1054e+02   +2.3719e+01 +6.0295e+01 +2.2764e+01 +6.2552e+01   +3.3150e+01 -9.9656e+01 +3.2848e+01 -9.9680e+01   +3.1530e+01 -4.3329e+01 +3.0933e+01 -4.4129e+01   +2.4816e+01 -5.0152e+01 +2.4194e+01 -5.1406e+01   +2.6294e+01 -8.6280e+00 +2.6290e+01 -9.9325e+00   +1.2808e+01 +8.0304e+00 +1.2043e+01 +6.1409e+00   +2.4304e+01 +1.2961e+02 +2.4543e+01 +1.3011e+02   +1.6557e+01 -1.5840e+02 +1.6446e+01 -1.5901e+02   +2.8786e+01 +8.6287e+01 +2.8974e+01 +8.7048e+01   +2.8719e+01 -1.1467e+02 +2.8141e+01 -1.1492e+02   +2.6825e+01 -9.2672e+01 +2.7067e+01 -9.1830e+01   +2.2719e+01 +4.4131e+01 +2.2622e+01 +4.4702e+01   +2.3773e+01 -1.4377e+02 +2.3635e+01 -1.4272e+02   +1.5063e+01 +1.3804e+02 +1.4536e+01 +1.3753e+02   +2.6962e+01 +1.2689e+02 +2.7551e+01 +1.2627e+02   +2.9301e+01 +6.3355e+01 +2.9810e+01 +6.3540e+01   +3.1753e+01 -3.3691e+01 +3.1610e+01 -3.3197e+01   +1.5227e+01 +1.6074e+02 +1.4663e+01 +1.5540e+02   +3.2850e+01 +7.3582e+01 +3.2092e+01 +7.1704e+01   +3.4976e+01 +5.1847e+01 +3.5083e+01 +5.1152e+01   +2.5521e+01 +1.5648e+02 +2.5299e+01 +1.5575e+02   +2.1604e+01 +9.0963e+01 +2.0119e+01 +9.2909e+01   +2.5503e+01 +2.2916e+01 +2.5553e+01 +2.5606e+01   +1.7298e+01 +3.0493e+01 +1.9150e+01 +3.1607e+01   +3.9746e+01 -1.4726e+02 +3.9458e+01 -1.4700e+02   +2.9479e+01 +1.7658e+02 +2.9351e+01 +1.7722e+02   +1.7147e+01 -4.5431e+01 +1.7423e+01 -4.6977e+01   +2.9176e+01 -9.2286e+01 +2.9498e+01 -9.2948e+01
   +4.0183e+01 +1.4813e+02 +4.1084e+01 +1.4917e+02   +3.3429e+01 -2.6663e+01 +3.2832e+01 -2.5861e+01   +1.0766e+01 +2.4259e+01 +9.2140e+00 +2.4674e+01   +3.3245e+01 +5.8288e+00 +3.2774e+01 +5.5393e+00   +2.2574e+01 -5.9511e+01 +2.2277e+01 -6.1108e+01   +3.6481e+01 +1.4099e+01 +3.6345e+01 +1.7025e+01   +3.2223e+01 +2.6397e+00 +3.1970e+01 +3.8155e+00   +3.4280e+01 -1.5271e+01 +3.4746e+01 -1.6570e+01   +2.8193e+01 +1.7602e+02 +2.7634e+01 +1.7769e+02   +2.4575e+01 -1.3237e+02 +2.4442e+01 -1.3177e+02   +3.1695e+01 -8.9417e+01 +3.2038e+01 -8.8003e+01   +2.3460e+01 -8.8048e+01 +2.4023e+01 -8.8350e+01   +3.2961e+01 +7.1420e+01 +3.3273e+01 +7.2021e+01   +3.6812e+01 -8.9315e+00 +3.7089e+01 -1.1635e+01   +3.2063e+01 +9.2664e+01 +2.9775e+01 +9.1761e+01   +3.9222e+01 +9.6492e+01 +3.9164e+01 +9.6823e+01   +2.6921e+01 +1.2697e+02 +2.6643e+01 +1.2656e+02   +2.3071e+01 -8.0710e+01 +2.3368e+01 -8.2049e+01   +4.3358e+01 +9.7620e+01 +4.4080e+01 +9.7640e+01   +3.3660e+01 +1.5185e+02 +3.5751e+01 +1.5097e+02   +2.2437e+01 +1.0380e+02 +2.3434e+01 +1.0571e+02   +2.1245e+01 -1.8415e+01 +2.1355e+01 -1.9724e+01   +1.5777e+01 +4.4399e+01 +1.5419e+01 +4.2194e+01   +2.5225e+01 +1.3234e+02 +2.4445e+01 +1.3182e+02   +1.5998e+01 +1.5386e+02 +1.6198e+01 +1.5743e+02   +1.9957e+01 -3.8535e+01 +2.0117e+01 -3.9689e+01   +3.8074e+01 -9.9456e+01 +3.8068e+01 -9.9841e+01   +2.5008e+01 -1.1598e+02 +2.4949e+01 -1.1177e+02   +3.1111e+01 -8.9837e+01 +3.1943e+01 -8.8683e+01   +5.3778e+01 +1.0267e+01 +5.3186e+01 +1.1018e+01   +3.3442e+01 +8.8906e+01 +3.3005e+01 +8.6376e+01   +3.3277e+01 +8.9049e+00 +3.4609e+01 +9.4831e+00   +2.0048e+01 -2.0483e+01 +1.9020e+01 -1.6167e+01   +4.1238e+01 -7.0758e+01 +3.9426e+01 -7.0458e+01   +3.5871e+01 +1.2839e+02 +3.6128e+01 +1.2688e+02   +3.5465e+01 +1.0465e+01 +3.5454e+01 +1.2983e+01   +2.5538e+01 +7.2135e+01 +2.4605e+01 +7.2614e+01   +3.2008e+01 +4.3773e+01 +3.2111e+01 +4.4383e+01   +2.2194e+01 -3.5683e+01 +2.3094e+01 -3.6472e+01   +3.2256e+01 -9.4857e+01 +3.3053e+01 -9.6100e+01   +3.7118e+01 -1.5078e+00 +3.7552e+01 -3.6028e+00   +3.3540e+01 -7.4867e+01 +3.3685e+01 -7.5059e+01   +2.1370e+01 -9.6550e+01 +2.0991e+01 -9.6234e+01   +3.2355e+01 -1.5385e+02 +3.1785e+01 -1.5123e+02   +3.8009e+01 +7.8689e+01 +4.0259e+01 +7.5767e+01   +2.6374e+01 -1.4248e+02 +2.6356e+01 -1.3958e+02   +9.0624e+00 -1.8327e+01 +9.3326e+00 -2.1414e+01   +4.4594e+01 +3.8707e+01 +4.5712e+01 +3.8602e+01   +3.2006e+01 -6.1697e+01 +3.1815e+01 -6.1807e+01   +3.6993e+01 +1.0524e+02 +3.7563e+01 +1.0635e+02   +1.5773e+01 +9.4521e+01 +1.5474e+01 +9.3740e+01   +2.1068e+01 -3.8641e+01 +2.0598e+01 -3.5621e+01   +3.2378e+01 +1.1871e+02 +3.2298e+01 +1.1938e+02   +3.5162e+01 -4.0164e+01 +3.5238e+01 -4.0083e+01   +3.6641e+01 -1.4034e+02 +3.6968e+01 -1.3873e+02   +2.4560e+01 +1.2194e+02 +2.3018e+01 +1.2239e+02   +3.5805e+01 +8.4076e+00 +3.6591e+01 +1.0211e+01   +3.7975e+01 +5.9330e+01 +3.8811e+01 +5.9342e+01   +2.9556e+01 +1.3884e+02 +2.9602e+01 +1.3773e+02   +2.6894e+01 -6.6617e+01 +2.7235e+01 -6.7209e+01   +3.5331e+01 -1.5273e+02 +3.5051e+01 -1.5446e+02   +2.5354e+01 +1.6400e+02 +2.5153e+01 +1.6426e+02   +3.1787e+01 +6.2487e+01 +3.2472e+01 +5.8002e+01   +3.0801e+01 +1.0148e+02 +3.0806e+01 +1.0202e+02   +3.8420e+01 -1.4968e+02 +4.0236e+01 -1.4930e+02   +2.6743e+01 +1.4953e+02 +2.7359e+01 +1.4405e+02   +2.6149e+01 +1.1185e+02 +2.6251e+01 +1.0969e+02   +3.7910e+01 +1.5697e+02 +3.8091e+01 +1.5675e+02   +2.5515e+01 +9.8984e+01 +2.5139e+01 +9.8351e+01   +3.0700e+01 +4.8307e+01 +3.0066e+01 +4.7183e+01   +3.6110e+01 -6.6790e+01 +3.5936e+01 -6.6042e+01   +3.5653e+01 +1.1109e+02 +3.7176e+01 +1.1146e+02   +2.5761e+01 +5.8612e+01 +2.4616e+01 +6.1019e+01   +3.5969e+01 -9.9131e+01 +3.5613e+01 -9.9234e+01   +3.4262e+01 -4.3775e+01 +3.3574e+01 -4.4919e+01   +2.8048e+01 -4.8748e+01 +2.7413e+01 -4.9940e+01   +2.8721e+01 -8.2201e+00 +2.8699e+01 -9.4360e+00   +1.4095e+01 +5.5156e+00 +1.3351e+01 +2.6808e+00   +2.7223e+01 +1.2849e+02 +2.7485e+01 +1.2902e+02   +1.7715e+01 -1.6020e+02 +1.7545e+01 -1.6067e+02   +3.2093e+01 +8.4753e+01 +3.2208e+01 +8.5496e+01   +3.1439e+01 -1.1433e+02 +3.0856e+01 -1.1421e+02   +2.9622e+01 -9.1237e+01 +2.9900e+01 -9.0403e+01   +2.4884e+01 +4.3193e+01 +2.4791e+01 +4.3750e+01   +2.6696e+01 -1.4493e+02 +2.6536e+01 -1.4373e+02   +1.7545e+01 +1.3982e+02 +1.6917e+01 +1.3931e+02   +3.0385e+01 +1.2718e+02 +3.1034e+01 +1.2648e+02   +3.2087e+01 +6.4247e+01 +3.2683e+01 +6.4552e+01   +3.4649e+01 -3.4168e+01 +3.4474e+01 -3.3604e+01   +1.6919e+01 +1.5984e+02 +1.6482e+01 +1.5413e+02   +3.6594e+01 +7.3086e+01 +3.5780e+01 +7.0899e+01   +3.8507e+01 +5.0413e+01 +3.8779e+01 +4.9767e+01   +2.8829e+01 +1.5709e+02 +2.8555e+01 +1.5635e+02   +2.4838e+01 +9.0111e+01 +2.3251e+01 +9.1976e+01   +2.8032e+01 +2.1300e+01 +2.7990e+01 +2.4846e+01   +2.0288e+01 +3.2347e+01 +2.2361e+01 +3.2379e+01   +4.3619e+01 -1.4645e+02 +4.3217e+01 -1.4620e+02   +3.2514e+01 +1.7545e+02 +3.2457e+01 +1.7603e+02   +1.8729e+01 -4.8337e+01 +1.9020e+01 -4.9615e+01   +3.2138e+01 -9.1235e+01 +3.2501e+01 -9.1928e+01
   +4.3485e+01 +1.4789e+02 +4.4491e+01 +1.4893e+02   +3.6379e+01 -2.7472e+01 +3.5642e+01 -2.6593e+01   +1.2814e+01 +2.2880e+01 +1.1110e+01 +2.2833e+01   +3.6151e+01 +6.3750e+00 +3.5604e+01 +6.0530e+00   +2.5353e+01 -5.7905e+01 +2.5039e+01 -5.9540e+01   +3.9847e+01 +1.5068e+01 +3.9637e+01 +1.8115e+01   +3.4906e+01 +1.9737e+00 +3.4688e+01 +3.1180e+00   +3.6903e+01 -1.4743e+01 +3.7480e+01 -1.6018e+01   +3.1311e+01 +1.7472e+02 +3.0569e+01 +1.7655e+02   +2.6645e+01 -1.3195e+02 +2.6434e+01 -1.3148e+02   +3.4435e+01 -8.8782e+01 +3.4776e+01 -8.7215e+01   +2.6331e+01 -8.6386e+01 +2.6984e+01 -8.6755e+01   +3.5973e+01 +7.0574e+01 +3.6293e+01 +7.1171e+01   +3.9983e+01 -9.5131e+00 +4.0289e+01 -1.2386e+01   +3.5020e+01 +9.3477e+01 +3.2312e+01 +9.2495e+01   +4.2327e+01 +9.6962e+01 +4.2224e+01 +9.7280e+01   +2.9688e+01 +1.2654e+02 +2.9433e+01 +1.2614e+02   +2.5498e+01 -7.9747e+01 +2.5933e+01 -8.1255e+01   +4.6936e+01 +9.8195e+01 +4.7946e+01 +9.8080e+01   +3.6306e+01 +1.5123e+02 +3.8944e+01 +1.5023e+02   +2.4514e+01 +1.0532e+02 +2.5577e+01 +1.0712e+02   +2.3566e+01 -1.9452e+01 +2.3704e+01 -2.0755e+01   +1.6896e+01 +4.2195e+01 +1.6588e+01 +3.9957e+01   +2.8123e+01 +1.3141e+02 +2.7151e+01 +1.3064e+02   +1.8164e+01 +1.5124e+02 +1.8385e+01 +1.5478e+02   +2.2311e+01 -3.6561e+01 +2.2462e+01 -3.7798e+01   +4.1346e+01 -9.8814e+01 +4.1356e+01 -9.9135e+01   +2.7970e+01 -1.1667e+02 +2.7893e+01 -1.1220e+02   +3.3861e+01 -9.0615e+01 +3.4805e+01 -8.9451e+01   +5.8354e+01 +1.0613e+01 +5.7651e+01 +1.1401e+01   +3.6834e+01 +9.0515e+01 +3.6263e+01 +8.7815e+01   +3.6161e+01 +7.7621e+00 +3.7773e+01 +8.5083e+00   +2.2454e+01 -2.3132e+01 +2.1141e+01 -1.8567e+01   +4.4635e+01 -7.0590e+01 +4.2611e+01 -7.0283e+01   +3.8683e+01 +1.2887e+02 +3.8997e+01 +1.2734e+02   +3.8284e+01 +9.7267e+00 +3.8341e+01 +1.2455e+01   +2.8411e+01 +7.3046e+01 +2.7241e+01 +7.3724e+01   +3.4788e+01 +4.4293e+01 +3.4878e+01 +4.4903e+01   +2.4904e+01 -3.6408e+01 +2.5905e+01 -3.7191e+01   +3.4648e+01 -9.4318e+01 +3.5687e+01 -9.5794e+01   +4.0518e+01 +2.5065e-02 +4.0999e+01 -2.2635e+00   +3.6276e+01 -7.5340e+01 +3.6450e+01 -7.5439e+01   +2.4006e+01 -9.5732e+01 +2.3602e+01 -9.5093e+01   +3.5969e+01 -1.5422e+02 +3.5375e+01 -1.5150e+02   +4.1772e+01 +7.8513e+01 +4.4506e+01 +7.5106e+01   +2.8942e+01 -1.4341e+02 +2.8895e+01 -1.4041e+02   +1.0192e+01 -1.5618e+01 +1.0465e+01 -1.7409e+01   +4.8085e+01 +3.8895e+01 +4.9346e+01 +3.8768e+01   +3.4557e+01 -6.2170e+01 +3.4336e+01 -6.2270e+01   +4.0181e+01 +1.0573e+02 +4.0729e+01 +1.0688e+02   +1.7524e+01 +9.1616e+01 +1.7209e+01 +9.0856e+01   +2.3122e+01 -3.7033e+01 +2.2640e+01 -3.3992e+01   +3.5058e+01 +1.1973e+02 +3.4962e+01 +1.2037e+02   +3.8139e+01 -4.0759e+01 +3.8227e+01 -4.0712e+01   +4.0729e+01 -1.4111e+02 +4.1075e+01 -1.3945e+02   +2.7477e+01 +1.2298e+02 +2.5682e+01 +1.2351e+02   +3.8704e+01 +7.6541e+00 +3.9602e+01 +9.5825e+00   +4.1143e+01 +5.9682e+01 +4.2124e+01 +5.9702e+01   +3.2531e+01 +1.3774e+02 +3.2550e+01 +1.3657e+02   +2.9762e+01 -6.5319e+01 +3.0096e+01 -6.5944e+01   +3.8140e+01 -1.5325e+02 +3.7839e+01 -1.5502e+02   +2.8067e+01 +1.6499e+02 +2.7786e+01 +1.6539e+02   +3.4257e+01 +6.2294e+01 +3.5071e+01 +5.7396e+01   +3.3186e+01 +1.0242e+02 +3.3380e+01 +1.0304e+02   +4.1405e+01 -1.4992e+02 +4.3500e+01 -1.4949e+02   +2.9770e+01 +1.5108e+02 +3.0366e+01 +1.4505e+02   +2.9069e+01 +1.1050e+02 +2.9205e+01 +1.0850e+02   +4.1044e+01 +1.5712e+02 +4.1248e+01 +1.5692e+02   +2.8103e+01 +1.0054e+02 +2.7699e+01 +9.9837e+01   +3.3167e+01 +4.7728e+01 +3.2497e+01 +4.6560e+01   +3.8880e+01 -6.6980e+01 +3.8690e+01 -6.6258e+01   +3.8878e+01 +1.1181e+02 +4.0716e+01 +1.1222e+02   +2.7802e+01 +5.7257e+01 +2.6485e+01 +5.9700e+01   +3.8813e+01 -9.8684e+01 +3.8379e+01 -9.8855e+01   +3.7042e+01 -4.4076e+01 +3.6220e+01 -4.5594e+01   +3.1282e+01 -4.7669e+01 +3.0649e+01 -4.8783e+01   +3.1165e+01 -7.8327e+00 +3.1106e+01 -9.0128e+00   +1.5430e+01 +3.5132e+00 +1.4698e+01 -1.5795e-01   +3.0133e+01 +1.2761e+02 +3.0436e+01 +1.2815e+02   +1.8881e+01 -1.6178e+02 +1.8652e+01 -1.6213e+02   +3.5449e+01 +8.3565e+01 +3.5466e+01 +8.4226e+01   +3.4153e+01 -1.1419e+02 +3.3575e+01 -1.1362e+02   +3.2414e+01 -9.0118e+01 +3.2751e+01 -8.9223e+01   +2.7053e+01 +4.2405e+01 +2.6961e+01 +4.2953e+01   +2.9617e+01 -1.4588e+02 +2.9444e+01 -1.4455e+02   +1.9990e+01 +1.4109e+02 +1.9312e+01 +1.4065e+02   +3.3789e+01 +1.2748e+02 +3.4517e+01 +1.2664e+02   +3.4850e+01 +6.4939e+01 +3.5567e+01 +6.5400e+01   +3.7564e+01 -3.4620e+01 +3.7340e+01 -3.3950e+01   +1.8640e+01 +1.5930e+02 +1.8309e+01 +1.5311e+02   +4.0377e+01 +7.2677e+01 +3.9474e+01 +7.0238e+01   +4.2105e+01 +4.9263e+01 +4.2493e+01 +4.8620e+01   +3.2071e+01 +1.5757e+02 +3.1813e+01 +1.5684e+02   +2.8115e+01 +8.9323e+01 +2.6392e+01 +9.1261e+01   +3.0570e+01 +1.9837e+01 +3.0427e+01 +2.4212e+01   +2.3273e+01 +3.3722e+01 +2.5570e+01 +3.2952e+01   +4.7512e+01 -1.4580e+02 +4.6975e+01 -1.4553e+02   +3.5534e+01 +1.7456e+02 +3.5578e+01 +1.7505e+02   +2.0301e+01 -5.0600e+01 +2.0657e+01 -5.1848e+01   +3.5093e+01 -9.0416e+01 +3.5514e+01 -9.1083e+01
   +4.6768e+01 +1.4768e+02 +4.7906e+01 +1.4873e+02   +3.9378e+01 -2.8194e+01 +3.8453e+01 -2.7218e+01   +1.4828e+01 +2.1991e+01 +1.3011e+01 +2.1532e+01   +3.9076e+01 +6.9066e+00 +3.8436e+01 +6.4925e+00   +2.8159e+01 -5.6579e+01 +2.7812e+01 -5.8281e+01   +4.3193e+01 +1.5844e+01 +4.2946e+01 +1.9040e+01   +3.7623e+01 +1.3574e+00 +3.7411e+01 +2.5244e+00   +3.9515e+01 -1.4346e+01 +4.0218e+01 -1.5536e+01   +3.4396e+01 +1.7364e+02 +3.3513e+01 +1.7562e+02   +2.8712e+01 -1.3160e+02 +2.8429e+01 -1.3123e+02   +3.7156e+01 -8.8319e+01 +3.7515e+01 -8.6540e+01   +2.9210e+01 -8.5018e+01 +2.9962e+01 -8.5476e+01   +3.9023e+01 +6.9842e+01 +3.9318e+01 +7.0447e+01   +4.3204e+01 -9.9017e+00 +4.3502e+01 -1.3028e+01   +3.8062e+01 +9.4220e+01 +3.4857e+01 +9.3124e+01   +4.5435e+01 +9.7366e+01 +4.5283e+01 +9.7673e+01   +3.2462e+01 +1.2617e+02 +3.2223e+01 +1.2579e+02   +2.7952e+01 -7.9002e+01 +2.8502e+01 -8.0606e+01   +5.0495e+01 +9.8656e+01 +5.1812e+01 +9.8457e+01   +3.8955e+01 +1.5079e+02 +4.2140e+01 +1.4961e+02   +2.6640e+01 +1.0662e+02 +2.7731e+01 +1.0831e+02   +2.5854e+01 -2.0261e+01 +2.6060e+01 -2.1601e+01   +1.8097e+01 +4.0291e+01 +1.7779e+01 +3.8018e+01   +3.0965e+01 +1.3053e+02 +2.9866e+01 +1.2967e+02   +2.0373e+01 +1.4925e+02 +2.0598e+01 +1.5270e+02   +2.4672e+01 -3.4990e+01 +2.4827e+01 -3.6261e+01   +4.4633e+01 -9.8250e+01 +4.4644e+01 -9.8532e+01   +3.0870e+01 -1.1732e+02 +3.0838e+01 -1.1256e+02   +3.6592e+01 -9.1254e+01 +3.7670e+01 -9.0101e+01   +6.2934e+01 +1.0918e+01 +6.2117e+01 +1.1730e+01   +4.0262e+01 +9.1911e+01 +3.9540e+01 +8.9018e+01   +3.9012e+01 +6.7970e+00 +4.0944e+01 +7.6878e+00   +2.4914e+01 -2.5446e+01 +2.3289e+01 -2.0529e+01   +4.8081e+01 -7.0522e+01 +4.5794e+01 -7.0134e+01   +4.1544e+01 +1.2929e+02 +4.1875e+01 +1.2774e+02   +4.1156e+01 +9.0969e+00 +4.1226e+01 +1.1999e+01   +3.1327e+01 +7.3750e+01 +2.9889e+01 +7.4643e+01   +3.7553e+01 +4.4710e+01 +3.7641e+01 +4.5343e+01   +2.7639e+01 -3.7003e+01 +2.8715e+01 -3.7767e+01   +3.7065e+01 -9.3887e+01 +3.8321e+01 -9.5533e+01   +4.3904e+01 +1.3637e+00 +4.4461e+01 -1.1328e+00   +3.8984e+01 -7.5896e+01 +3.9214e+01 -7.5765e+01   +2.6681e+01 -9.5021e+01 +2.6223e+01 -9.4178e+01   +3.9575e+01 -1.5453e+02 +3.8964e+01 -1.5173e+02   +4.5482e+01 +7.8484e+01 +4.8758e+01 +7.4559e+01   +3.1506e+01 -1.4422e+02 +3.1437e+01 -1.4110e+02   +1.1309e+01 -1.3888e+01 +1.1640e+01 -1.4194e+01   +5.1520e+01 +3.9059e+01 +5.2982e+01 +3.8913e+01   +3.7097e+01 -6.2572e+01 +3.6860e+01 -6.2671e+01   +4.3427e+01 +1.0618e+02 +4.3901e+01 +1.0733e+02   +1.9309e+01 +8.9215e+01 +1.8980e+01 +8.8508e+01   +2.5210e+01 -3.5686e+01 +2.4693e+01 -3.2634e+01   +3.7782e+01 +1.2065e+02 +3.7635e+01 +1.2122e+02   +4.1152e+01 -4.1304e+01 +4.1224e+01 -4.1254e+01   +4.4833e+01 -1.4175e+02 +4.5188e+01 -1.4004e+02   +3.0387e+01 +1.2390e+02 +2.8353e+01 +1.2442e+02   +4.1611e+01 +6.9729e+00 +4.2618e+01 +9.0435e+00   +4.4295e+01 +5.9972e+01 +4.5433e+01 +6.0006e+01   +3.5531e+01 +1.3686e+02 +3.5513e+01 +1.3560e+02   +3.2708e+01 -6.4229e+01 +3.2974e+01 -6.4899e+01   +4.0895e+01 -1.5371e+02 +4.0632e+01 -1.5550e+02   +3.0810e+01 +1.6579e+02 +3.0428e+01 +1.6632e+02   +3.6728e+01 +6.2102e+01 +3.7671e+01 +5.6872e+01   +3.5619e+01 +1.0322e+02 +3.5960e+01 +1.0392e+02   +4.4443e+01 -1.5014e+02 +4.6763e+01 -1.4966e+02   +3.2805e+01 +1.5226e+02 +3.3380e+01 +1.4587e+02   +3.2003e+01 +1.0940e+02 +3.2170e+01 +1.0752e+02   +4.4208e+01 +1.5726e+02 +4.4406e+01 +1.5707e+02   +3.0686e+01 +1.0177e+02 +3.0272e+01 +1.0107e+02   +3.5647e+01 +4.7274e+01 +3.4935e+01 +4.6019e+01   +4.1634e+01 -6.7193e+01 +4.1446e+01 -6.6448e+01   +4.2098e+01 +1.1242e+02 +4.4263e+01 +1.1286e+02   +2.9887e+01 +5.5965e+01 +2.8364e+01 +5.8558e+01   +4.1638e+01 -9.8274e+01 +4.1148e+01 -9.8524e+01   +3.9841e+01 -4.4270e+01 +3.8870e+01 -4.6180e+01   +3.4518e+01 -4.6776e+01 +3.3893e+01 -4.7850e+01   +3.3682e+01 -7.6100e+00 +3.3519e+01 -8.6509e+00   +1.6813e+01 +2.0645e+00 +1.6076e+01 -2.5086e+00   +3.3043e+01 +1.2693e+02 +3.3393e+01 +1.2743e+02   +2.0093e+01 -1.6316e+02 +1.9771e+01 -1.6342e+02   +3.8784e+01 +8.2532e+01 +3.8738e+01 +8.3172e+01   +3.6920e+01 -1.1411e+02 +3.6301e+01 -1.1312e+02   +3.5222e+01 -8.9186e+01 +3.5613e+01 -8.8232e+01   +2.9236e+01 +4.1642e+01 +2.9138e+01 +4.2274e+01   +3.2581e+01 -1.4654e+02 +3.2358e+01 -1.4522e+02   +2.2459e+01 +1.4204e+02 +2.1716e+01 +1.4170e+02   +3.7191e+01 +1.2776e+02 +3.8001e+01 +1.2678e+02   +3.7665e+01 +6.5527e+01 +3.8461e+01 +6.6120e+01   +4.0427e+01 -3.5005e+01 +4.0209e+01 -3.4246e+01   +2.0339e+01 +1.5895e+02 +2.0141e+01 +1.5228e+02   +4.4180e+01 +7.2303e+01 +4.3173e+01 +6.9690e+01   +4.5637e+01 +4.8290e+01 +4.6221e+01 +4.7660e+01   +3.5318e+01 +1.5792e+02 +3.5071e+01 +1.5723e+02   +3.1367e+01 +8.8672e+01 +2.9532e+01 +9.0700e+01   +3.3158e+01 +1.8419e+01 +3.2866e+01 +2.3672e+01   +2.6288e+01 +3.4797e+01 +2.8783e+01 +3.3398e+01   +5.1426e+01 -1.4521e+02 +5.0741e+01 -1.4496e+02   +3.8582e+01 +1.7380e+02 +3.8708e+01 +1.7424e+02   +2.1897e+01 -5.2780e+01 +2.2319e+01 -5.3751e+01   +3.8102e+01 -8.9695e+01 +3.8537e+01 -9.0369e+01
   +5.0119e+01 +1.4753e+02 +5.1315e+01 +1.4856e+02   +4.2412e+01 -2.8838e+01 +4.1268e+01 -2.7755e+01   +1.6863e+01 +2.1359e+01 +1.4916e+01 +2.0566e+01   +4.1984e+01 +7.3649e+00 +4.1271e+01 +6.8719e+00   +3.0920e+01 -5.5493e+01 +3.0595e+01 -5.7252e+01   +4.6568e+01 +1.6485e+01 +4.6268e+01 +1.9828e+01   +4.0288e+01 +8.0636e-01 +4.0136e+01 +2.0116e+00   +4.2064e+01 -1.3966e+01 +4.2958e+01 -1.5122e+01   +3.7497e+01 +1.7265e+02 +3.6465e+01 +1.7483e+02   +3.0841e+01 -1.3118e+02 +3.0423e+01 -1.3101e+02   +3.9962e+01 -8.7935e+01 +4.0259e+01 -8.5958e+01   +3.2123e+01 -8.3910e+01 +3.2957e+01 -8.4431e+01   +4.2022e+01 +6.9203e+01 +4.2348e+01 +6.9830e+01   +4.6412e+01 -1.0261e+01 +4.6714e+01 -1.3582e+01   +4.1093e+01 +9.4856e+01 +3.7399e+01 +9.3667e+01   +4.8515e+01 +9.7637e+01 +4.8341e+01 +9.8016e+01   +3.5304e+01 +1.2591e+02 +3.5016e+01 +1.2550e+02   +3.0377e+01 -7.8363e+01 +3.1073e+01 -8.0063e+01   +5.4002e+01 +9.9051e+01 +5.5680e+01 +9.8780e+01   +4.1631e+01 +1.5043e+02 +4.5340e+01 +1.4908e+02   +2.8782e+01 +1.0780e+02 +2.9897e+01 +1.0932e+02   +2.8088e+01 -2.0873e+01 +2.8416e+01 -2.2304e+01   +1.9324e+01 +3.8563e+01 +1.8990e+01 +3.6324e+01   +3.3897e+01 +1.2977e+02 +3.2585e+01 +1.2886e+02   +2.2588e+01 +1.4757e+02 +2.2838e+01 +1.5103e+02   +2.7043e+01 -3.3677e+01 +2.7207e+01 -3.4995e+01   +4.7867e+01 -9.7768e+01 +4.7939e+01 -9.8010e+01   +3.3821e+01 -1.1786e+02 +3.3789e+01 -1.1285e+02   +3.9346e+01 -9.1840e+01 +4.0541e+01 -9.0659e+01   +6.7513e+01 +1.1168e+01 +6.6588e+01 +1.2017e+01   +4.3692e+01 +9.3056e+01 +4.2828e+01 +9.0038e+01   +4.1894e+01 +5.9381e+00 +4.4123e+01 +6.9826e+00   +2.7395e+01 -2.7263e+01 +2.5460e+01 -2.2159e+01   +5.1551e+01 -7.0404e+01 +4.8978e+01 -7.0005e+01   +4.4404e+01 +1.2968e+02 +4.4748e+01 +1.2809e+02   +4.4040e+01 +8.5529e+00 +4.4115e+01 +1.1605e+01   +3.4251e+01 +7.4257e+01 +3.2541e+01 +7.5410e+01   +4.0358e+01 +4.5072e+01 +4.0408e+01 +4.5723e+01   +3.0363e+01 -3.7490e+01 +3.1528e+01 -3.8242e+01   +3.9466e+01 -9.3388e+01 +4.0958e+01 -9.5306e+01   +4.7269e+01 +2.5335e+00 +4.7942e+01 -1.6459e-01   +4.1734e+01 -7.6442e+01 +4.1986e+01 -7.6050e+01   +2.9397e+01 -9.4539e+01 +2.8849e+01 -9.3432e+01   +4.3221e+01 -1.5489e+02 +4.2555e+01 -1.5191e+02   +4.9200e+01 +7.8457e+01 +5.3015e+01 +7.4099e+01   +3.4087e+01 -1.4494e+02 +3.3979e+01 -1.4169e+02   +1.2456e+01 -1.2977e+01 +1.2850e+01 -1.1571e+01   +5.4995e+01 +3.9165e+01 +5.6619e+01 +3.9036e+01   +3.9643e+01 -6.2910e+01 +3.9386e+01 -6.3019e+01   +4.6661e+01 +1.0657e+02 +4.7073e+01 +1.0772e+02   +2.1120e+01 +8.7239e+01 +2.0777e+01 +8.6560e+01   +2.7299e+01 -3.4581e+01 +2.6756e+01 -3.1487e+01   +4.0509e+01 +1.2143e+02 +4.0315e+01 +1.2195e+02   +4.4149e+01 -4.1777e+01 +4.4219e+01 -4.1723e+01   +4.8955e+01 -1.4230e+02 +4.9305e+01 -1.4052e+02   +3.3246e+01 +1.2465e+02 +3.1033e+01 +1.2518e+02   +4.4594e+01 +6.3129e+00 +4.5637e+01 +8.5752e+00   +4.7411e+01 +6.0206e+01 +4.8742e+01 +6.0266e+01   +3.8523e+01 +1.3612e+02 +3.8484e+01 +1.3478e+02   +3.5706e+01 -6.3345e+01 +3.5861e+01 -6.4025e+01   +4.3655e+01 -1.5414e+02 +4.3429e+01 -1.5592e+02   +3.3576e+01 +1.6634e+02 +3.3083e+01 +1.6710e+02   +3.9222e+01 +6.1959e+01 +4.0276e+01 +5.6417e+01   +3.7979e+01 +1.0387e+02 +3.8549e+01 +1.0468e+02   +4.7443e+01 -1.5026e+02 +5.0025e+01 -1.4981e+02   +3.5851e+01 +1.5334e+02 +3.6399e+01 +1.4655e+02   +3.4959e+01 +1.0845e+02 +3.5142e+01 +1.0672e+02   +4.7379e+01 +1.5737e+02 +4.7563e+01 +1.5720e+02   +3.3283e+01 +1.0288e+02 +3.2861e+01 +1.0212e+02   +3.8123e+01 +4.6950e+01 +3.7371e+01 +4.5555e+01   +4.4413e+01 -6.7318e+01 +4.4204e+01 -6.6613e+01   +4.5326e+01 +1.1291e+02 +4.7816e+01 +1.1341e+02   +3.1958e+01 +5.4926e+01 +3.0254e+01 +5.7557e+01   +4.4494e+01 -9.7880e+01 +4.3913e+01 -9.8238e+01   +4.2667e+01 -4.4439e+01 +4.1522e+01 -4.6690e+01   +3.7709e+01 -4.6055e+01 +3.7142e+01 -4.7082e+01   +3.6194e+01 -7.4835e+00 +3.5933e+01 -8.3392e+00   +1.8115e+01 +9.2884e-01 +1.7474e+01 -4.4882e+00   +3.5990e+01 +1.2637e+02 +3.6359e+01 +1.2684e+02   +2.1308e+01 -1.6445e+02 +2.0903e+01 -1.6458e+02   +4.2142e+01 +8.1685e+01 +4.2022e+01 +8.2280e+01   +3.9639e+01 -1.1403e+02 +3.9024e+01 -1.1268e+02   +3.8001e+01 -8.8455e+01 +3.8487e+01 -8.7390e+01   +3.1294e+01 +4.1081e+01 +3.1322e+01 +4.1687e+01   +3.5549e+01 -1.4723e+02 +3.5277e+01 -1.4578e+02   +2.4940e+01 +1.4285e+02 +2.4124e+01 +1.4254e+02   +4.0601e+01 +1.2797e+02 +4.1491e+01 +1.2690e+02   +4.0510e+01 +6.6048e+01 +4.1359e+01 +6.6741e+01   +4.3313e+01 -3.5329e+01 +4.3075e+01 -3.4502e+01   +2.2049e+01 +1.5868e+02 +2.1976e+01 +1.5159e+02   +4.7970e+01 +7.1988e+01 +4.6875e+01 +6.9226e+01   +4.9180e+01 +4.7423e+01 +4.9961e+01 +4.6843e+01   +3.8618e+01 +1.5827e+02 +3.8331e+01 +1.5755e+02   +3.4627e+01 +8.8155e+01 +3.2679e+01 +9.0244e+01   +3.5798e+01 +1.7111e+01 +3.5308e+01 +2.3205e+01   +2.9328e+01 +3.5697e+01 +3.1998e+01 +3.3755e+01   +5.5373e+01 -1.4473e+02 +5.4514e+01 -1.4447e+02   +4.1579e+01 +1.7314e+02 +4.1844e+01 +1.7354e+02   +2.3524e+01 -5.4667e+01 +2.4003e+01 -5.5387e+01   +4.1099e+01 -8.9091e+01 +4.1557e+01 -8.9759e+01
   +5.3430e+01 +1.4735e+02 +5.4730e+01 +1.4840e+02   +4.5400e+01 -2.9384e+01 +4.4084e+01 -2.8227e+01   +1.8848e+01 +2.0923e+01 +1.6825e+01 +1.9816e+01   +4.4915e+01 +7.7661e+00 +4.4106e+01 +7.2011e+00   +3.3739e+01 -5.4529e+01 +3.3387e+01 -5.6395e+01   +4.9906e+01 +1.7087e+01 +4.9591e+01 +2.0513e+01   +4.2961e+01 +3.0675e-01 +4.2862e+01 +1.5640e+00   +4.4631e+01 -1.3679e+01 +4.5698e+01 -1.4752e+01   +4.0634e+01 +1.7181e+02 +3.9425e+01 +1.7416e+02   +3.2944e+01 -1.3089e+02 +3.2422e+01 -1.3082e+02   +4.2740e+01 -8.7642e+01 +4.3007e+01 -8.5451e+01   +3.5039e+01 -8.2918e+01 +3.5958e+01 -8.3556e+01   +4.5068e+01 +6.8693e+01 +4.5382e+01 +6.9293e+01   +4.9603e+01 -1.0510e+01 +4.9931e+01 -1.4064e+01   +4.4178e+01 +9.5438e+01 +3.9948e+01 +9.4142e+01   +5.1599e+01 +9.7950e+01 +5.1404e+01 +9.8320e+01   +3.8113e+01 +1.2564e+02 +3.7813e+01 +1.2525e+02   +3.2779e+01 -7.7785e+01 +3.3646e+01 -7.9604e+01   +5.7482e+01 +9.9462e+01 +5.9550e+01 +9.9061e+01   +4.4277e+01 +1.5009e+02 +4.8544e+01 +1.4862e+02   +3.0978e+01 +1.0873e+02 +3.2070e+01 +1.1021e+02   +3.0371e+01 -2.1437e+01 +3.0777e+01 -2.2902e+01   +2.0504e+01 +3.7151e+01 +2.0214e+01 +3.4835e+01   +3.6807e+01 +1.2919e+02 +3.5312e+01 +1.2818e+02   +2.4779e+01 +1.4631e+02 +2.5094e+01 +1.4965e+02   +2.9426e+01 -3.2596e+01 +2.9597e+01 -3.3933e+01   +5.1079e+01 -9.7360e+01 +5.1240e+01 -9.7557e+01   +3.6764e+01 -1.1839e+02 +3.6735e+01 -1.1309e+02   +4.2105e+01 -9.2319e+01 +4.3414e+01 -9.1143e+01   +7.2124e+01 +1.1372e+01 +7.1062e+01 +1.2265e+01   +4.7116e+01 +9.4032e+01 +4.6133e+01 +9.0914e+01   +4.4729e+01 +5.2091e+00 +4.7309e+01 +6.3739e+00   +2.9933e+01 -2.8844e+01 +2.7646e+01 -2.3529e+01   +5.5004e+01 -7.0309e+01 +5.2162e+01 -6.9890e+01   +4.7227e+01 +1.3000e+02 +4.7628e+01 +1.2840e+02   +4.6901e+01 +8.0699e+00 +4.7007e+01 +1.1259e+01   +3.7166e+01 +7.4704e+01 +3.5205e+01 +7.6060e+01   +4.3170e+01 +4.5435e+01 +4.3177e+01 +4.6053e+01   +3.3101e+01 -3.7961e+01 +3.4342e+01 -3.8641e+01   +4.1874e+01 -9.2941e+01 +4.3594e+01 -9.5105e+01   +5.0680e+01 +3.5815e+00 +5.1433e+01 +6.7372e-01   +4.4466e+01 -7.7005e+01 +4.4754e+01 -7.6298e+01   +3.2063e+01 -9.4109e+01 +3.1479e+01 -9.2810e+01   +4.6871e+01 -1.5520e+02 +4.6144e+01 -1.5207e+02   +5.2881e+01 +7.8444e+01 +5.7273e+01 +7.3706e+01   +3.6726e+01 -1.4561e+02 +3.6531e+01 -1.4220e+02   +1.3566e+01 -1.2792e+01 +1.4077e+01 -9.4066e+00   +5.8441e+01 +3.9253e+01 +6.0258e+01 +3.9146e+01   +4.2160e+01 -6.3220e+01 +4.1912e+01 -6.3328e+01   +4.9932e+01 +1.0689e+02 +5.0246e+01 +1.0807e+02   +2.2978e+01 +8.5664e+01 +2.2594e+01 +8.4923e+01   +2.9394e+01 -3.3586e+01 +2.8831e+01 -3.0500e+01   +4.3211e+01 +1.2210e+02 +4.3002e+01 +1.2260e+02   +4.7105e+01 -4.2161e+01 +4.7216e+01 -4.2131e+01   +5.3013e+01 -1.4276e+02 +5.3423e+01 -1.4094e+02   +3.6092e+01 +1.2522e+02 +3.3717e+01 +1.2581e+02   +4.7575e+01 +5.7127e+00 +4.8659e+01 +8.1652e+00   +5.0582e+01 +6.0390e+01 +5.2054e+01 +6.0494e+01   +4.1552e+01 +1.3544e+02 +4.1466e+01 +1.3408e+02   +3.8730e+01 -6.2564e+01 +3.8755e+01 -6.3282e+01   +4.6430e+01 -1.5455e+02 +4.6229e+01 -1.5628e+02   +3.6372e+01 +1.6684e+02 +3.5738e+01 +1.6777e+02   +4.1688e+01 +6.1863e+01 +4.2885e+01 +5.6017e+01   +4.0298e+01 +1.0444e+02 +4.1143e+01 +1.0535e+02   +5.0464e+01 -1.5039e+02 +5.3287e+01 -1.4994e+02   +3.8902e+01 +1.5420e+02 +3.9425e+01 +1.4713e+02   +3.7924e+01 +1.0770e+02 +3.8121e+01 +1.0603e+02   +5.0542e+01 +1.5751e+02 +5.0725e+01 +1.5732e+02   +3.5843e+01 +1.0384e+02 +3.5456e+01 +1.0301e+02   +4.0579e+01 +4.6612e+01 +3.9811e+01 +4.5145e+01   +4.7190e+01 -6.7461e+01 +4.6960e+01 -6.6762e+01   +4.8449e+01 +1.1333e+02 +5.1372e+01 +1.1388e+02   +3.4082e+01 +5.3902e+01 +3.2152e+01 +5.6672e+01   +4.7400e+01 -9.7521e+01 +4.6686e+01 -9.7985e+01   +4.5466e+01 -4.4615e+01 +4.4177e+01 -4.7140e+01   +4.0917e+01 -4.5390e+01 +4.0396e+01 -4.6435e+01   +3.8724e+01 -7.4079e+00 +3.8345e+01 -8.0661e+00   +1.9428e+01 -5.4138e-02 +1.8891e+01 -6.1753e+00   +3.8956e+01 +1.2584e+02 +3.9326e+01 +1.2633e+02   +2.2576e+01 -1.6555e+02 +2.2039e+01 -1.6562e+02   +4.5513e+01 +8.0988e+01 +4.5314e+01 +8.1518e+01   +4.2310e+01 -1.1396e+02 +4.1754e+01 -1.1230e+02   +4.0774e+01 -8.7860e+01 +4.1368e+01 -8.6667e+01   +3.3334e+01 +4.0670e+01 +3.3508e+01 +4.1178e+01   +3.8443e+01 -1.4778e+02 +3.8196e+01 -1.4625e+02   +2.7425e+01 +1.4346e+02 +2.6534e+01 +1.4323e+02   +4.4005e+01 +1.2818e+02 +4.4976e+01 +1.2700e+02   +4.3316e+01 +6.6424e+01 +4.4259e+01 +6.7279e+01   +4.6177e+01 -3.5658e+01 +4.5943e+01 -3.4729e+01   +2.3736e+01 +1.5867e+02 +2.3815e+01 +1.5100e+02   +5.1777e+01 +7.1733e+01 +5.0581e+01 +6.8828e+01   +5.2733e+01 +4.6612e+01 +5.3710e+01 +4.6138e+01   +4.1907e+01 +1.5856e+02 +4.1594e+01 +1.5783e+02   +3.7843e+01 +8.7704e+01 +3.5824e+01 +8.9867e+01   +3.8442e+01 +1.6008e+01 +3.7754e+01 +2.2799e+01   +3.2336e+01 +3.6435e+01 +3.5211e+01 +3.4044e+01   +5.9307e+01 -1.4432e+02 +5.8285e+01 -1.4404e+02   +4.4551e+01 +1.7260e+02 +4.4987e+01 +1.7294e+02   +2.5174e+01 -5.6442e+01 +2.5703e+01 -5.6808e+01   +4.4091e+01 -8.8551e+01 +4.4589e+01 -8.9233e+01
   +5.6769e+01 +1.4724e+02 +5.8144e+01 +1.4827e+02   +4.8379e+01 -2.9874e+01 +4.6905e+01 -2.8642e+01   +2.0876e+01 +2.0414e+01 +1.8737e+01 +1.9222e+01   +4.7845e+01 +8.0992e+00 +4.6944e+01 +7.4926e+00   +3.6593e+01 -5.3672e+01 +3.6187e+01 -5.5672e+01   +5.3260e+01 +1.7583e+01 +5.2927e+01 +2.1113e+01   +4.5621e+01 -1.0072e-01 +4.5590e+01 +1.1698e+00   +4.7204e+01 -1.3440e+01 +4.8442e+01 -1.4427e+01   +4.3854e+01 +1.7103e+02 +4.2392e+01 +1.7359e+02   +3.5033e+01 -1.3058e+02 +3.4416e+01 -1.3065e+02   +4.5525e+01 -8.7409e+01 +4.5756e+01 -8.5006e+01   +3.7977e+01 -8.2139e+01 +3.8968e+01 -8.2820e+01   +4.8104e+01 +6.8237e+01 +4.8422e+01 +6.8822e+01   +5.2878e+01 -1.0723e+01 +5.3152e+01 -1.4489e+01   +4.7319e+01 +9.5906e+01 +4.2499e+01 +9.4561e+01   +5.4681e+01 +9.8219e+01 +5.4470e+01 +9.8589e+01   +4.0898e+01 +1.2547e+02 +4.0606e+01 +1.2503e+02   +3.5153e+01 -7.7184e+01 +3.6219e+01 -7.9208e+01   +6.0936e+01 +9.9857e+01 +6.3422e+01 +9.9310e+01   +4.6859e+01 +1.4978e+02 +5.1752e+01 +1.4821e+02   +3.3204e+01 +1.0956e+02 +3.4251e+01 +1.1097e+02   +3.2603e+01 -2.1898e+01 +3.3140e+01 -2.3412e+01   +2.1710e+01 +3.5872e+01 +2.1450e+01 +3.3516e+01   +3.9715e+01 +1.2869e+02 +3.8043e+01 +1.2760e+02   +2.7011e+01 +1.4516e+02 +2.7365e+01 +1.4851e+02   +3.1779e+01 -3.1626e+01 +3.1996e+01 -3.3032e+01   +5.4318e+01 -9.6976e+01 +5.4540e+01 -9.7158e+01   +3.9723e+01 -1.1887e+02 +3.9683e+01 -1.1330e+02   +4.4810e+01 -9.2712e+01 +4.6290e+01 -9.1567e+01   +7.6767e+01 +1.1558e+01 +7.5539e+01 +1.2483e+01   +5.0529e+01 +9.4883e+01 +4.9447e+01 +9.1671e+01   +4.7568e+01 +4.5216e+00 +5.0502e+01 +5.8415e+00   +3.2464e+01 -3.0251e+01 +2.9846e+01 -2.4697e+01   +5.8460e+01 -7.0277e+01 +5.5346e+01 -6.9792e+01   +5.0093e+01 +1.3033e+02 +5.0508e+01 +1.2867e+02   +4.9775e+01 +7.6521e+00 +4.9898e+01 +1.0951e+01   +4.0091e+01 +7.5092e+01 +3.7865e+01 +7.6618e+01   +4.5887e+01 +4.5747e+01 +4.5948e+01 +4.6344e+01   +3.5854e+01 -3.8368e+01 +3.7157e+01 -3.8980e+01   +4.4215e+01 -9.2521e+01 +4.6228e+01 -9.4927e+01   +5.4059e+01 +4.5150e+00 +5.4933e+01 +1.4057e+00   +4.7185e+01 -7.7535e+01 +4.7521e+01 -7.6517e+01   +3.4733e+01 -9.3794e+01 +3.4113e+01 -9.2283e+01   +5.0493e+01 -1.5554e+02 +4.9733e+01 -1.5220e+02   +5.6523e+01 +7.8424e+01 +6.1536e+01 +7.3367e+01   +3.9326e+01 -1.4623e+02 +3.9081e+01 -1.4264e+02   +1.4687e+01 -1.2943e+01 +1.5323e+01 -7.5934e+00   +6.1882e+01 +3.9342e+01 +6.3899e+01 +3.9240e+01   +4.4692e+01 -6.3476e+01 +4.4432e+01 -6.3599e+01   +5.3250e+01 +1.0718e+02 +5.3426e+01 +1.0837e+02   +2.4828e+01 +8.4401e+01 +2.4428e+01 +8.3533e+01   +3.1505e+01 -3.2725e+01 +3.0915e+01 -2.9651e+01   +4.5901e+01 +1.2265e+02 +4.5697e+01 +1.2316e+02   +5.0116e+01 -4.2565e+01 +5.0216e+01 -4.2491e+01   +5.7161e+01 -1.4315e+02 +5.7546e+01 -1.4129e+02   +3.8969e+01 +1.2572e+02 +3.6402e+01 +1.2635e+02   +5.0576e+01 +5.1742e+00 +5.1688e+01 +7.8018e+00   +5.3740e+01 +6.0555e+01 +5.5370e+01 +6.0694e+01   +4.4541e+01 +1.3494e+02 +4.4450e+01 +1.3348e+02   +4.1835e+01 -6.1855e+01 +4.1658e+01 -6.2641e+01   +4.9177e+01 -1.5490e+02 +4.9029e+01 -1.5661e+02   +3.9158e+01 +1.6724e+02 +3.8396e+01 +1.6834e+02   +4.4158e+01 +6.1736e+01 +4.5495e+01 +5.5659e+01   +4.2663e+01 +1.0498e+02 +4.3742e+01 +1.0594e+02   +5.3469e+01 -1.5050e+02 +5.6550e+01 -1.5005e+02   +4.2041e+01 +1.5491e+02 +4.2455e+01 +1.4763e+02   +4.0894e+01 +1.0692e+02 +4.1104e+01 +1.0545e+02   +5.3731e+01 +1.5768e+02 +5.3887e+01 +1.5742e+02   +3.8452e+01 +1.0459e+02 +3.8063e+01 +1.0378e+02   +4.3002e+01 +4.6326e+01 +4.2255e+01 +4.4780e+01   +4.9950e+01 -6.7601e+01 +4.9716e+01 -6.6895e+01   +5.1547e+01 +1.1367e+02 +5.4932e+01 +1.1429e+02   +3.6228e+01 +5.3018e+01 +3.4058e+01 +5.5887e+01   +5.0277e+01 -9.7178e+01 +4.9455e+01 -9.7759e+01   +4.8272e+01 -4.4709e+01 +4.6835e+01 -4.7540e+01   +4.4094e+01 -4.4862e+01 +4.3653e+01 -4.5886e+01   +4.1298e+01 -7.4069e+00 +4.0755e+01 -7.8257e+00   +2.0771e+01 -7.5895e-01 +2.0326e+01 -7.6252e+00   +4.1922e+01 +1.2539e+02 +4.2296e+01 +1.2589e+02   +2.3883e+01 -1.6650e+02 +2.3186e+01 -1.6656e+02   +4.8938e+01 +8.0397e+01 +4.8613e+01 +8.0857e+01   +4.4965e+01 -1.1390e+02 +4.4482e+01 -1.1197e+02   +4.3556e+01 -8.7316e+01 +4.4254e+01 -8.6038e+01   +3.5380e+01 +4.0203e+01 +3.5695e+01 +4.0729e+01   +4.1404e+01 -1.4834e+02 +4.1116e+01 -1.4665e+02   +2.9947e+01 +1.4398e+02 +2.8952e+01 +1.4380e+02   +4.7408e+01 +1.2837e+02 +4.8465e+01 +1.2708e+02   +4.6087e+01 +6.6859e+01 +4.7162e+01 +6.7752e+01   +4.9073e+01 -3.5907e+01 +4.8811e+01 -3.4928e+01   +2.5316e+01 +1.5865e+02 +2.5660e+01 +1.5050e+02   +5.5578e+01 +7.1506e+01 +5.4290e+01 +6.8486e+01   +5.6226e+01 +4.5905e+01 +5.7467e+01 +4.5523e+01   +4.5166e+01 +1.5875e+02 +4.4858e+01 +1.5806e+02   +4.1075e+01 +8.7338e+01 +3.8969e+01 +8.9553e+01   +4.1105e+01 +1.5007e+01 +4.0200e+01 +2.2444e+01   +3.5351e+01 +3.6979e+01 +3.8431e+01 +3.4284e+01   +6.3300e+01 -1.4394e+02 +6.2063e+01 -1.4366e+02   +4.7551e+01 +1.7214e+02 +4.8135e+01 +1.7242e+02   +2.6874e+01 -5.8082e+01 +2.7418e+01 -5.8055e+01   +4.7077e+01 -8.8054e+01 +4.7623e+01 -8.8774e+01
   +6.0138e+01 +1.4714e+02 +6.1557e+01 +1.4815e+02   +5.1388e+01 -3.0287e+01 +4.9727e+01 -2.9011e+01   +2.2883e+01 +2.0079e+01 +2.0650e+01 +1.8734e+01   +5.0825e+01 +8.3874e+00 +4.9781e+01 +7.7472e+00   +3.9432e+01 -5.2973e+01 +3.8989e+01 -5.5055e+01   +5.6636e+01 +1.8012e+01 +5.6269e+01 +2.1637e+01   +4.8317e+01 -5.0373e-01 +4.8322e+01 +8.2040e-01   +4.9715e+01 -1.3235e+01 +5.1183e+01 -1.4136e+01   +4.7063e+01 +1.7037e+02 +4.5358e+01 +1.7309e+02   +3.7150e+01 -1.3029e+02 +3.6415e+01 -1.3050e+02   +4.8302e+01 -8.7204e+01 +4.8512e+01 -8.4610e+01   +4.0889e+01 -8.1435e+01 +4.1978e+01 -8.2190e+01   +5.1115e+01 +6.7814e+01 +5.1465e+01 +6.8408e+01   +5.6133e+01 -1.0881e+01 +5.6374e+01 -1.4866e+01   +5.0528e+01 +9.6358e+01 +4.5054e+01 +9.4930e+01   +5.7758e+01 +9.8449e+01 +5.7536e+01 +9.8831e+01   +4.3690e+01 +1.2532e+02 +4.3404e+01 +1.2484e+02   +3.7550e+01 -7.6721e+01 +3.8797e+01 -7.8867e+01   +6.4309e+01 +1.0018e+02 +6.7295e+01 +9.9531e+01   +4.9477e+01 +1.4952e+02 +5.4963e+01 +1.4785e+02   +3.5422e+01 +1.1035e+02 +3.6437e+01 +1.1165e+02   +3.4822e+01 -2.2342e+01 +3.5505e+01 -2.3859e+01   +2.2867e+01 +3.4703e+01 +2.2697e+01 +3.2341e+01   +4.2630e+01 +1.2823e+02 +4.0779e+01 +1.2709e+02   +2.9288e+01 +1.4416e+02 +2.9641e+01 +1.4754e+02   +3.4138e+01 -3.0820e+01 +3.4401e+01 -3.2254e+01   +5.7617e+01 -9.6650e+01 +5.7846e+01 -9.6803e+01   +4.2672e+01 -1.1932e+02 +4.2631e+01 -1.1348e+02   +4.7565e+01 -9.3030e+01 +4.9171e+01 -9.1941e+01   +8.1392e+01 +1.1733e+01 +8.0015e+01 +1.2678e+01   +5.4029e+01 +9.5636e+01 +5.2769e+01 +9.2334e+01   +5.0419e+01 +3.9114e+00 +5.3698e+01 +5.3716e+00   +3.5034e+01 -3.1492e+01 +3.2056e+01 -2.5707e+01   +6.1930e+01 -7.0227e+01 +5.8535e+01 -6.9702e+01   +5.3020e+01 +1.3062e+02 +5.3387e+01 +1.2891e+02   +5.2709e+01 +7.2865e+00 +5.2793e+01 +1.0680e+01   +4.3040e+01 +7.5416e+01 +4.0533e+01 +7.7105e+01   +4.8665e+01 +4.6031e+01 +4.8721e+01 +4.6603e+01   +3.8570e+01 -3.8676e+01 +3.9969e+01 -3.9271e+01   +4.6562e+01 -9.2125e+01 +4.8869e+01 -9.4768e+01   +5.7472e+01 +5.3311e+00 +5.8445e+01 +2.0491e+00   +4.9871e+01 -7.8011e+01 +5.0292e+01 -7.6714e+01   +3.7410e+01 -9.3596e+01 +3.6749e+01 -9.1833e+01   +5.4155e+01 -1.5582e+02 +5.3325e+01 -1.5232e+02   +6.0197e+01 +7.8450e+01 +6.5802e+01 +7.3071e+01   +4.1902e+01 -1.4675e+02 +4.1632e+01 -1.4302e+02   +1.5824e+01 -1.3052e+01 +1.6583e+01 -6.0517e+00   +6.5296e+01 +3.9444e+01 +6.7541e+01 +3.9325e+01   +4.7250e+01 -6.3699e+01 +4.6962e+01 -6.3844e+01   +5.6566e+01 +1.0745e+02 +5.6604e+01 +1.0864e+02   +2.6656e+01 +8.3385e+01 +2.6273e+01 +8.2335e+01   +3.3608e+01 -3.1975e+01 +3.3002e+01 -2.8905e+01   +4.8651e+01 +1.2313e+02 +4.8394e+01 +1.2367e+02   +5.3130e+01 -4.2871e+01 +5.3216e+01 -4.2812e+01   +6.1305e+01 -1.4351e+02 +6.1670e+01 -1.4160e+02   +4.1845e+01 +1.2620e+02 +3.9095e+01 +1.2682e+02   +5.3548e+01 +4.6643e+00 +5.4714e+01 +7.4791e+00   +5.6875e+01 +6.0737e+01 +5.8685e+01 +6.0870e+01   +4.7557e+01 +1.3451e+02 +4.7440e+01 +1.3295e+02   +4.4901e+01 -6.1248e+01 +4.4561e+01 -6.2085e+01   +5.1878e+01 -1.5526e+02 +5.1828e+01 -1.5690e+02   +4.2009e+01 +1.6751e+02 +4.1060e+01 +1.6884e+02   +4.6650e+01 +6.1614e+01 +4.8107e+01 +5.5343e+01   +4.5028e+01 +1.0549e+02 +4.6345e+01 +1.0646e+02   +5.6487e+01 -1.5062e+02 +5.9816e+01 -1.5015e+02   +4.5154e+01 +1.5556e+02 +4.5487e+01 +1.4807e+02   +4.3858e+01 +1.0619e+02 +4.4090e+01 +1.0495e+02   +5.6889e+01 +1.5783e+02 +5.7047e+01 +1.5751e+02   +4.1103e+01 +1.0530e+02 +4.0676e+01 +1.0445e+02   +4.5408e+01 +4.6087e+01 +4.4702e+01 +4.4455e+01   +5.2629e+01 -6.7747e+01 +5.2477e+01 -6.7013e+01   +5.4648e+01 +1.1400e+02 +5.8494e+01 +1.1465e+02   +3.8385e+01 +5.2246e+01 +3.5969e+01 +5.5184e+01   +5.3165e+01 -9.6845e+01 +5.2228e+01 -9.7558e+01   +5.1090e+01 -4.4836e+01 +4.9494e+01 -4.7896e+01   +4.7254e+01 -4.4401e+01 +4.6911e+01 -4.5417e+01   +4.3909e+01 -7.4025e+00 +4.3172e+01 -7.6111e+00   +2.2090e+01 -1.2360e+00 +2.1770e+01 -8.8842e+00   +4.4852e+01 +1.2503e+02 +4.5266e+01 +1.2551e+02   +2.5200e+01 -1.6743e+02 +2.4337e+01 -1.6741e+02   +5.2338e+01 +7.9904e+01 +5.1917e+01 +8.0282e+01   +4.7657e+01 -1.1382e+02 +4.7213e+01 -1.1168e+02   +4.6340e+01 -8.6836e+01 +4.7143e+01 -8.5482e+01   +3.7446e+01 +3.9806e+01 +3.7885e+01 +4.0331e+01   +4.4325e+01 -1.4879e+02 +4.4040e+01 -1.4700e+02   +3.2398e+01 +1.4443e+02 +3.1373e+01 +1.4429e+02   +5.0761e+01 +1.2856e+02 +5.1951e+01 +1.2715e+02   +4.8860e+01 +6.7175e+01 +5.0072e+01 +6.8167e+01   +5.1970e+01 -3.6167e+01 +5.1678e+01 -3.5105e+01   +2.6929e+01 +1.5867e+02 +2.7501e+01 +1.5007e+02   +5.9377e+01 +7.1341e+01 +5.7999e+01 +6.8185e+01   +5.9728e+01 +4.5297e+01 +6.1234e+01 +4.4986e+01   +4.8391e+01 +1.5894e+02 +4.8125e+01 +1.5826e+02   +4.4273e+01 +8.7007e+01 +4.2112e+01 +8.9289e+01   +4.3802e+01 +1.4151e+01 +4.2650e+01 +2.2127e+01   +3.8386e+01 +3.7399e+01 +4.1653e+01 +3.4487e+01   +6.7302e+01 -1.4361e+02 +6.5839e+01 -1.4332e+02   +5.0511e+01 +1.7173e+02 +5.1285e+01 +1.7196e+02   +2.8564e+01 -5.9468e+01 +2.9143e+01 -5.9152e+01   +5.0061e+01 -8.7639e+01 +5.0658e+01 -8.8370e+01
   +6.3560e+01 +1.4707e+02 +6.4973e+01 +1.4804e+02   +5.4414e+01 -3.0625e+01 +5.2549e+01 -2.9340e+01   +2.4895e+01 +1.9816e+01 +2.2566e+01 +1.8331e+01   +5.3783e+01 +8.6781e+00 +5.2623e+01 +7.9783e+00   +4.2254e+01 -5.2405e+01 +4.1796e+01 -5.4522e+01   +5.9993e+01 +1.8384e+01 +5.9611e+01 +2.2105e+01   +5.1012e+01 -8.3434e-01 +5.1057e+01 +5.0719e-01   +5.2188e+01 -1.3063e+01 +5.3929e+01 -1.3875e+01   +5.0262e+01 +1.6979e+02 +4.8330e+01 +1.7265e+02   +3.9302e+01 -1.3003e+02 +3.8410e+01 -1.3036e+02   +5.1139e+01 -8.7077e+01 +5.1270e+01 -8.4258e+01   +4.3884e+01 -8.0755e+01 +4.4998e+01 -8.1642e+01   +5.4131e+01 +6.7468e+01 +5.4511e+01 +6.8036e+01   +5.9403e+01 -1.1046e+01 +5.9597e+01 -1.5201e+01   +5.3732e+01 +9.6782e+01 +4.7611e+01 +9.5264e+01   +6.0800e+01 +9.8696e+01 +6.0600e+01 +9.9050e+01   +4.6456e+01 +1.2522e+02 +4.6201e+01 +1.2468e+02   +3.9924e+01 -7.6324e+01 +4.1374e+01 -7.8569e+01   +6.7756e+01 +1.0049e+02 +7.1167e+01 +9.9727e+01   +5.2135e+01 +1.4932e+02 +5.8181e+01 +1.4754e+02   +3.7672e+01 +1.1097e+02 +3.8632e+01 +1.1225e+02   +3.7017e+01 -2.2679e+01 +3.7876e+01 -2.4248e+01   +2.4099e+01 +3.3603e+01 +2.3957e+01 +3.1287e+01   +4.5529e+01 +1.2789e+02 +4.3518e+01 +1.2665e+02   +3.1589e+01 +1.4335e+02 +3.1929e+01 +1.4671e+02   +3.6468e+01 -3.0131e+01 +3.6811e+01 -3.1581e+01   +6.0873e+01 -9.6396e+01 +6.1151e+01 -9.6488e+01   +4.5599e+01 -1.1976e+02 +4.5583e+01 -1.1363e+02   +5.0302e+01 -9.3330e+01 +5.2054e+01 -9.2275e+01   +8.6036e+01 +1.1876e+01 +8.4495e+01 +1.2852e+01   +5.7500e+01 +9.6309e+01 +5.6097e+01 +9.2917e+01   +5.3198e+01 +3.3773e+00 +5.6894e+01 +4.9545e+00   +3.7636e+01 -3.2473e+01 +3.4275e+01 -2.6588e+01   +6.5386e+01 -7.0181e+01 +6.1719e+01 -6.9624e+01   +5.5959e+01 +1.3090e+02 +5.6267e+01 +1.2913e+02   +5.5629e+01 +6.9727e+00 +5.5688e+01 +1.0434e+01   +4.5925e+01 +7.5741e+01 +4.3200e+01 +7.7530e+01   +5.1453e+01 +4.6263e+01 +5.1497e+01 +4.6829e+01   +4.1268e+01 -3.8963e+01 +4.2788e+01 -3.9525e+01   +4.8855e+01 -9.1761e+01 +5.1508e+01 -9.4625e+01   +6.0922e+01 +6.0464e+00 +6.1963e+01 +2.6188e+00   +5.2609e+01 -7.8453e+01 +5.3064e+01 -7.6890e+01   +4.0101e+01 -9.3474e+01 +3.9388e+01 -9.1444e+01   +5.7755e+01 -1.5606e+02 +5.6915e+01 -1.5242e+02   +6.3893e+01 +7.8431e+01 +7.0070e+01 +7.2809e+01   +4.4533e+01 -1.4727e+02 +4.4184e+01 -1.4336e+02   +1.6917e+01 -1.3104e+01 +1.7852e+01 -4.7314e+00   +6.8732e+01 +3.9511e+01 +7.1180e+01 +3.9402e+01   +4.9798e+01 -6.3917e+01 +4.9492e+01 -6.4064e+01   +5.9918e+01 +1.0767e+02 +5.9781e+01 +1.0888e+02   +2.8486e+01 +8.2507e+01 +2.8128e+01 +8.1297e+01   +3.5696e+01 -3.1320e+01 +3.5093e+01 -2.8251e+01   +5.1391e+01 +1.2357e+02 +5.1092e+01 +1.2412e+02   +5.6104e+01 -4.3182e+01 +5.6214e+01 -4.3098e+01   +6.5464e+01 -1.4384e+02 +6.5789e+01 -1.4186e+02   +4.4741e+01 +1.2658e+02 +4.1789e+01 +1.2723e+02   +5.6528e+01 +4.2439e+00 +5.7743e+01 +7.1901e+00   +6.0040e+01 +6.0874e+01 +6.2000e+01 +6.1028e+01   +5.0578e+01 +1.3411e+02 +5.0434e+01 +1.3248e+02   +4.7992e+01 -6.0697e+01 +4.7470e+01 -6.1599e+01   +5.4601e+01 -1.5557e+02 +5.4629e+01 -1.5716e+02   +4.4915e+01 +1.6778e+02 +4.3728e+01 +1.6928e+02   +4.9097e+01 +6.1466e+01 +5.0720e+01 +5.5056e+01   +4.7429e+01 +1.0593e+02 +4.8954e+01 +1.0693e+02   +5.9464e+01 -1.5074e+02 +6.3076e+01 -1.5024e+02   +4.8282e+01 +1.5612e+02 +4.8525e+01 +1.4844e+02   +4.6828e+01 +1.0553e+02 +4.7080e+01 +1.0451e+02   +6.0051e+01 +1.5801e+02 +6.0210e+01 +1.5759e+02   +4.3741e+01 +1.0595e+02 +4.3292e+01 +1.0504e+02   +4.7797e+01 +4.5869e+01 +4.7146e+01 +4.4164e+01   +5.5259e+01 -6.7864e+01 +5.5233e+01 -6.7119e+01   +5.7694e+01 +1.1426e+02 +6.2062e+01 +1.1497e+02   +4.0505e+01 +5.1559e+01 +3.7890e+01 +5.4550e+01   +5.6088e+01 -9.6533e+01 +5.4999e+01 -9.7377e+01   +5.3893e+01 -4.4947e+01 +5.2152e+01 -4.8217e+01   +5.0386e+01 -4.4019e+01 +5.0176e+01 -4.5007e+01   +4.6536e+01 -7.4606e+00 +4.5587e+01 -7.4196e+00   +2.3379e+01 -1.6693e+00 +2.3221e+01 -9.9841e+00   +4.7834e+01 +1.2474e+02 +4.8243e+01 +1.2518e+02   +2.6538e+01 -1.6824e+02 +2.5491e+01 -1.6818e+02   +5.5832e+01 +7.9464e+01 +5.5227e+01 +7.9775e+01   +5.0338e+01 -1.1377e+02 +4.9946e+01 -1.1141e+02   +4.9094e+01 -8.6451e+01 +5.0038e+01 -8.4995e+01   +3.9446e+01 +3.9408e+01 +4.0079e+01 +3.9977e+01   +4.7270e+01 -1.4919e+02 +4.6964e+01 -1.4731e+02   +3.4846e+01 +1.4487e+02 +3.3795e+01 +1.4470e+02   +5.4124e+01 +1.2877e+02 +5.5444e+01 +1.2722e+02   +5.1648e+01 +6.7517e+01 +5.2983e+01 +6.8540e+01   +5.4835e+01 -3.6416e+01 +5.4548e+01 -3.5264e+01   +2.8544e+01 +1.5879e+02 +2.9350e+01 +1.4969e+02   +6.3185e+01 +7.1197e+01 +6.1711e+01 +6.7922e+01   +6.3239e+01 +4.4744e+01 +6.5004e+01 +4.4508e+01   +5.1659e+01 +1.5911e+02 +5.1389e+01 +1.5844e+02   +4.7451e+01 +8.6683e+01 +4.5260e+01 +8.9057e+01   +4.6507e+01 +1.3346e+01 +4.5098e+01 +2.1845e+01   +4.1439e+01 +3.7853e+01 +4.4875e+01 +3.4661e+01   +7.1285e+01 -1.4331e+02 +6.9618e+01 -1.4302e+02   +5.3491e+01 +1.7138e+02 +5.4443e+01 +1.7156e+02   +3.0278e+01 -6.0770e+01 +3.0877e+01 -6.0129e+01   +5.3084e+01 -8.7253e+01 +5.3694e+01 -8.8012e+01
   +6.6930e+01 +1.4701e+02 +6.8390e+01 +1.4795e+02   +5.7402e+01 -3.0961e+01 +5.5371e+01 -2.9635e+01   +2.6952e+01 +1.9571e+01 +2.4482e+01 +1.7988e+01   +5.6747e+01 +8.9549e+00 +5.5463e+01 +8.1828e+00   +4.5082e+01 -5.1876e+01 +4.4606e+01 -5.4056e+01   +6.3372e+01 +1.8748e+01 +6.2960e+01 +2.2522e+01   +5.3665e+01 -1.1360e+00 +5.3792e+01 +2.2579e-01   +5.4696e+01 -1.2914e+01 +5.6678e+01 -1.3639e+01   +5.3487e+01 +1.6927e+02 +5.1304e+01 +1.7227e+02   +4.1428e+01 -1.2982e+02 +4.0406e+01 -1.3024e+02   +5.4021e+01 -8.6968e+01 +5.4029e+01 -8.3943e+01   +4.6858e+01 -8.0185e+01 +4.8019e+01 -8.1167e+01   +5.7169e+01 +6.7106e+01 +5.7560e+01 +6.7705e+01   +6.2650e+01 -1.1173e+01 +6.2823e+01 -1.5501e+01   +5.6905e+01 +9.7127e+01 +5.0168e+01 +9.5559e+01   +6.3872e+01 +9.8876e+01 +6.3670e+01 +9.9246e+01   +4.9240e+01 +1.2516e+02 +4.8995e+01 +1.2454e+02   +4.2298e+01 -7.5910e+01 +4.3955e+01 -7.8305e+01   +7.1150e+01 +1.0077e+02 +7.5045e+01 +9.9903e+01   +5.4747e+01 +1.4910e+02 +6.1396e+01 +1.4726e+02   +3.9879e+01 +1.1158e+02 +4.0825e+01 +1.1279e+02   +3.9221e+01 -2.2975e+01 +4.0243e+01 -2.4591e+01   +2.5277e+01 +3.2593e+01 +2.5218e+01 +3.0340e+01   +4.8445e+01 +1.2761e+02 +4.6259e+01 +1.2627e+02   +3.3813e+01 +1.4261e+02 +3.4218e+01 +1.4599e+02   +3.8739e+01 -2.9511e+01 +3.9226e+01 -3.0991e+01   +6.4178e+01 -9.6145e+01 +6.4458e+01 -9.6205e+01   +4.8534e+01 -1.2016e+02 +4.8530e+01 -1.1377e+02   +5.3024e+01 -9.3591e+01 +5.4936e+01 -9.2572e+01   +9.0677e+01 +1.2002e+01 +8.8973e+01 +1.3009e+01   +6.0988e+01 +9.6938e+01 +5.9430e+01 +9.3438e+01   +5.5975e+01 +2.8636e+00 +6.0096e+01 +4.5844e+00   +4.0242e+01 -3.3403e+01 +3.6500e+01 -2.7359e+01   +6.8865e+01 -7.0152e+01 +6.4903e+01 -6.9553e+01   +5.8960e+01 +1.3115e+02 +5.9152e+01 +1.2933e+02   +5.8537e+01 +6.6798e+00 +5.8586e+01 +1.0214e+01   +4.8788e+01 +7.6010e+01 +4.5873e+01 +7.7908e+01   +5.4252e+01 +4.6485e+01 +5.4270e+01 +4.7032e+01   +4.3935e+01 -3.9245e+01 +4.5602e+01 -3.9746e+01   +5.1135e+01 -9.1419e+01 +5.4150e+01 -9.4497e+01   +6.4393e+01 +6.6834e+00 +6.5486e+01 +3.1273e+00   +5.5317e+01 -7.8857e+01 +5.5836e+01 -7.7048e+01   +4.2840e+01 -9.3381e+01 +4.2029e+01 -9.1101e+01   +6.1393e+01 -1.5624e+02 +6.0504e+01 -1.5251e+02   +6.7550e+01 +7.8425e+01 +7.4336e+01 +7.2579e+01   +4.7202e+01 -1.4771e+02 +4.6742e+01 -1.4367e+02   +1.7971e+01 -1.3255e+01 +1.9129e+01 -3.5850e+00   +7.2186e+01 +3.9545e+01 +7.4824e+01 +3.9468e+01   +5.2331e+01 -6.4144e+01 +5.2017e+01 -6.4264e+01   +6.3250e+01 +1.0788e+02 +6.2962e+01 +1.0910e+02   +3.0296e+01 +8.1721e+01 +2.9994e+01 +8.0384e+01   +3.7815e+01 -3.0689e+01 +3.7191e+01 -2.7670e+01   +5.4136e+01 +1.2388e+02 +5.3797e+01 +1.2453e+02   +5.9086e+01 -4.3442e+01 +5.9219e+01 -4.3356e+01   +6.9669e+01 -1.4413e+02 +6.9914e+01 -1.4210e+02   +4.7611e+01 +1.2687e+02 +4.4488e+01 +1.2759e+02   +5.9485e+01 +3.8728e+00 +6.0772e+01 +6.9313e+00   +6.3173e+01 +6.0993e+01 +6.5318e+01 +6.1168e+01   +5.3636e+01 +1.3377e+02 +5.3431e+01 +1.3207e+02   +5.1081e+01 -6.0187e+01 +5.0379e+01 -6.1167e+01   +5.7319e+01 -1.5580e+02 +5.7432e+01 -1.5739e+02   +4.7774e+01 +1.6796e+02 +4.6396e+01 +1.6967e+02   +5.1592e+01 +6.1367e+01 +5.3337e+01 +5.4796e+01   +4.9816e+01 +1.0630e+02 +5.1565e+01 +1.0734e+02   +6.2497e+01 -1.5083e+02 +6.6336e+01 -1.5032e+02   +5.1441e+01 +1.5658e+02 +5.1562e+01 +1.4878e+02   +4.9803e+01 +1.0491e+02 +5.0074e+01 +1.0412e+02   +6.3211e+01 +1.5822e+02 +6.3374e+01 +1.5767e+02   +4.6408e+01 +1.0654e+02 +4.5914e+01 +1.0556e+02   +5.0217e+01 +4.5686e+01 +4.9595e+01 +4.3900e+01   +5.7856e+01 -6.7983e+01 +5.7993e+01 -6.7216e+01   +6.0740e+01 +1.1452e+02 +6.5630e+01 +1.1526e+02   +4.2615e+01 +5.0970e+01 +3.9811e+01 +5.3979e+01   +5.9089e+01 -9.6191e+01 +5.7772e+01 -9.7213e+01   +5.6671e+01 -4.5012e+01 +5.4815e+01 -4.8507e+01   +5.3549e+01 -4.3679e+01 +5.3441e+01 -4.4647e+01   +4.9157e+01 -7.5212e+00 +4.8004e+01 -7.2488e+00   +2.4646e+01 -1.8787e+00 +2.4682e+01 -1.0957e+01   +5.0797e+01 +1.2446e+02 +5.1217e+01 +1.2489e+02   +2.7864e+01 -1.6910e+02 +2.6649e+01 -1.6888e+02   +5.9327e+01 +7.9090e+01 +5.8541e+01 +7.9323e+01   +5.3056e+01 -1.1374e+02 +5.2675e+01 -1.1118e+02   +5.1879e+01 -8.6111e+01 +5.2936e+01 -8.4561e+01   +4.1435e+01 +3.9062e+01 +4.2271e+01 +3.9659e+01   +5.0247e+01 -1.4953e+02 +4.9887e+01 -1.4758e+02   +3.7298e+01 +1.4520e+02 +3.6221e+01 +1.4506e+02   +5.7506e+01 +1.2897e+02 +5.8932e+01 +1.2728e+02   +5.4380e+01 +6.7780e+01 +5.5895e+01 +6.8874e+01   +5.7724e+01 -3.6622e+01 +5.7416e+01 -3.5409e+01   +3.0148e+01 +1.5891e+02 +3.1197e+01 +1.4936e+02   +6.7001e+01 +7.1051e+01 +6.5425e+01 +6.7688e+01   +6.6668e+01 +4.4223e+01 +6.8780e+01 +4.4080e+01   +5.4912e+01 +1.5927e+02 +5.4657e+01 +1.5860e+02   +5.0642e+01 +8.6381e+01 +4.8411e+01 +8.8856e+01   +4.9245e+01 +1.2654e+01 +4.7553e+01 +2.1589e+01   +4.4508e+01 +3.8220e+01 +4.8098e+01 +3.4810e+01   +7.5328e+01 -1.4303e+02 +7.3396e+01 -1.4275e+02   +5.6427e+01 +1.7105e+02 +5.7601e+01 +1.7119e+02   +3.1986e+01 -6.2003e+01 +3.2622e+01 -6.1002e+01   +5.6129e+01 -8.6896e+01 +5.6735e+01 -8.7691e+01
   +7.0294e+01 +1.4694e+02 +7.1807e+01 +1.4786e+02   +6.0443e+01 -3.1267e+01 +5.8195e+01 -2.9901e+01   +2.8981e+01 +1.9362e+01 +2.6400e+01 +1.7699e+01   +5.9715e+01 +9.1749e+00 +5.8305e+01 +8.3694e+00   +4.7898e+01 -5.1429e+01 +4.7416e+01 -5.3644e+01   +6.6756e+01 +1.9073e+01 +6.6312e+01 +2.2898e+01   +5.6368e+01 -1.4353e+00 +5.6526e+01 -2.7637e-02   +5.7204e+01 -1.2760e+01 +5.9428e+01 -1.3425e+01   +5.6675e+01 +1.6879e+02 +5.4281e+01 +1.7192e+02   +4.3584e+01 -1.2965e+02 +4.2405e+01 -1.3013e+02   +5.6808e+01 -8.6871e+01 +5.6788e+01 -8.3658e+01   +4.9765e+01 -7.9668e+01 +5.1043e+01 -8.0747e+01   +6.0238e+01 +6.6797e+01 +6.0611e+01 +6.7404e+01   +6.5902e+01 -1.1308e+01 +6.6050e+01 -1.5773e+01   +6.0107e+01 +9.7425e+01 +5.2727e+01 +9.5829e+01   +6.6941e+01 +9.9008e+01 +6.6736e+01 +9.9424e+01   +5.2004e+01 +1.2511e+02 +5.1796e+01 +1.2441e+02   +4.4648e+01 -7.5569e+01 +4.6534e+01 -7.8073e+01   +7.4568e+01 +1.0102e+02 +7.8923e+01 +1.0006e+02   +5.7415e+01 +1.4892e+02 +6.4614e+01 +1.4700e+02   +4.2159e+01 +1.1205e+02 +4.3023e+01 +1.1327e+02   +4.1367e+01 -2.3216e+01 +4.2615e+01 -2.4897e+01   +2.6553e+01 +3.1723e+01 +2.6488e+01 +2.9483e+01   +5.1355e+01 +1.2739e+02 +4.9002e+01 +1.2593e+02   +3.6129e+01 +1.4200e+02 +3.6514e+01 +1.4536e+02   +4.1064e+01 -2.8912e+01 +4.1645e+01 -3.0468e+01   +6.7490e+01 -9.5926e+01 +6.7768e+01 -9.5951e+01   +5.1467e+01 -1.2055e+02 +5.1481e+01 -1.1388e+02   +5.5735e+01 -9.3852e+01 +5.7822e+01 -9.2841e+01   +9.5361e+01 +1.2120e+01 +9.3455e+01 +1.3149e+01   +6.4502e+01 +9.7460e+01 +6.2768e+01 +9.3903e+01   +5.8724e+01 +2.3767e+00 +6.3300e+01 +4.2489e+00   +4.2860e+01 -3.4162e+01 +3.8735e+01 -2.8045e+01   +7.2293e+01 -7.0128e+01 +6.8089e+01 -6.9489e+01   +6.2009e+01 +1.3136e+02 +6.2036e+01 +1.2951e+02   +6.1424e+01 +6.4101e+00 +6.1481e+01 +1.0015e+01   +5.1683e+01 +7.6218e+01 +4.8545e+01 +7.8241e+01   +5.7047e+01 +4.6665e+01 +5.7052e+01 +4.7217e+01   +4.6617e+01 -3.9496e+01 +4.8418e+01 -3.9944e+01   +5.3364e+01 -9.1050e+01 +5.6785e+01 -9.4380e+01   +6.7826e+01 +7.2597e+00 +6.9016e+01 +3.5842e+00   +5.8059e+01 -7.9236e+01 +5.8605e+01 -7.7192e+01   +4.5557e+01 -9.3352e+01 +4.4671e+01 -9.0800e+01   +6.5023e+01 -1.5639e+02 +6.4091e+01 -1.5258e+02   +7.1238e+01 +7.8394e+01 +7.8604e+01 +7.2373e+01   +4.9852e+01 -1.4811e+02 +4.9296e+01 -1.4394e+02   +1.9081e+01 -1.3289e+01 +2.0414e+01 -2.5814e+00   +7.5595e+01 +3.9585e+01 +7.8470e+01 +3.9529e+01   +5.4847e+01 -6.4290e+01 +5.4545e+01 -6.4445e+01   +6.6667e+01 +1.0807e+02 +6.6144e+01 +1.0930e+02   +3.2094e+01 +8.1073e+01 +3.1864e+01 +7.9578e+01   +3.9943e+01 -3.0148e+01 +3.9290e+01 -2.7151e+01   +5.6870e+01 +1.2420e+02 +5.6503e+01 +1.2490e+02   +6.2036e+01 -4.3698e+01 +6.2223e+01 -4.3591e+01   +7.3817e+01 -1.4442e+02 +7.4038e+01 -1.4231e+02   +5.0474e+01 +1.2717e+02 +4.7183e+01 +1.2791e+02   +6.2487e+01 +3.5043e+00 +6.3805e+01 +6.6967e+00   +6.6331e+01 +6.1105e+01 +6.8636e+01 +6.1296e+01   +5.6693e+01 +1.3347e+02 +5.6432e+01 +1.3170e+02   +5.4207e+01 -5.9814e+01 +5.3291e+01 -6.0783e+01   +6.0028e+01 -1.5602e+02 +6.0232e+01 -1.5760e+02   +5.0625e+01 +1.6819e+02 +4.9066e+01 +1.7001e+02   +5.4045e+01 +6.1309e+01 +5.5952e+01 +5.4563e+01   +5.2189e+01 +1.0664e+02 +5.4180e+01 +1.0772e+02   +6.5529e+01 -1.5087e+02 +6.9597e+01 -1.5039e+02   +5.4645e+01 +1.5703e+02 +5.4605e+01 +1.4908e+02   +5.2824e+01 +1.0439e+02 +5.3069e+01 +1.0378e+02   +6.6362e+01 +1.5841e+02 +6.6538e+01 +1.5774e+02   +4.9042e+01 +1.0701e+02 +4.8538e+01 +1.0603e+02   +5.2617e+01 +4.5568e+01 +5.2041e+01 +4.3663e+01   +6.0438e+01 -6.8105e+01 +6.0747e+01 -6.7305e+01   +6.3829e+01 +1.1474e+02 +6.9199e+01 +1.1551e+02   +4.4780e+01 +5.0419e+01 +4.1735e+01 +5.3458e+01   +6.2049e+01 -9.5910e+01 +6.0546e+01 -9.7064e+01   +5.9427e+01 -4.5084e+01 +5.7476e+01 -4.8771e+01   +5.6735e+01 -4.3385e+01 +5.6710e+01 -4.4332e+01   +5.1762e+01 -7.5525e+00 +5.0420e+01 -7.0925e+00   +2.5938e+01 -2.0529e+00 +2.6150e+01 -1.1820e+01   +5.3818e+01 +1.2426e+02 +5.4197e+01 +1.2463e+02   +2.9233e+01 -1.6984e+02 +2.7812e+01 -1.6953e+02   +6.2800e+01 +7.8745e+01 +6.1859e+01 +7.8919e+01   +5.5728e+01 -1.1370e+02 +5.5408e+01 -1.1097e+02   +5.4644e+01 -8.5801e+01 +5.5837e+01 -8.4171e+01   +4.3388e+01 +3.8806e+01 +4.4467e+01 +3.9372e+01   +5.3186e+01 -1.4982e+02 +5.2810e+01 -1.4782e+02   +3.9725e+01 +1.4551e+02 +3.8644e+01 +1.4538e+02   +6.0896e+01 +1.2912e+02 +6.2424e+01 +1.2733e+02   +5.7154e+01 +6.7999e+01 +5.8809e+01 +6.9173e+01   +6.0582e+01 -3.6812e+01 +6.0283e+01 -3.5540e+01   +3.1702e+01 +1.5903e+02 +3.3044e+01 +1.4906e+02   +7.0805e+01 +7.0878e+01 +6.9141e+01 +6.7477e+01   +7.0098e+01 +4.3787e+01 +7.2562e+01 +4.3699e+01   +5.8147e+01 +1.5937e+02 +5.7927e+01 +1.5874e+02   +5.3816e+01 +8.6098e+01 +5.1561e+01 +8.8679e+01   +5.1997e+01 +1.2040e+01 +5.0005e+01 +2.1363e+01   +4.7535e+01 +3.8479e+01 +5.1321e+01 +3.4940e+01   +7.9384e+01 -1.4279e+02 +7.7177e+01 -1.4251e+02   +5.9341e+01 +1.7077e+02 +6.0761e+01 +1.7087e+02   +3.3771e+01 -6.3208e+01 +3.4370e+01 -6.1784e+01   +5.9162e+01 -8.6592e+01 +5.9777e+01 -8.7404e+01
   +7.3747e+01 +1.4690e+02 +7.5227e+01 +1.4779e+02   +6.3467e+01 -3.1569e+01 +6.1022e+01 -3.0143e+01   +3.0997e+01 +1.9162e+01 +2.8318e+01 +1.7446e+01   +6.2711e+01 +9.3993e+00 +6.1148e+01 +8.5365e+00   +5.0776e+01 -5.1020e+01 +5.0231e+01 -5.3282e+01   +7.0139e+01 +1.9376e+01 +6.9670e+01 +2.3237e+01   +5.9039e+01 -1.6990e+00 +5.9260e+01 -2.5765e-01   +5.9711e+01 -1.2640e+01 +6.2175e+01 -1.3230e+01   +5.9885e+01 +1.6838e+02 +5.7261e+01 +1.7161e+02   +4.5744e+01 -1.2945e+02 +4.4402e+01 -1.3002e+02   +5.9624e+01 -8.6781e+01 +5.9550e+01 -8.3399e+01   +5.2719e+01 -7.9191e+01 +5.4071e+01 -8.0374e+01   +6.3317e+01 +6.6541e+01 +6.3663e+01 +6.7133e+01   +6.9136e+01 -1.1412e+01 +6.9275e+01 -1.6021e+01   +6.3344e+01 +9.7672e+01 +5.5287e+01 +9.6070e+01   +7.0004e+01 +9.9174e+01 +6.9807e+01 +9.9587e+01   +5.4811e+01 +1.2512e+02 +5.4594e+01 +1.2430e+02   +4.7010e+01 -7.5251e+01 +4.9114e+01 -7.7865e+01   +7.7948e+01 +1.0125e+02 +8.2800e+01 +1.0021e+02   +6.0025e+01 +1.4871e+02 +6.7835e+01 +1.4677e+02   +4.4381e+01 +1.1255e+02 +4.5225e+01 +1.1371e+02   +4.3600e+01 -2.3442e+01 +4.4984e+01 -2.5168e+01   +2.7801e+01 +3.0876e+01 +2.7763e+01 +2.8705e+01   +5.4324e+01 +1.2719e+02 +5.1748e+01 +1.2562e+02   +3.8430e+01 +1.4148e+02 +3.8819e+01 +1.4481e+02   +4.3412e+01 -2.8351e+01 +4.4067e+01 -3.0003e+01   +7.0777e+01 -9.5691e+01 +7.1080e+01 -9.5720e+01   +5.4419e+01 -1.2093e+02 +5.4429e+01 -1.1399e+02   +5.8424e+01 -9.4027e+01 +6.0707e+01 -9.3084e+01   +9.9992e+01 +1.2221e+01 +9.7939e+01 +1.3278e+01   +6.7993e+01 +9.7953e+01 +6.6107e+01 +9.4321e+01   +6.1461e+01 +1.9494e+00 +6.6503e+01 +3.9458e+00   +4.5492e+01 -3.4848e+01 +4.0972e+01 -2.8653e+01   +7.5755e+01 -7.0128e+01 +7.1272e+01 -6.9432e+01   +6.5078e+01 +1.3156e+02 +6.4924e+01 +1.2968e+02   +6.4326e+01 +6.1609e+00 +6.4378e+01 +9.8337e+00   +5.4603e+01 +7.6404e+01 +5.1220e+01 +7.8539e+01   +5.9818e+01 +4.6850e+01 +5.9828e+01 +4.7385e+01   +4.9286e+01 -3.9685e+01 +5.1237e+01 -4.0121e+01   +5.5578e+01 -9.0661e+01 +5.9425e+01 -9.4272e+01   +7.1284e+01 +7.7808e+00 +7.2548e+01 +3.9962e+00   +6.0803e+01 -7.9552e+01 +6.1377e+01 -7.7323e+01   +4.8240e+01 -9.3388e+01 +4.7314e+01 -9.0533e+01   +6.8674e+01 -1.5654e+02 +6.7676e+01 -1.5266e+02   +7.4954e+01 +7.8351e+01 +8.2877e+01 +7.2185e+01   +5.2483e+01 -1.4852e+02 +5.1853e+01 -1.4418e+02   +2.0190e+01 -1.3410e+01 +2.1705e+01 -1.6970e+00   +7.9011e+01 +3.9644e+01 +8.2115e+01 +3.9585e+01   +5.7385e+01 -6.4444e+01 +5.7075e+01 -6.4609e+01   +7.0079e+01 +1.0824e+02 +6.9324e+01 +1.0948e+02   +3.3928e+01 +8.0573e+01 +3.3740e+01 +7.8863e+01   +4.2068e+01 -2.9643e+01 +4.1395e+01 -2.6686e+01   +5.9676e+01 +1.2445e+02 +5.9212e+01 +1.2524e+02   +6.4970e+01 -4.3915e+01 +6.5229e+01 -4.3804e+01   +7.7960e+01 -1.4465e+02 +7.8160e+01 -1.4249e+02   +5.3337e+01 +1.2743e+02 +4.9884e+01 +1.2819e+02   +6.5474e+01 +3.1778e+00 +6.6835e+01 +6.4818e+00   +6.9492e+01 +6.1206e+01 +7.1952e+01 +6.1411e+01   +5.9744e+01 +1.3320e+02 +5.9434e+01 +1.3137e+02   +5.7370e+01 -5.9470e+01 +5.6207e+01 -6.0442e+01   +6.2735e+01 -1.5623e+02 +6.3036e+01 -1.5780e+02   +5.3468e+01 +1.6837e+02 +5.1738e+01 +1.7032e+02   +5.6554e+01 +6.1248e+01 +5.8571e+01 +5.4349e+01   +5.4581e+01 +1.0696e+02 +5.6799e+01 +1.0807e+02   +6.8561e+01 -1.5093e+02 +7.2859e+01 -1.5046e+02   +5.7780e+01 +1.5741e+02 +5.7647e+01 +1.4934e+02   +5.5902e+01 +1.0387e+02 +5.6068e+01 +1.0347e+02   +6.9574e+01 +1.5860e+02 +6.9703e+01 +1.5780e+02   +5.1627e+01 +1.0743e+02 +5.1162e+01 +1.0645e+02   +5.5034e+01 +4.5437e+01 +5.4491e+01 +4.3446e+01   +6.3022e+01 -6.8195e+01 +6.3508e+01 -6.7387e+01   +6.6892e+01 +1.1491e+02 +7.2772e+01 +1.1575e+02   +4.6908e+01 +4.9939e+01 +4.3666e+01 +5.2986e+01   +6.5005e+01 -9.5599e+01 +6.3319e+01 -9.6928e+01   +6.2218e+01 -4.5186e+01 +6.0139e+01 -4.9012e+01   +5.9835e+01 -4.3115e+01 +5.9975e+01 -4.4050e+01   +5.4350e+01 -7.6099e+00 +5.2835e+01 -6.9526e+00   +2.7245e+01 -2.1142e+00 +2.7621e+01 -1.2590e+01   +5.6815e+01 +1.2401e+02 +5.7175e+01 +1.2439e+02   +3.0580e+01 -1.7069e+02 +2.8979e+01 -1.7012e+02   +6.6266e+01 +7.8432e+01 +6.5178e+01 +7.8555e+01   +5.8405e+01 -1.1366e+02 +5.8141e+01 -1.1077e+02   +5.7335e+01 -8.5584e+01 +5.8740e+01 -8.3820e+01   +4.5371e+01 +3.8555e+01 +4.6664e+01 +3.9114e+01   +5.6120e+01 -1.5010e+02 +5.5734e+01 -1.4803e+02   +4.2194e+01 +1.4573e+02 +4.1073e+01 +1.4566e+02   +6.4269e+01 +1.2924e+02 +6.5911e+01 +1.2738e+02   +5.9971e+01 +6.8212e+01 +6.1725e+01 +6.9441e+01   +6.3461e+01 -3.7017e+01 +6.3148e+01 -3.5659e+01   +3.3270e+01 +1.5922e+02 +3.4897e+01 +1.4879e+02   +7.4589e+01 +7.0760e+01 +7.2858e+01 +6.7289e+01   +7.3485e+01 +4.3346e+01 +7.6345e+01 +4.3354e+01   +6.1383e+01 +1.5950e+02 +6.1197e+01 +1.5886e+02   +5.6951e+01 +8.5819e+01 +5.4711e+01 +8.8523e+01   +5.4714e+01 +1.1472e+01 +5.2462e+01 +2.1155e+01   +5.0560e+01 +3.8763e+01 +5.4545e+01 +3.5054e+01   +8.3466e+01 -1.4259e+02 +8.0957e+01 -1.4229e+02   +6.2172e+01 +1.7054e+02 +6.3921e+01 +1.7058e+02   +3.5497e+01 -6.4304e+01 +3.6125e+01 -6.2493e+01   +6.2152e+01 -8.6357e+01 +6.2818e+01 -8.7147e+01
   +7.7132e+01 +1.4690e+02 +7.8645e+01 +1.4772e+02   +6.6470e+01 -3.1827e+01 +6.3850e+01 -3.0365e+01   +3.3061e+01 +1.8950e+01 +3.0239e+01 +1.7227e+01   +6.5747e+01 +9.6299e+00 +6.3993e+01 +8.6908e+00   +5.3662e+01 -5.0621e+01 +5.3048e+01 -5.2956e+01   +7.3538e+01 +1.9648e+01 +7.3029e+01 +2.3544e+01   +6.1717e+01 -1.9252e+00 +6.1997e+01 -4.6724e-01   +6.2259e+01 -1.2491e+01 +6.4924e+01 -1.3051e+01   +6.3094e+01 +1.6800e+02 +6.0242e+01 +1.7134e+02   +4.7897e+01 -1.2930e+02 +4.6395e+01 -1.2993e+02   +6.2460e+01 -8.6673e+01 +6.2314e+01 -8.3164e+01   +5.5707e+01 -7.8755e+01 +5.7099e+01 -8.0041e+01   +6.6376e+01 +6.6305e+01 +6.6716e+01 +6.6888e+01   +7.2408e+01 -1.1498e+01 +7.2502e+01 -1.6245e+01   +6.6562e+01 +9.7918e+01 +5.7847e+01 +9.6295e+01   +7.3023e+01 +9.9307e+01 +7.2877e+01 +9.9738e+01   +5.7559e+01 +1.2510e+02 +5.7395e+01 +1.2419e+02   +4.9388e+01 -7.4999e+01 +5.1697e+01 -7.7678e+01   +8.1322e+01 +1.0146e+02 +8.6677e+01 +1.0034e+02   +6.2665e+01 +1.4857e+02 +7.1056e+01 +1.4656e+02   +4.6621e+01 +1.1296e+02 +4.7429e+01 +1.1411e+02   +4.5811e+01 -2.3663e+01 +4.7354e+01 -2.5414e+01   +2.9019e+01 +3.0156e+01 +2.9045e+01 +2.7994e+01   +5.7279e+01 +1.2701e+02 +5.4493e+01 +1.2534e+02   +4.0708e+01 +1.4101e+02 +4.1122e+01 +1.4432e+02   +4.5764e+01 -2.7837e+01 +4.6493e+01 -2.9586e+01   +7.4055e+01 -9.5499e+01 +7.4392e+01 -9.5508e+01   +5.7325e+01 -1.2133e+02 +5.7377e+01 -1.1408e+02   +6.1165e+01 -9.4223e+01 +6.3595e+01 -9.3305e+01   +1.0458e+02 +1.2332e+01 +1.0242e+02 +1.3394e+01   +7.1443e+01 +9.8343e+01 +6.9453e+01 +9.4699e+01   +6.4260e+01 +1.5266e+00 +6.9712e+01 +3.6722e+00   +4.8082e+01 -3.5467e+01 +4.3212e+01 -2.9200e+01   +7.9283e+01 -7.0103e+01 +7.4457e+01 -6.9380e+01   +6.8139e+01 +1.3176e+02 +6.7809e+01 +1.2983e+02   +6.7221e+01 +5.9253e+00 +6.7279e+01 +9.6672e+00   +5.7549e+01 +7.6520e+01 +5.3894e+01 +7.8809e+01   +6.2640e+01 +4.7039e+01 +6.2609e+01 +4.7538e+01   +5.1927e+01 -3.9874e+01 +5.4054e+01 -4.0278e+01   +5.7814e+01 -9.0307e+01 +6.2068e+01 -9.4174e+01   +7.4745e+01 +8.2545e+00 +7.6083e+01 +4.3704e+00   +6.3567e+01 -7.9840e+01 +6.4148e+01 -7.7442e+01   +5.0941e+01 -9.3426e+01 +4.9959e+01 -9.0295e+01   +7.2297e+01 -1.5670e+02 +7.1265e+01 -1.5272e+02   +7.8662e+01 +7.8327e+01 +8.7148e+01 +7.2017e+01   +5.5112e+01 -1.4885e+02 +5.4410e+01 -1.4440e+02   +2.1315e+01 -1.3582e+01 +2.2998e+01 -9.1125e-01   +8.2390e+01 +3.9682e+01 +8.5761e+01 +3.9634e+01   +5.9928e+01 -6.4586e+01 +5.9605e+01 -6.4760e+01   +7.3500e+01 +1.0837e+02 +7.2507e+01 +1.0964e+02   +3.5711e+01 +8.0119e+01 +3.5622e+01 +7.8222e+01   +4.4233e+01 -2.9195e+01 +4.3498e+01 -2.6264e+01   +6.2491e+01 +1.2473e+02 +6.1922e+01 +1.2555e+02   +6.7870e+01 -4.4098e+01 +6.8233e+01 -4.3997e+01   +8.2159e+01 -1.4485e+02 +8.2283e+01 -1.4266e+02   +5.6193e+01 +1.2767e+02 +5.2583e+01 +1.2845e+02   +6.8434e+01 +2.8798e+00 +6.9871e+01 +6.2868e+00   +7.2655e+01 +6.1287e+01 +7.5272e+01 +6.1515e+01   +6.2807e+01 +1.3297e+02 +6.2439e+01 +1.3107e+02   +6.0488e+01 -5.9155e+01 +5.9123e+01 -6.0133e+01   +6.5449e+01 -1.5646e+02 +6.5840e+01 -1.5797e+02   +5.6312e+01 +1.6851e+02 +5.4412e+01 +1.7060e+02   +5.9089e+01 +6.1176e+01 +6.1190e+01 +5.4154e+01   +5.6955e+01 +1.0731e+02 +5.9416e+01 +1.0839e+02   +7.1600e+01 -1.5102e+02 +7.6121e+01 -1.5052e+02   +6.0964e+01 +1.5776e+02 +6.0693e+01 +1.4958e+02   +5.8927e+01 +1.0340e+02 +5.9066e+01 +1.0320e+02   +7.2820e+01 +1.5880e+02 +7.2871e+01 +1.5785e+02   +5.4210e+01 +1.0784e+02 +5.3792e+01 +1.0683e+02   +5.7409e+01 +4.5316e+01 +5.6942e+01 +4.3246e+01   +6.5610e+01 -6.8320e+01 +6.6265e+01 -6.7462e+01   +6.9949e+01 +1.1508e+02 +7.6345e+01 +1.1596e+02   +4.9025e+01 +4.9472e+01 +4.5597e+01 +5.2551e+01   +6.7971e+01 -9.5311e+01 +6.6091e+01 -9.6803e+01   +6.4995e+01 -4.5274e+01 +6.2802e+01 -4.9230e+01   +6.2986e+01 -4.2884e+01 +6.3247e+01 -4.3799e+01   +5.6967e+01 -7.6215e+00 +5.5253e+01 -6.8236e+00   +2.8541e+01 -2.1037e+00 +2.9096e+01 -1.3283e+01   +5.9848e+01 +1.2384e+02 +6.0155e+01 +1.2419e+02   +3.1969e+01 -1.7136e+02 +3.0148e+01 -1.7067e+02   +6.9775e+01 +7.8151e+01 +6.8498e+01 +7.8229e+01   +6.1119e+01 -1.1364e+02 +6.0875e+01 -1.1060e+02   +6.0017e+01 -8.5402e+01 +6.1645e+01 -8.3503e+01   +4.7329e+01 +3.8338e+01 +4.8861e+01 +3.8877e+01   +5.9101e+01 -1.5030e+02 +5.8658e+01 -1.4822e+02   +4.4643e+01 +1.4593e+02 +4.3501e+01 +1.4591e+02   +6.7684e+01 +1.2937e+02 +6.9403e+01 +1.2742e+02   +6.2791e+01 +6.8427e+01 +6.4642e+01 +6.9686e+01   +6.6334e+01 -3.7162e+01 +6.6017e+01 -3.5767e+01   +3.4793e+01 +1.5942e+02 +3.6747e+01 +1.4856e+02   +7.8387e+01 +7.0694e+01 +7.6575e+01 +6.7117e+01   +7.6858e+01 +4.2981e+01 +8.0133e+01 +4.3041e+01   +6.4611e+01 +1.5958e+02 +6.4467e+01 +1.5897e+02   +6.0087e+01 +8.5528e+01 +5.7862e+01 +8.8383e+01   +5.7418e+01 +1.0977e+01 +5.4917e+01 +2.0967e+01   +5.3618e+01 +3.8993e+01 +5.7769e+01 +3.5155e+01   +8.7542e+01 -1.4238e+02 +8.4737e+01 -1.4209e+02   +6.5033e+01 +1.7035e+02 +6.7087e+01 +1.7032e+02   +3.7225e+01 -6.5268e+01 +3.7885e+01 -6.3133e+01   +6.5157e+01 -8.6105e+01 +6.5861e+01 -8.6912e+01
   +8.0568e+01 +1.4690e+02 +8.2067e+01 +1.4765e+02   +6.9496e+01 -3.2060e+01 +6.6675e+01 -3.0568e+01   +3.5145e+01 +1.8790e+01 +3.2158e+01 +1.7032e+01   +6.8728e+01 +9.8433e+00 +6.6834e+01 +8.8307e+00   +5.6518e+01 -5.0308e+01 +5.5864e+01 -5.2665e+01   +7.6920e+01 +1.9883e+01 +7.6390e+01 +2.3825e+01   +6.4451e+01 -2.1369e+00 +6.4737e+01 -6.6022e-01   +6.4801e+01 -1.2366e+01 +6.7675e+01 -1.2887e+01   +6.6311e+01 +1.6767e+02 +6.3223e+01 +1.7109e+02   +5.0002e+01 -1.2916e+02 +4.8394e+01 -1.2984e+02   +6.5301e+01 -8.6578e+01 +6.5076e+01 -8.2950e+01   +5.8630e+01 -7.8406e+01 +6.0129e+01 -7.9743e+01   +6.9423e+01 +6.6068e+01 +6.9771e+01 +6.6663e+01   +7.5686e+01 -1.1571e+01 +7.5730e+01 -1.6452e+01   +6.9760e+01 +9.8177e+01 +6.0409e+01 +9.6500e+01   +7.6094e+01 +9.9422e+01 +7.5948e+01 +9.9875e+01   +6.0291e+01 +1.2507e+02 +6.0194e+01 +1.2410e+02   +5.1760e+01 -7.4768e+01 +5.4280e+01 -7.7508e+01   +8.4701e+01 +1.0165e+02 +9.0555e+01 +1.0046e+02   +6.5325e+01 +1.4845e+02 +7.4279e+01 +1.4637e+02   +4.8835e+01 +1.1334e+02 +4.9637e+01 +1.1447e+02   +4.7984e+01 -2.3848e+01 +4.9728e+01 -2.5638e+01   +3.0251e+01 +2.9378e+01 +3.0326e+01 +2.7345e+01   +6.0238e+01 +1.2684e+02 +5.7241e+01 +1.2509e+02   +4.2976e+01 +1.4059e+02 +4.3432e+01 +1.4388e+02   +4.8089e+01 -2.7387e+01 +4.8919e+01 -2.9213e+01   +7.7323e+01 -9.5330e+01 +7.7703e+01 -9.5314e+01   +6.0221e+01 -1.2175e+02 +6.0327e+01 -1.1417e+02   +6.3888e+01 -9.4395e+01 +6.6481e+01 -9.3506e+01   +1.0922e+02 +1.2436e+01 +1.0691e+02 +1.3503e+01   +7.4960e+01 +9.8734e+01 +7.2800e+01 +9.5041e+01   +6.7031e+01 +1.1646e+00 +7.2917e+01 +3.4210e+00   +5.0685e+01 -3.6029e+01 +4.5456e+01 -2.9692e+01   +8.2740e+01 -7.0078e+01 +7.7644e+01 -6.9333e+01   +7.1294e+01 +1.3200e+02 +7.0697e+01 +1.2997e+02   +7.0117e+01 +5.7301e+00 +7.0176e+01 +9.5150e+00   +6.0450e+01 +7.6675e+01 +5.6570e+01 +7.9051e+01   +6.5411e+01 +4.7198e+01 +6.5388e+01 +4.7676e+01   +5.4527e+01 -4.0090e+01 +5.6868e+01 -4.0422e+01   +6.0051e+01 -8.9995e+01 +6.4708e+01 -9.4086e+01   +7.8197e+01 +8.7098e+00 +7.9622e+01 +4.7109e+00   +6.6315e+01 -8.0103e+01 +6.6921e+01 -7.7553e+01   +5.3638e+01 -9.3451e+01 +5.2605e+01 -9.0080e+01   +7.5900e+01 -1.5681e+02 +7.4850e+01 -1.5277e+02   +8.2343e+01 +7.8323e+01 +9.1421e+01 +7.1863e+01   +5.7740e+01 -1.4914e+02 +5.6966e+01 -1.4460e+02   +2.2408e+01 -1.3699e+01 +2.4297e+01 -2.1339e-01   +8.5737e+01 +3.9716e+01 +8.9407e+01 +3.9680e+01   +6.2478e+01 -6.4726e+01 +6.2136e+01 -6.4899e+01   +7.6964e+01 +1.0849e+02 +7.5689e+01 +1.0979e+02   +3.7496e+01 +7.9700e+01 +3.7505e+01 +7.7646e+01   +4.6360e+01 -2.8794e+01 +4.5606e+01 -2.5884e+01   +6.5319e+01 +1.2499e+02 +6.4640e+01 +1.2583e+02   +7.0807e+01 -4.4252e+01 +7.1238e+01 -4.4176e+01   +8.6293e+01 -1.4506e+02 +8.6404e+01 -1.4281e+02   +5.9103e+01 +1.2791e+02 +5.5286e+01 +1.2869e+02   +7.1438e+01 +2.6040e+00 +7.2904e+01 +6.1073e+00   +7.5784e+01 +6.1369e+01 +7.8590e+01 +6.1609e+01   +6.5918e+01 +1.3276e+02 +6.5445e+01 +1.3080e+02   +6.3597e+01 -5.8896e+01 +6.2038e+01 -5.9856e+01   +6.8201e+01 -1.5665e+02 +6.8641e+01 -1.5813e+02   +5.9174e+01 +1.6868e+02 +5.7087e+01 +1.7086e+02   +6.1534e+01 +6.1104e+01 +6.3810e+01 +5.3974e+01   +5.9393e+01 +1.0759e+02 +6.2036e+01 +1.0868e+02   +7.4629e+01 -1.5109e+02 +7.9382e+01 -1.5058e+02   +6.4111e+01 +1.5812e+02 +6.3739e+01 +1.4980e+02   +6.1959e+01 +1.0300e+02 +6.2068e+01 +1.0295e+02   +7.6041e+01 +1.5899e+02 +7.6035e+01 +1.5790e+02   +5.6810e+01 +1.0823e+02 +5.6424e+01 +1.0717e+02   +5.9779e+01 +4.5214e+01 +5.9394e+01 +4.3063e+01   +6.8168e+01 -6.8410e+01 +6.9021e+01 -6.7530e+01   +7.3000e+01 +1.1526e+02 +7.9919e+01 +1.1615e+02   +5.1176e+01 +4.9054e+01 +4.7532e+01 +5.2151e+01   +7.0964e+01 -9.5042e+01 +6.8866e+01 -9.6688e+01   +6.7783e+01 -4.5330e+01 +6.5467e+01 -4.9434e+01   +6.6177e+01 -4.2638e+01 +6.6515e+01 -4.3572e+01   +5.9564e+01 -7.6403e+00 +5.7670e+01 -6.7044e+00   +2.9778e+01 -2.0451e+00 +3.0577e+01 -1.3911e+01   +6.2838e+01 +1.2371e+02 +6.3136e+01 +1.2400e+02   +3.3410e+01 -1.7195e+02 +3.1321e+01 -1.7118e+02   +7.3283e+01 +7.7922e+01 +7.1824e+01 +7.7930e+01   +6.3840e+01 -1.1360e+02 +6.3609e+01 -1.1044e+02   +6.2705e+01 -8.5259e+01 +6.4551e+01 -8.3216e+01   +4.9296e+01 +3.8128e+01 +5.1059e+01 +3.8661e+01   +6.2085e+01 -1.5055e+02 +6.1585e+01 -1.4840e+02   +4.7070e+01 +1.4612e+02 +4.5932e+01 +1.4613e+02   +7.1086e+01 +1.2948e+02 +7.2895e+01 +1.2746e+02   +6.5635e+01 +6.8627e+01 +6.7560e+01 +6.9910e+01   +6.9211e+01 -3.7326e+01 +6.8883e+01 -3.5867e+01   +3.6301e+01 +1.5966e+02 +3.8598e+01 +1.4834e+02   +8.2158e+01 +7.0605e+01 +8.0295e+01 +6.6960e+01   +8.0249e+01 +4.2621e+01 +8.3922e+01 +4.2756e+01   +6.7827e+01 +1.5970e+02 +6.7737e+01 +1.5907e+02   +6.3212e+01 +8.5281e+01 +6.1013e+01 +8.8259e+01   +6.0195e+01 +1.0488e+01 +5.7374e+01 +2.0794e+01   +5.6682e+01 +3.9228e+01 +6.0995e+01 +3.5245e+01   +9.1647e+01 -1.4221e+02 +8.8519e+01 -1.4190e+02   +6.7931e+01 +1.7017e+02 +7.0256e+01 +1.7008e+02   +3.9017e+01 -6.6214e+01 +3.9650e+01 -6.3719e+01   +6.8153e+01 -8.5891e+01 +6.8908e+01 -8.6698e+01
   +8.3990e+01 +1.4693e+02 +8.5487e+01 +1.4760e+02   +7.2566e+01 -3.2261e+01 +6.9504e+01 -3.0754e+01   +3.7208e+01 +1.8659e+01 +3.4079e+01 +1.6858e+01   +7.1724e+01 +1.0017e+01 +6.9680e+01 +8.9593e+00   +5.9325e+01 -5.0021e+01 +5.8683e+01 -5.2403e+01   +8.0354e+01 +2.0075e+01 +7.9755e+01 +2.4079e+01   +6.7139e+01 -2.3456e+00 +6.7476e+01 -8.3536e-01   +6.7253e+01 -1.2278e+01 +7.0424e+01 -1.2735e+01   +6.9555e+01 +1.6735e+02 +6.6206e+01 +1.7086e+02   +5.2093e+01 -1.2902e+02 +5.0387e+01 -1.2976e+02   +6.8138e+01 -8.6489e+01 +6.7841e+01 -8.2752e+01   +6.1588e+01 -7.8038e+01 +6.3161e+01 -7.9473e+01   +7.2487e+01 +6.5850e+01 +7.2827e+01 +6.6458e+01   +7.8944e+01 -1.1638e+01 +7.8958e+01 -1.6640e+01   +7.2999e+01 +9.8409e+01 +6.2971e+01 +9.6688e+01   +7.9088e+01 +9.9523e+01 +7.9017e+01 +1.0000e+02   +6.3072e+01 +1.2513e+02 +6.2995e+01 +1.2402e+02   +5.4127e+01 -7.4533e+01 +5.6862e+01 -7.7354e+01   +8.8092e+01 +1.0183e+02 +9.4435e+01 +1.0057e+02   +6.7995e+01 +1.4829e+02 +7.7504e+01 +1.4620e+02   +5.1083e+01 +1.1372e+02 +5.1845e+01 +1.1480e+02   +5.0140e+01 -2.3989e+01 +5.2100e+01 -2.5841e+01   +3.1464e+01 +2.8749e+01 +3.1617e+01 +2.6746e+01   +6.3207e+01 +1.2668e+02 +5.9987e+01 +1.2487e+02   +4.5274e+01 +1.4018e+02 +4.5740e+01 +1.4348e+02   +5.0424e+01 -2.6935e+01 +5.1347e+01 -2.8874e+01   +8.0606e+01 -9.5185e+01 +8.1017e+01 -9.5137e+01   +6.3145e+01 -1.2212e+02 +6.3277e+01 -1.1424e+02   +6.6639e+01 -9.4555e+01 +6.9372e+01 -9.3689e+01   +1.1385e+02 +1.2529e+01 +1.1140e+02 +1.3600e+01   +7.8491e+01 +9.9094e+01 +7.6147e+01 +9.5356e+01   +6.9823e+01 +8.2627e-01 +7.6126e+01 +3.1934e+00   +5.3356e+01 -3.6549e+01 +4.7704e+01 -3.0141e+01   +8.6180e+01 -7.0049e+01 +8.0827e+01 -6.9289e+01   +7.4447e+01 +1.3222e+02 +7.3586e+01 +1.3010e+02   +7.3031e+01 +5.5395e+00 +7.3079e+01 +9.3752e+00   +6.3407e+01 +7.6799e+01 +5.9249e+01 +7.9273e+01   +6.8251e+01 +4.7306e+01 +6.8169e+01 +4.7803e+01   +5.7190e+01 -4.0258e+01 +5.9684e+01 -4.0551e+01   +6.2273e+01 -8.9680e+01 +6.7347e+01 -9.4002e+01   +8.1685e+01 +9.1091e+00 +8.3166e+01 +5.0223e+00   +6.9083e+01 -8.0344e+01 +6.9693e+01 -7.7654e+01   +5.6354e+01 -9.3505e+01 +5.5249e+01 -8.9886e+01   +7.9553e+01 -1.5691e+02 +7.8437e+01 -1.5282e+02   +8.6035e+01 +7.8309e+01 +9.5697e+01 +7.1723e+01   +6.0395e+01 -1.4942e+02 +5.9519e+01 -1.4479e+02   +2.3518e+01 -1.3798e+01 +2.5599e+01 +4.1855e-01   +8.9110e+01 +3.9747e+01 +9.3056e+01 +3.9721e+01   +6.5047e+01 -6.4894e+01 +6.4667e+01 -6.5027e+01   +8.0422e+01 +1.0863e+02 +7.8876e+01 +1.0993e+02   +3.9304e+01 +7.9359e+01 +3.9399e+01 +7.7123e+01   +4.8490e+01 -2.8380e+01 +4.7714e+01 -2.5535e+01   +6.8111e+01 +1.2519e+02 +6.7353e+01 +1.2609e+02   +7.3773e+01 -4.4431e+01 +7.4241e+01 -4.4340e+01   +9.0493e+01 -1.4526e+02 +9.0527e+01 -1.4294e+02   +6.1989e+01 +1.2809e+02 +5.7987e+01 +1.2890e+02   +7.4443e+01 +2.3779e+00 +7.5939e+01 +5.9429e+00   +7.8947e+01 +6.1430e+01 +8.1910e+01 +6.1696e+01   +6.8982e+01 +1.3256e+02 +6.8454e+01 +1.3056e+02   +6.6707e+01 -5.8645e+01 +6.4957e+01 -5.9602e+01   +7.0959e+01 -1.5683e+02 +7.1446e+01 -1.5828e+02   +6.1973e+01 +1.6878e+02 +5.9763e+01 +1.7109e+02   +6.3983e+01 +6.1092e+01 +6.6428e+01 +5.3808e+01   +6.1780e+01 +1.0785e+02 +6.4657e+01 +1.0894e+02   +7.7684e+01 -1.5114e+02 +8.2639e+01 -1.5063e+02   +6.7214e+01 +1.5841e+02 +6.6785e+01 +1.5000e+02   +6.4961e+01 +1.0260e+02 +6.5065e+01 +1.0272e+02   +7.9281e+01 +1.5919e+02 +7.9200e+01 +1.5795e+02   +5.9437e+01 +1.0859e+02 +5.9056e+01 +1.0749e+02   +6.2161e+01 +4.5085e+01 +6.1850e+01 +4.2893e+01   +7.0749e+01 -6.8502e+01 +7.1781e+01 -6.7594e+01   +7.6102e+01 +1.1544e+02 +8.3494e+01 +1.1633e+02   +5.3302e+01 +4.8671e+01 +4.9467e+01 +5.1785e+01   +7.3935e+01 -9.4803e+01 +7.1639e+01 -9.6582e+01   +7.0576e+01 -4.5404e+01 +6.8129e+01 -4.9621e+01   +6.9322e+01 -4.2399e+01 +6.9785e+01 -4.3366e+01   +6.2134e+01 -7.6467e+00 +6.0085e+01 -6.5966e+00   +3.1088e+01 -2.0086e+00 +3.2058e+01 -1.4476e+01   +6.5868e+01 +1.2358e+02 +6.6119e+01 +1.2383e+02   +3.4799e+01 -1.7256e+02 +3.2492e+01 -1.7165e+02   +7.6778e+01 +7.7704e+01 +7.5150e+01 +7.7658e+01   +6.6552e+01 -1.1358e+02 +6.6344e+01 -1.1029e+02   +6.5385e+01 -8.5151e+01 +6.7460e+01 -8.2952e+01   +5.1245e+01 +3.7888e+01 +5.3260e+01 +3.8463e+01   +6.5025e+01 -1.5077e+02 +6.4510e+01 -1.4856e+02   +4.9467e+01 +1.4632e+02 +4.8360e+01 +1.4633e+02   +7.4465e+01 +1.2956e+02 +7.6389e+01 +1.2750e+02   +6.8463e+01 +6.8797e+01 +7.0479e+01 +7.0116e+01   +7.2100e+01 -3.7465e+01 +7.1749e+01 -3.5960e+01   +3.7821e+01 +1.5997e+02 +4.0451e+01 +1.4815e+02   +8.5928e+01 +7.0522e+01 +8.4013e+01 +6.6815e+01   +8.3619e+01 +4.2282e+01 +8.7714e+01 +4.2495e+01   +7.1035e+01 +1.5981e+02 +7.1008e+01 +1.5916e+02   +6.6368e+01 +8.5052e+01 +6.4164e+01 +8.8147e+01   +6.2928e+01 +1.0042e+01 +5.9828e+01 +2.0636e+01   +5.9709e+01 +3.9425e+01 +6.4224e+01 +3.5324e+01   +9.5760e+01 -1.4204e+02 +9.2299e+01 -1.4173e+02   +7.0773e+01 +1.6999e+02 +7.3423e+01 +1.6986e+02   +4.0752e+01 -6.7115e+01 +4.1414e+01 -6.4253e+01   +7.1173e+01 -8.5718e+01 +7.1953e+01 -8.6502e+01
   +8.7431e+01 +1.4694e+02 +8.8907e+01 +1.4754e+02   +7.5589e+01 -3.2468e+01 +7.2328e+01 -3.0926e+01   +3.9232e+01 +1.8573e+01 +3.6000e+01 +1.6704e+01   +7.4714e+01 +1.0188e+01 +7.2526e+01 +9.0782e+00   +6.2178e+01 -4.9747e+01 +6.1502e+01 -5.2164e+01   +8.3754e+01 +2.0303e+01 +8.3123e+01 +2.4315e+01   +6.9804e+01 -2.5575e+00 +7.0214e+01 -9.9926e-01   +6.9764e+01 -1.2185e+01 +7.3175e+01 -1.2596e+01   +7.2800e+01 +1.6707e+02 +6.9193e+01 +1.7065e+02   +5.4199e+01 -1.2888e+02 +5.2385e+01 -1.2969e+02   +7.0962e+01 -8.6425e+01 +7.0605e+01 -8.2571e+01   +6.4535e+01 -7.7705e+01 +6.6195e+01 -7.9229e+01   +7.5576e+01 +6.5631e+01 +7.5882e+01 +6.6268e+01   +8.2186e+01 -1.1697e+01 +8.2187e+01 -1.6814e+01   +7.6248e+01 +9.8599e+01 +6.5532e+01 +9.6859e+01   +8.2182e+01 +9.9644e+01 +8.2088e+01 +1.0012e+02   +6.5834e+01 +1.2518e+02 +6.5795e+01 +1.2394e+02   +5.6456e+01 -7.4330e+01 +5.9445e+01 -7.7215e+01   +9.1490e+01 +1.0198e+02 +9.8314e+01 +1.0068e+02   +7.0675e+01 +1.4816e+02 +8.0731e+01 +1.4604e+02   +5.3348e+01 +1.1405e+02 +5.4057e+01 +1.1510e+02   +5.2254e+01 -2.4116e+01 +5.4472e+01 -2.6026e+01   +3.2686e+01 +2.8131e+01 +3.2906e+01 +2.6196e+01   +6.6136e+01 +1.2652e+02 +6.2739e+01 +1.2466e+02   +4.7590e+01 +1.3986e+02 +4.8054e+01 +1.4313e+02   +5.2736e+01 -2.6549e+01 +5.3775e+01 -2.8565e+01   +8.3874e+01 -9.5013e+01 +8.4330e+01 -9.4974e+01   +6.6096e+01 -1.2248e+02 +6.6225e+01 -1.1431e+02   +6.9421e+01 -9.4735e+01 +7.2262e+01 -9.3859e+01   +1.1848e+02 +1.2598e+01 +1.1588e+02 +1.3690e+01   +8.1992e+01 +9.9378e+01 +7.9500e+01 +9.5642e+01   +7.2629e+01 +5.1721e-01 +7.9336e+01 +2.9810e+00   +5.6018e+01 -3.6977e+01 +4.9952e+01 -3.0548e+01   +8.9685e+01 -7.0047e+01 +8.4010e+01 -6.9250e+01   +7.7676e+01 +1.3243e+02 +7.6473e+01 +1.3022e+02   +7.5910e+01 +5.3524e+00 +7.5977e+01 +9.2456e+00   +6.6276e+01 +7.6934e+01 +6.1926e+01 +7.9477e+01   +7.1042e+01 +4.7398e+01 +7.0952e+01 +4.7918e+01   +5.9832e+01 -4.0440e+01 +6.2499e+01 -4.0670e+01   +6.4487e+01 -8.9405e+01 +6.9988e+01 -9.3927e+01   +8.5143e+01 +9.4797e+00 +8.6713e+01 +5.3095e+00   +7.1811e+01 -8.0587e+01 +7.2465e+01 -7.7748e+01   +5.9108e+01 -9.3554e+01 +5.7897e+01 -8.9710e+01   +8.3169e+01 -1.5700e+02 +8.2021e+01 -1.5287e+02   +8.9693e+01 +7.8277e+01 +9.9970e+01 +7.1594e+01   +6.3025e+01 -1.4970e+02 +6.2079e+01 -1.4495e+02   +2.4612e+01 -1.3926e+01 +2.6903e+01 +9.8672e-01   +9.2510e+01 +3.9754e+01 +9.6702e+01 +3.9758e+01   +6.7584e+01 -6.5021e+01 +6.7198e+01 -6.5146e+01   +8.3931e+01 +1.0874e+02 +8.2061e+01 +1.1006e+02   +4.1087e+01 +7.9068e+01 +4.1291e+01 +7.6649e+01   +5.0612e+01 -2.8001e+01 +4.9822e+01 -2.5217e+01   +7.0942e+01 +1.2541e+02 +7.0067e+01 +1.2633e+02   +7.6721e+01 -4.4580e+01 +7.7247e+01 -4.4491e+01   +9.4690e+01 -1.4540e+02 +9.4650e+01 -1.4306e+02   +6.4904e+01 +1.2833e+02 +6.0695e+01 +1.2909e+02   +7.7435e+01 +2.1455e+00 +7.8973e+01 +5.7919e+00   +8.2095e+01 +6.1488e+01 +8.5233e+01 +6.1775e+01   +7.2017e+01 +1.3244e+02 +7.1464e+01 +1.3033e+02   +6.9809e+01 -5.8415e+01 +6.7878e+01 -5.9371e+01   +7.3711e+01 -1.5695e+02 +7.4249e+01 -1.5842e+02   +6.4828e+01 +1.6889e+02 +6.2441e+01 +1.7130e+02   +6.6462e+01 +6.1038e+01 +6.9051e+01 +5.3655e+01   +6.4170e+01 +1.0809e+02 +6.7283e+01 +1.0919e+02   +8.0708e+01 -1.5120e+02 +8.5896e+01 -1.5067e+02   +7.0337e+01 +1.5868e+02 +6.9834e+01 +1.5018e+02   +6.7962e+01 +1.0227e+02 +6.8067e+01 +1.0252e+02   +8.2558e+01 +1.5940e+02 +8.2368e+01 +1.5800e+02   +6.2068e+01 +1.0891e+02 +6.1696e+01 +1.0778e+02   +6.4552e+01 +4.5002e+01 +6.4302e+01 +4.2738e+01   +7.3311e+01 -6.8563e+01 +7.4538e+01 -6.7652e+01   +7.9194e+01 +1.1554e+02 +8.7072e+01 +1.1649e+02   +5.5436e+01 +4.8304e+01 +5.1405e+01 +5.1443e+01   +7.6949e+01 -9.4552e+01 +7.4415e+01 -9.6484e+01   +7.3362e+01 -4.5463e+01 +7.0797e+01 -4.9796e+01   +7.2476e+01 -4.2223e+01 +7.3056e+01 -4.3180e+01   +6.4699e+01 -7.6573e+00 +6.2501e+01 -6.4956e+00   +3.2398e+01 -1.9852e+00 +3.3543e+01 -1.4994e+01   +6.8875e+01 +1.2344e+02 +6.9103e+01 +1.2367e+02   +3.6259e+01 -1.7310e+02 +3.3670e+01 -1.7209e+02   +8.0309e+01 +7.7503e+01 +7.8476e+01 +7.7409e+01   +6.9255e+01 -1.1357e+02 +6.9079e+01 -1.1015e+02   +6.8032e+01 -8.5066e+01 +7.0366e+01 -8.2711e+01   +5.3167e+01 +3.7672e+01 +5.5460e+01 +3.8280e+01   +6.8013e+01 -1.5094e+02 +6.7437e+01 -1.4870e+02   +5.1883e+01 +1.4646e+02 +5.0792e+01 +1.4651e+02   +7.7854e+01 +1.2965e+02 +7.9880e+01 +1.2753e+02   +7.1299e+01 +6.8978e+01 +7.3401e+01 +7.0303e+01   +7.4947e+01 -3.7590e+01 +7.4615e+01 -3.6045e+01   +3.9311e+01 +1.6034e+02 +4.2305e+01 +1.4797e+02   +8.9794e+01 +7.0425e+01 +8.7733e+01 +6.6684e+01   +8.6987e+01 +4.1979e+01 +9.1508e+01 +4.2256e+01   +7.4269e+01 +1.5990e+02 +7.4281e+01 +1.5925e+02   +6.9441e+01 +8.4804e+01 +6.7316e+01 +8.8044e+01   +6.5670e+01 +9.6381e+00 +6.2288e+01 +2.0489e+01   +6.2778e+01 +3.9601e+01 +6.7452e+01 +3.5396e+01   +9.9889e+01 -1.4187e+02 +9.6079e+01 -1.4157e+02   +7.3602e+01 +1.6984e+02 +7.6590e+01 +1.6966e+02   +4.2566e+01 -6.7999e+01 +4.3187e+01 -6.4747e+01   +7.4184e+01 -8.5529e+01 +7.4999e+01 -8.6323e+01
   +9.0842e+01 +1.4699e+02 +9.2332e+01 +1.4749e+02   +7.8600e+01 -3.2645e+01 +7.5157e+01 -3.1087e+01   +4.1246e+01 +1.8456e+01 +3.7922e+01 +1.6567e+01   +7.7727e+01 +1.0349e+01 +7.5371e+01 +9.1879e+00   +6.5014e+01 -4.9519e+01 +6.4320e+01 -5.1947e+01   +8.7180e+01 +2.0459e+01 +8.6491e+01 +2.4532e+01   +7.2489e+01 -2.7095e+00 +7.2953e+01 -1.1501e+00   +7.2283e+01 -1.2086e+01 +7.5926e+01 -1.2466e+01   +7.6036e+01 +1.6683e+02 +7.2179e+01 +1.7046e+02   +5.6327e+01 -1.2871e+02 +5.4380e+01 -1.2962e+02   +7.3742e+01 -8.6359e+01 +7.3371e+01 -8.2403e+01   +6.7462e+01 -7.7429e+01 +6.9231e+01 -7.9007e+01   +7.8690e+01 +6.5469e+01 +7.8941e+01 +6.6091e+01   +8.5477e+01 -1.1796e+01 +8.5417e+01 -1.6976e+01   +7.9498e+01 +9.8810e+01 +6.8097e+01 +9.7021e+01   +8.5227e+01 +9.9729e+01 +8.5161e+01 +1.0023e+02   +6.8584e+01 +1.2524e+02 +6.8595e+01 +1.2387e+02   +5.8813e+01 -7.4141e+01 +6.2026e+01 -7.7087e+01   +9.4893e+01 +1.0211e+02 +1.0219e+02 +1.0077e+02   +7.3353e+01 +1.4806e+02 +8.3958e+01 +1.4589e+02   +5.5633e+01 +1.1434e+02 +5.6267e+01 +1.1538e+02   +5.4317e+01 -2.4264e+01 +5.6845e+01 -2.6197e+01   +3.3940e+01 +2.7590e+01 +3.4201e+01 +2.5687e+01   +6.9112e+01 +1.2640e+02 +6.5489e+01 +1.2448e+02   +4.9876e+01 +1.3958e+02 +5.0371e+01 +1.4281e+02   +5.5069e+01 -2.6192e+01 +5.6205e+01 -2.8284e+01   +8.7163e+01 -9.4862e+01 +8.7645e+01 -9.4823e+01   +6.9059e+01 -1.2277e+02 +6.9172e+01 -1.1438e+02   +7.2143e+01 -9.4908e+01 +7.5150e+01 -9.4014e+01   +1.2309e+02 +1.2683e+01 +1.2037e+02 +1.3774e+01   +8.5508e+01 +9.9671e+01 +8.2853e+01 +9.5907e+01   +7.5419e+01 +2.2919e-01 +8.2547e+01 +2.7886e+00   +5.8673e+01 -3.7358e+01 +5.2205e+01 -3.0920e+01   +9.3146e+01 -7.0031e+01 +8.7198e+01 -6.9213e+01   +8.0919e+01 +1.3260e+02 +7.9365e+01 +1.3033e+02   +7.8818e+01 +5.1822e+00 +7.8878e+01 +9.1259e+00   +6.9215e+01 +7.7026e+01 +6.4604e+01 +7.9662e+01   +7.3832e+01 +4.7499e+01 +7.3734e+01 +4.8026e+01   +6.2445e+01 -4.0611e+01 +6.5314e+01 -4.0778e+01   +6.6733e+01 -8.9156e+01 +7.2627e+01 -9.3857e+01   +8.8562e+01 +9.8609e+00 +9.0258e+01 +5.5722e+00   +7.4534e+01 -8.0781e+01 +7.5237e+01 -7.7835e+01   +6.1767e+01 -9.3609e+01 +6.0542e+01 -8.9549e+01   +8.6783e+01 -1.5710e+02 +8.5605e+01 -1.5291e+02   +9.3391e+01 +7.8277e+01 +1.0425e+02 +7.1477e+01   +6.5716e+01 -1.4994e+02 +6.4637e+01 -1.4511e+02   +2.5749e+01 -1.3951e+01 +2.8210e+01 +1.5019e+00   +9.5890e+01 +3.9772e+01 +1.0035e+02 +3.9792e+01   +7.0124e+01 -6.5117e+01 +6.9727e+01 -6.5257e+01   +8.7420e+01 +1.0884e+02 +8.5248e+01 +1.1018e+02   +4.2825e+01 +7.8789e+01 +4.3184e+01 +7.6215e+01   +5.2782e+01 -2.7661e+01 +5.1936e+01 -2.4925e+01   +7.3722e+01 +1.2561e+02 +7.2787e+01 +1.2655e+02   +7.9673e+01 -4.4747e+01 +8.0254e+01 -4.4632e+01   +9.8842e+01 -1.4555e+02 +9.8769e+01 -1.4318e+02   +6.7801e+01 +1.2853e+02 +6.3397e+01 +1.2927e+02   +8.0454e+01 +1.9293e+00 +8.2009e+01 +5.6506e+00   +8.5239e+01 +6.1539e+01 +8.8551e+01 +6.1848e+01   +7.5088e+01 +1.3228e+02 +7.4477e+01 +1.3012e+02   +7.2953e+01 -5.8185e+01 +7.0796e+01 -5.9159e+01   +7.6438e+01 -1.5709e+02 +7.7052e+01 -1.5855e+02   +6.7630e+01 +1.6902e+02 +6.5119e+01 +1.7149e+02   +6.8943e+01 +6.1001e+01 +7.1673e+01 +5.3511e+01   +6.6544e+01 +1.0833e+02 +6.9906e+01 +1.0942e+02   +8.3749e+01 -1.5124e+02 +8.9155e+01 -1.5071e+02   +7.3459e+01 +1.5894e+02 +7.2883e+01 +1.5034e+02   +7.1000e+01 +1.0195e+02 +7.1069e+01 +1.0233e+02   +8.5817e+01 +1.5957e+02 +8.5537e+01 +1.5804e+02   +6.4661e+01 +1.0926e+02 +6.4333e+01 +1.0804e+02   +6.6897e+01 +4.4917e+01 +6.6757e+01 +4.2592e+01   +7.5894e+01 -6.8652e+01 +7.7296e+01 -6.7709e+01   +8.2273e+01 +1.1566e+02 +9.0648e+01 +1.1665e+02   +5.7606e+01 +4.7978e+01 +5.3346e+01 +5.1127e+01   +7.9981e+01 -9.4303e+01 +7.7190e+01 -9.6393e+01   +7.6139e+01 -4.5514e+01 +7.3462e+01 -4.9958e+01   +7.5673e+01 -4.2062e+01 +7.6327e+01 -4.3010e+01   +6.7249e+01 -7.6756e+00 +6.4919e+01 -6.4031e+00   +3.3662e+01 -1.9762e+00 +3.5033e+01 -1.5469e+01   +7.1944e+01 +1.2333e+02 +7.2088e+01 +1.2353e+02   +3.7753e+01 -1.7361e+02 +3.4848e+01 -1.7249e+02   +8.3862e+01 +7.7315e+01 +8.1808e+01 +7.7179e+01   +7.1957e+01 -1.1356e+02 +7.1816e+01 -1.1003e+02   +7.0683e+01 -8.4969e+01 +7.3278e+01 -8.2489e+01   +5.5085e+01 +3.7472e+01 +5.7662e+01 +3.8110e+01   +7.1005e+01 -1.5112e+02 +7.0361e+01 -1.4883e+02   +5.4274e+01 +1.4661e+02 +5.3226e+01 +1.4667e+02   +8.1248e+01 +1.2971e+02 +8.3377e+01 +1.2756e+02   +7.4115e+01 +6.9106e+01 +7.6323e+01 +7.0477e+01   +7.7809e+01 -3.7700e+01 +7.7482e+01 -3.6125e+01   +4.0770e+01 +1.6068e+02 +4.4156e+01 +1.4781e+02   +9.3621e+01 +7.0344e+01 +9.1455e+01 +6.6562e+01   +9.0358e+01 +4.1704e+01 +9.5307e+01 +4.2034e+01   +7.7491e+01 +1.5998e+02 +7.7550e+01 +1.5933e+02   +7.2513e+01 +8.4618e+01 +7.0468e+01 +8.7952e+01   +6.8378e+01 +9.2967e+00 +6.4744e+01 +2.0354e+01   +6.5851e+01 +3.9735e+01 +7.0680e+01 +3.5462e+01   +1.0401e+02 -1.4173e+02 +9.9857e+01 -1.4143e+02   +7.6445e+01 +1.6973e+02 +7.9761e+01 +1.6948e+02   +4.4372e+01 -6.8764e+01 +4.4964e+01 -6.5200e+01   +7.7164e+01 -8.5373e+01 +7.8046e+01 -8.6157e+01
   +9.4313e+01 +1.4702e+02 +9.5755e+01 +1.4745e+02   +8.1615e+01 -3.2788e+01 +7.7982e+01 -3.1235e+01   +4.3255e+01 +1.8391e+01 +3.9842e+01 +1.6443e+01   +8.0743e+01 +1.0503e+01 +7.8218e+01 +9.2884e+00   +6.7865e+01 -4.9306e+01 +6.7140e+01 -5.1749e+01   +9.0570e+01 +2.0629e+01 +8.9859e+01 +2.4731e+01   +7.5188e+01 -2.8740e+00 +7.5694e+01 -1.2898e+00   +7.4773e+01 -1.2017e+01 +7.8674e+01 -1.2347e+01   +7.9242e+01 +1.6659e+02 +7.5167e+01 +1.7028e+02   +5.8460e+01 -1.2860e+02 +5.6375e+01 -1.2956e+02   +7.6513e+01 -8.6309e+01 +7.6140e+01 -8.2249e+01   +7.0411e+01 -7.7152e+01 +7.2264e+01 -7.8802e+01   +8.1822e+01 +6.5295e+01 +8.2000e+01 +6.5929e+01   +8.8749e+01 -1.1846e+01 +8.8643e+01 -1.7125e+01   +8.2739e+01 +9.8963e+01 +7.0658e+01 +9.7169e+01   +8.8247e+01 +9.9801e+01 +8.8233e+01 +1.0033e+02   +7.1327e+01 +1.2531e+02 +7.1398e+01 +1.2381e+02   +6.1197e+01 -7.3976e+01 +6.4610e+01 -7.6969e+01   +9.8275e+01 +1.0225e+02 +1.0607e+02 +1.0086e+02   +7.6052e+01 +1.4794e+02 +8.7186e+01 +1.4575e+02   +5.7877e+01 +1.1458e+02 +5.8482e+01 +1.1564e+02   +5.6379e+01 -2.4413e+01 +5.9216e+01 -2.6354e+01   +3.5180e+01 +2.7081e+01 +3.5499e+01 +2.5214e+01   +7.2072e+01 +1.2627e+02 +6.8243e+01 +1.2430e+02   +5.2164e+01 +1.3926e+02 +5.2685e+01 +1.4251e+02   +5.7360e+01 -2.5882e+01 +5.8636e+01 -2.8025e+01   +9.0423e+01 -9.4723e+01 +9.0961e+01 -9.4683e+01   +7.2032e+01 -1.2305e+02 +7.2123e+01 -1.1443e+02   +7.4870e+01 -9.5039e+01 +7.8041e+01 -9.4159e+01   +1.2772e+02 +1.2754e+01 +1.2486e+02 +1.3851e+01   +8.9033e+01 +9.9938e+01 +8.6210e+01 +9.6151e+01   +7.8227e+01 -4.2725e-02 +8.5758e+01 +2.6078e+00   +6.1334e+01 -3.7746e+01 +5.4457e+01 -3.1262e+01   +9.6624e+01 -7.0014e+01 +9.0379e+01 -6.9180e+01   +8.4162e+01 +1.3276e+02 +8.2256e+01 +1.3043e+02   +8.1712e+01 +5.0310e+00 +8.1780e+01 +9.0141e+00   +7.2127e+01 +7.7136e+01 +6.7284e+01 +7.9831e+01   +7.6662e+01 +4.7589e+01 +7.6517e+01 +4.8126e+01   +6.5064e+01 -4.0787e+01 +6.8131e+01 -4.0878e+01   +6.8957e+01 -8.8874e+01 +7.5268e+01 -9.3790e+01   +9.1997e+01 +1.0196e+01 +9.3809e+01 +5.8163e+00   +7.7308e+01 -8.0951e+01 +7.8010e+01 -7.7916e+01   +6.4500e+01 -9.3680e+01 +6.3189e+01 -8.9401e+01   +9.0408e+01 -1.5718e+02 +8.9189e+01 -1.5295e+02   +9.7019e+01 +7.8264e+01 +1.0852e+02 +7.1366e+01   +6.8363e+01 -1.5017e+02 +6.7193e+01 -1.4525e+02   +2.6890e+01 -1.3900e+01 +2.9520e+01 +1.9734e+00   +9.9286e+01 +3.9796e+01 +1.0400e+02 +3.9825e+01   +7.2676e+01 -6.5211e+01 +7.2258e+01 -6.5360e+01   +9.0946e+01 +1.0895e+02 +8.8433e+01 +1.1029e+02   +4.4600e+01 +7.8517e+01 +4.5082e+01 +7.5818e+01   +5.4984e+01 -2.7404e+01 +5.4049e+01 -2.4656e+01   +7.6543e+01 +1.2577e+02 +7.5508e+01 +1.2676e+02   +8.2606e+01 -4.4876e+01 +8.3259e+01 -4.4763e+01   +1.0303e+02 -1.4567e+02 +1.0289e+02 -1.4328e+02   +7.0714e+01 +1.2867e+02 +6.6104e+01 +1.2943e+02   +8.3457e+01 +1.7523e+00 +8.5047e+01 +5.5195e+00   +8.8386e+01 +6.1597e+01 +9.1870e+01 +6.1914e+01   +7.8124e+01 +1.3215e+02 +7.7490e+01 +1.2993e+02   +7.6069e+01 -5.7982e+01 +7.3715e+01 -5.8966e+01   +7.9145e+01 -1.5724e+02 +7.9856e+01 -1.5867e+02   +7.0451e+01 +1.6911e+02 +6.7799e+01 +1.7167e+02   +7.1397e+01 +6.0972e+01 +7.4296e+01 +5.3377e+01   +6.8913e+01 +1.0853e+02 +7.2530e+01 +1.0963e+02   +8.6798e+01 -1.5130e+02 +9.2414e+01 -1.5075e+02   +7.6619e+01 +1.5918e+02 +7.5934e+01 +1.5050e+02   +7.4039e+01 +1.0167e+02 +7.4072e+01 +1.0216e+02   +8.9034e+01 +1.5974e+02 +8.8704e+01 +1.5807e+02   +6.7304e+01 +1.0952e+02 +6.6971e+01 +1.0828e+02   +6.9247e+01 +4.4849e+01 +6.9210e+01 +4.2458e+01   +7.8481e+01 -6.8722e+01 +8.0055e+01 -6.7760e+01   +8.5328e+01 +1.1576e+02 +9.4227e+01 +1.1679e+02   +5.9779e+01 +4.7695e+01 +5.5289e+01 +5.0833e+01   +8.3034e+01 -9.4056e+01 +7.9964e+01 -9.6308e+01   +7.8947e+01 -4.5586e+01 +7.6128e+01 -5.0106e+01   +7.8833e+01 -4.1885e+01 +7.9594e+01 -4.2855e+01   +6.9849e+01 -7.7024e+00 +6.7336e+01 -6.3172e+00   +3.4941e+01 -1.9790e+00 +3.6523e+01 -1.5906e+01   +7.4938e+01 +1.2322e+02 +7.5072e+01 +1.2340e+02   +3.9223e+01 -1.7409e+02 +3.6029e+01 -1.7287e+02   +8.7396e+01 +7.7134e+01 +8.5135e+01 +7.6968e+01   +7.4689e+01 -1.1353e+02 +7.4548e+01 -1.0991e+02   +7.3360e+01 -8.4871e+01 +7.6189e+01 -8.2284e+01   +5.6992e+01 +3.7302e+01 +5.9863e+01 +3.7953e+01   +7.3997e+01 -1.5128e+02 +7.3284e+01 -1.4895e+02   +5.6643e+01 +1.4678e+02 +5.5659e+01 +1.4683e+02   +8.4683e+01 +1.2976e+02 +8.6869e+01 +1.2759e+02   +7.6957e+01 +6.9193e+01 +7.9243e+01 +7.0637e+01   +8.0687e+01 -3.7816e+01 +8.0345e+01 -3.6199e+01   +4.2229e+01 +1.6101e+02 +4.6010e+01 +1.4766e+02   +9.7406e+01 +7.0266e+01 +9.5177e+01 +6.6449e+01   +9.3719e+01 +4.1443e+01 +9.9107e+01 +4.1829e+01   +8.0728e+01 +1.6005e+02 +8.0827e+01 +1.5940e+02   +7.5543e+01 +8.4402e+01 +7.3619e+01 +8.7866e+01   +7.1133e+01 +8.9889e+00 +6.7203e+01 +2.0230e+01   +6.8915e+01 +3.9888e+01 +7.3910e+01 +3.5521e+01   +1.0813e+02 -1.4159e+02 +1.0364e+02 -1.4129e+02   +7.9263e+01 +1.6965e+02 +8.2933e+01 +1.6931e+02   +4.6195e+01 -6.9486e+01 +4.6738e+01 -6.5619e+01   +8.0152e+01 -8.5221e+01 +8.1094e+01 -8.6005e+01
   +9.7797e+01 +1.4705e+02 +9.9180e+01 +1.4740e+02   +8.4646e+01 -3.2935e+01 +8.0808e+01 -3.1372e+01   +4.5291e+01 +1.8289e+01 +4.1766e+01 +1.6329e+01   +8.3783e+01 +1.0667e+01 +8.1066e+01 +9.3831e+00   +7.0724e+01 -4.9099e+01 +6.9960e+01 -5.1566e+01   +9.3961e+01 +2.0786e+01 +9.3233e+01 +2.4917e+01   +7.7866e+01 -3.0464e+00 +7.8434e+01 -1.4194e+00   +7.7262e+01 -1.1939e+01 +8.1424e+01 -1.2234e+01   +8.2500e+01 +1.6640e+02 +7.8153e+01 +1.7012e+02   +6.0561e+01 -1.2852e+02 +5.8371e+01 -1.2950e+02   +7.9320e+01 -8.6251e+01 +7.8904e+01 -8.2104e+01   +7.3360e+01 -7.6864e+01 +7.5301e+01 -7.8615e+01   +8.4929e+01 +6.5144e+01 +8.5060e+01 +6.5776e+01   +9.2003e+01 -1.1910e+01 +9.1872e+01 -1.7264e+01   +8.5958e+01 +9.9112e+01 +7.3224e+01 +9.7308e+01   +9.1265e+01 +9.9900e+01 +9.1304e+01 +1.0043e+02   +7.4057e+01 +1.2540e+02 +7.4198e+01 +1.2375e+02   +6.3609e+01 -7.3783e+01 +6.7193e+01 -7.6859e+01   +1.0165e+02 +1.0238e+02 +1.0995e+02 +1.0095e+02   +7.8715e+01 +1.4784e+02 +9.0415e+01 +1.4563e+02   +6.0122e+01 +1.1485e+02 +6.0694e+01 +1.1588e+02   +5.8469e+01 -2.4523e+01 +6.1591e+01 -2.6498e+01   +3.6404e+01 +2.6666e+01 +3.6797e+01 +2.4778e+01   +7.4979e+01 +1.2616e+02 +7.0994e+01 +1.2415e+02   +5.4472e+01 +1.3901e+02 +5.5003e+01 +1.4224e+02   +5.9654e+01 -2.5567e+01 +6.1069e+01 -2.7789e+01   +9.3679e+01 -9.4585e+01 +9.4275e+01 -9.4553e+01   +7.4986e+01 -1.2330e+02 +7.5071e+01 -1.1449e+02   +7.7607e+01 -9.5180e+01 +8.0932e+01 -9.4291e+01   +1.3236e+02 +1.2826e+01 +1.2935e+02 +1.3924e+01   +9.2574e+01 +1.0019e+02 +8.9565e+01 +9.6378e+01   +8.1028e+01 -2.9248e-01 +8.8969e+01 +2.4404e+00   +6.3947e+01 -3.8087e+01 +5.6709e+01 -3.1577e+01   +1.0013e+02 -6.9995e+01 +9.3562e+01 -6.9148e+01   +8.7364e+01 +1.3294e+02 +8.5146e+01 +1.3053e+02   +8.4595e+01 +4.8649e+00 +8.4683e+01 +8.9103e+00   +7.5077e+01 +7.7224e+01 +6.9966e+01 +7.9989e+01   +7.9498e+01 +4.7681e+01 +7.9300e+01 +4.8218e+01   +6.7666e+01 -4.0937e+01 +7.0945e+01 -4.0970e+01   +7.1274e+01 -8.8660e+01 +7.7910e+01 -9.3729e+01   +9.5427e+01 +1.0488e+01 +9.7362e+01 +6.0416e+00   +8.0117e+01 -8.1110e+01 +8.0781e+01 -7.7992e+01   +6.7221e+01 -9.3746e+01 +6.5836e+01 -8.9266e+01   +9.4055e+01 -1.5725e+02 +9.2771e+01 -1.5298e+02   +1.0071e+02 +7.8283e+01 +1.1280e+02 +7.1265e+01   +7.0982e+01 -1.5039e+02 +6.9751e+01 -1.4538e+02   +2.8006e+01 -1.3961e+01 +3.0829e+01 +2.4021e+00   +1.0264e+02 +3.9816e+01 +1.0765e+02 +3.9855e+01   +7.5200e+01 -6.5276e+01 +7.4790e+01 -6.5457e+01   +9.4473e+01 +1.0903e+02 +9.1618e+01 +1.1040e+02   +4.6378e+01 +7.8252e+01 +4.6981e+01 +7.5452e+01   +5.7189e+01 -2.7134e+01 +5.6161e+01 -2.4406e+01   +7.9407e+01 +1.2594e+02 +7.8229e+01 +1.2695e+02   +8.5540e+01 -4.5020e+01 +8.6264e+01 -4.4886e+01   +1.0713e+02 -1.4579e+02 +1.0701e+02 -1.4337e+02   +7.3623e+01 +1.2879e+02 +6.8810e+01 +1.2958e+02   +8.6486e+01 +1.5744e+00 +8.8084e+01 +5.3982e+00   +9.1533e+01 +6.1645e+01 +9.5194e+01 +6.1977e+01   +8.1186e+01 +1.3207e+02 +8.0504e+01 +1.2976e+02   +7.9167e+01 -5.7786e+01 +7.6637e+01 -5.8785e+01   +8.1887e+01 -1.5736e+02 +8.2661e+01 -1.5878e+02   +7.3312e+01 +1.6921e+02 +7.0478e+01 +1.7184e+02   +7.3883e+01 +6.0969e+01 +7.6919e+01 +5.3252e+01   +7.1303e+01 +1.0871e+02 +7.5159e+01 +1.0982e+02   +8.9826e+01 -1.5133e+02 +9.5673e+01 -1.5079e+02   +7.9757e+01 +1.5937e+02 +7.8985e+01 +1.5064e+02   +7.7062e+01 +1.0142e+02 +7.7076e+01 +1.0200e+02   +9.2281e+01 +1.5992e+02 +9.1874e+01 +1.5811e+02   +6.9920e+01 +1.0979e+02 +6.9611e+01 +1.0851e+02   +7.1586e+01 +4.4775e+01 +7.1666e+01 +4.2332e+01   +8.1013e+01 -6.8798e+01 +8.2813e+01 -6.7810e+01   +8.8450e+01 +1.1587e+02 +9.7806e+01 +1.1692e+02   +6.1931e+01 +4.7417e+01 +5.7233e+01 +5.0558e+01   +8.6123e+01 -9.3844e+01 +8.2739e+01 -9.6229e+01   +8.1741e+01 -4.5635e+01 +7.8794e+01 -5.0248e+01   +8.1986e+01 -4.1733e+01 +8.2864e+01 -4.2711e+01   +7.2437e+01 -7.7192e+00 +6.9753e+01 -6.2371e+00   +3.6233e+01 -1.9356e+00 +3.8013e+01 -1.6305e+01   +7.7978e+01 +1.2314e+02 +7.8057e+01 +1.2328e+02   +4.0715e+01 -1.7453e+02 +3.7206e+01 -1.7323e+02   +9.0961e+01 +7.6973e+01 +8.8468e+01 +7.6771e+01   +7.7371e+01 -1.1349e+02 +7.7286e+01 -1.0980e+02   +7.5993e+01 -8.4789e+01 +7.9100e+01 -8.2094e+01   +5.8881e+01 +3.7137e+01 +6.2066e+01 +3.7806e+01   +7.6950e+01 -1.5139e+02 +7.6211e+01 -1.4907e+02   +5.9001e+01 +1.4687e+02 +5.8092e+01 +1.4696e+02   +8.8112e+01 +1.2982e+02 +9.0364e+01 +1.2762e+02   +7.9760e+01 +6.9320e+01 +8.2167e+01 +7.0787e+01   +8.3561e+01 -3.7918e+01 +8.3213e+01 -3.6268e+01   +4.3679e+01 +1.6139e+02 +4.7865e+01 +1.4752e+02   +1.0120e+02 +7.0196e+01 +9.8899e+01 +6.6345e+01   +9.7076e+01 +4.1212e+01 +1.0291e+02 +4.1640e+01   +8.3949e+01 +1.6012e+02 +8.4099e+01 +1.5946e+02   +7.8647e+01 +8.4199e+01 +7.6772e+01 +8.7787e+01   +7.3840e+01 +8.6633e+00 +6.9664e+01 +2.0113e+01   +7.1947e+01 +4.0005e+01 +7.7138e+01 +3.5575e+01   +1.1231e+02 -1.4146e+02 +1.0742e+02 -1.4117e+02   +8.2097e+01 +1.6956e+02 +8.6109e+01 +1.6915e+02   +4.8046e+01 -7.0171e+01 +4.8520e+01 -6.6007e+01   +8.3185e+01 -8.5051e+01 +8.4143e+01 -8.5864e+01
   +1.0124e+02 +1.4707e+02 +1.0260e+02 +1.4736e+02   +8.7673e+01 -3.3082e+01 +8.3637e+01 -3.1502e+01   +4.7316e+01 +1.8218e+01 +4.3686e+01 +1.6225e+01   +8.6808e+01 +1.0780e+01 +8.3912e+01 +9.4723e+00   +7.3562e+01 -4.8937e+01 +7.2780e+01 -5.1399e+01   +9.7395e+01 +2.0941e+01 +9.6604e+01 +2.5090e+01   +8.0560e+01 -3.1989e+00 +8.1175e+01 -1.5401e+00   +7.9729e+01 -1.1903e+01 +8.4175e+01 -1.2129e+01   +8.5706e+01 +1.6618e+02 +8.1142e+01 +1.6996e+02   +6.2701e+01 -1.2843e+02 +6.0368e+01 -1.2944e+02   +8.2169e+01 -8.6193e+01 +8.1673e+01 -8.1969e+01   +7.6314e+01 -7.6582e+01 +7.8338e+01 -7.8443e+01   +8.8015e+01 +6.5026e+01 +8.8122e+01 +6.5635e+01   +9.5254e+01 -1.1978e+01 +9.5101e+01 -1.7394e+01   +8.9176e+01 +9.9261e+01 +7.5790e+01 +9.7437e+01   +9.4313e+01 +9.9999e+01 +9.4378e+01 +1.0052e+02   +7.6785e+01 +1.2549e+02 +7.7000e+01 +1.2369e+02   +6.5960e+01 -7.3615e+01 +6.9777e+01 -7.6759e+01   +1.0505e+02 +1.0251e+02 +1.1384e+02 +1.0102e+02   +8.1378e+01 +1.4773e+02 +9.3647e+01 +1.4551e+02   +6.2410e+01 +1.1508e+02 +6.2912e+01 +1.1611e+02   +6.0555e+01 -2.4618e+01 +6.3963e+01 -2.6632e+01   +3.7666e+01 +2.6190e+01 +3.8098e+01 +2.4368e+01   +7.7898e+01 +1.2605e+02 +7.3750e+01 +1.2400e+02   +5.6772e+01 +1.3877e+02 +5.7322e+01 +1.4200e+02   +6.1918e+01 -2.5264e+01 +6.3500e+01 -2.7570e+01   +9.7006e+01 -9.4473e+01 +9.7592e+01 -9.4432e+01   +7.7892e+01 -1.2354e+02 +7.8019e+01 -1.1453e+02   +8.0396e+01 -9.5301e+01 +8.3824e+01 -9.4417e+01   +1.3699e+02 +1.2899e+01 +1.3384e+02 +1.3991e+01   +9.6093e+01 +1.0043e+02 +9.2922e+01 +9.6588e+01   +8.3831e+01 -5.2516e-01 +9.2183e+01 +2.2860e+00   +6.6585e+01 -3.8395e+01 +5.8964e+01 -3.1868e+01   +1.0363e+02 -6.9983e+01 +9.6747e+01 -6.9119e+01   +9.0592e+01 +1.3310e+02 +8.8037e+01 +1.3062e+02   +8.7490e+01 +4.7320e+00 +8.7586e+01 +8.8143e+00   +7.8033e+01 +7.7328e+01 +7.2644e+01 +8.0136e+01   +8.2357e+01 +4.7785e+01 +8.2084e+01 +4.8304e+01   +7.0270e+01 -4.1061e+01 +7.3761e+01 -4.1055e+01   +7.3534e+01 -8.8458e+01 +8.0551e+01 -9.3671e+01   +9.8878e+01 +1.0772e+01 +1.0092e+02 +6.2523e+00   +8.2879e+01 -8.1285e+01 +8.3557e+01 -7.8063e+01   +6.9939e+01 -9.3804e+01 +6.8483e+01 -8.9140e+01   +9.7676e+01 -1.5732e+02 +9.6355e+01 -1.5302e+02   +1.0440e+02 +7.8268e+01 +1.1708e+02 +7.1168e+01   +7.3649e+01 -1.5057e+02 +7.2306e+01 -1.4551e+02   +2.9108e+01 -1.3948e+01 +3.2144e+01 +2.7985e+00   +1.0595e+02 +3.9832e+01 +1.1130e+02 +3.9882e+01   +7.7766e+01 -6.5342e+01 +7.7320e+01 -6.5546e+01   +9.7980e+01 +1.0911e+02 +9.4808e+01 +1.1049e+02   +4.8162e+01 +7.8002e+01 +4.8882e+01 +7.5116e+01   +5.9414e+01 -2.6868e+01 +5.8275e+01 -2.4175e+01   +8.2217e+01 +1.2610e+02 +8.0950e+01 +1.2713e+02   +8.8483e+01 -4.5127e+01 +8.9268e+01 -4.5000e+01   +1.1127e+02 -1.4591e+02 +1.1113e+02 -1.4346e+02   +7.6534e+01 +1.2890e+02 +7.1518e+01 +1.2972e+02   +8.9456e+01 +1.4299e+00 +9.1120e+01 +5.2849e+00   +9.4715e+01 +6.1689e+01 +9.8514e+01 +6.2035e+01   +8.4271e+01 +1.3197e+02 +8.3522e+01 +1.2960e+02   +8.2275e+01 -5.7607e+01 +7.9560e+01 -5.8621e+01   +8.4620e+01 -1.5749e+02 +8.5463e+01 -1.5888e+02   +7.6129e+01 +1.6927e+02 +7.3158e+01 +1.7199e+02   +7.6356e+01 +6.0918e+01 +7.9544e+01 +5.3135e+01   +7.3695e+01 +1.0889e+02 +7.7787e+01 +1.1001e+02   +9.2887e+01 -1.5137e+02 +9.8930e+01 -1.5082e+02   +8.2889e+01 +1.5955e+02 +8.2037e+01 +1.5077e+02   +8.0077e+01 +1.0119e+02 +8.0082e+01 +1.0185e+02   +9.5441e+01 +1.6009e+02 +9.5042e+01 +1.5814e+02   +7.2561e+01 +1.1005e+02 +7.2252e+01 +1.0872e+02   +7.3978e+01 +4.4730e+01 +7.4123e+01 +4.2214e+01   +8.3592e+01 -6.8872e+01 +8.5569e+01 -6.7855e+01   +9.1520e+01 +1.1599e+02 +1.0138e+02 +1.1704e+02   +6.4115e+01 +4.7114e+01 +5.9178e+01 +5.0302e+01   +8.9197e+01 -9.3627e+01 +8.5515e+01 -9.6156e+01   +8.4549e+01 -4.5663e+01 +8.1457e+01 -5.0379e+01   +8.5133e+01 -4.1596e+01 +8.6132e+01 -4.2581e+01   +7.4989e+01 -7.7199e+00 +7.2172e+01 -6.1619e+00   +3.7512e+01 -1.9301e+00 +3.9507e+01 -1.6677e+01   +8.1013e+01 +1.2304e+02 +8.1045e+01 +1.2317e+02   +4.2247e+01 -1.7496e+02 +3.8389e+01 -1.7357e+02   +9.4479e+01 +7.6842e+01 +9.1800e+01 +7.6590e+01   +8.0099e+01 -1.1348e+02 +8.0020e+01 -1.0970e+02   +7.8688e+01 -8.4724e+01 +8.2013e+01 -8.1917e+01   +6.0791e+01 +3.6960e+01 +6.4270e+01 +3.7670e+01   +7.9935e+01 -1.5152e+02 +7.9136e+01 -1.4917e+02   +6.1371e+01 +1.4696e+02 +6.0527e+01 +1.4709e+02   +9.1488e+01 +1.2989e+02 +9.3860e+01 +1.2764e+02   +8.2568e+01 +6.9425e+01 +8.5088e+01 +7.0926e+01   +8.6437e+01 -3.8015e+01 +8.6078e+01 -3.6333e+01   +4.5104e+01 +1.6176e+02 +4.9720e+01 +1.4739e+02   +1.0497e+02 +7.0151e+01 +1.0262e+02 +6.6249e+01   +1.0045e+02 +4.0991e+01 +1.0671e+02 +4.1463e+01   +8.7181e+01 +1.6017e+02 +8.7372e+01 +1.5952e+02   +8.1775e+01 +8.3992e+01 +7.9923e+01 +8.7713e+01   +7.6633e+01 +8.3745e+00 +7.2124e+01 +2.0005e+01   +7.4949e+01 +4.0112e+01 +8.0370e+01 +3.5624e+01   +1.1646e+02 -1.4136e+02 +1.1120e+02 -1.4105e+02   +8.4907e+01 +1.6943e+02 +8.9280e+01 +1.6900e+02   +4.9903e+01 -7.0805e+01 +5.0299e+01 -6.6367e+01   +8.6229e+01 -8.4902e+01 +8.7192e+01 -8.5732e+01
   +1.0470e+02 +1.4714e+02 +1.0603e+02 +1.4733e+02   +9.0716e+01 -3.3238e+01 +8.6463e+01 -3.1623e+01   +4.9322e+01 +1.8140e+01 +4.5609e+01 +1.6130e+01   +8.9850e+01 +1.0893e+01 +8.6761e+01 +9.5538e+00   +7.6422e+01 -4.8763e+01 +7.5601e+01 -5.1244e+01   +1.0084e+02 +2.1106e+01 +9.9983e+01 +2.5250e+01   +8.3250e+01 -3.3288e+00 +8.3914e+01 -1.6539e+00   +8.2226e+01 -1.1825e+01 +8.6928e+01 -1.2031e+01   +8.8930e+01 +1.6602e+02 +8.4132e+01 +1.6982e+02   +6.4869e+01 -1.2831e+02 +6.2363e+01 -1.2939e+02   +8.5010e+01 -8.6157e+01 +8.4440e+01 -8.1844e+01   +7.9236e+01 -7.6334e+01 +8.1374e+01 -7.8284e+01   +9.1100e+01 +6.4908e+01 +9.1183e+01 +6.5503e+01   +9.8507e+01 -1.2024e+01 +9.8330e+01 -1.7515e+01   +9.2421e+01 +9.9398e+01 +7.8354e+01 +9.7559e+01   +9.7353e+01 +1.0005e+02 +9.7450e+01 +1.0060e+02   +7.9489e+01 +1.2558e+02 +7.9804e+01 +1.2364e+02   +6.8365e+01 -7.3487e+01 +7.2361e+01 -7.6666e+01   +1.0842e+02 +1.0265e+02 +1.1772e+02 +1.0110e+02   +8.4052e+01 +1.4764e+02 +9.6879e+01 +1.4540e+02   +6.4705e+01 +1.1525e+02 +6.5128e+01 +1.1632e+02   +6.2640e+01 -2.4753e+01 +6.6334e+01 -2.6756e+01   +3.8935e+01 +2.5749e+01 +3.9401e+01 +2.3986e+01   +8.0865e+01 +1.2594e+02 +7.6504e+01 +1.2386e+02   +5.9079e+01 +1.3854e+02 +5.9643e+01 +1.4177e+02   +6.4162e+01 -2.4963e+01 +6.5933e+01 -2.7366e+01   +1.0030e+02 -9.4373e+01 +1.0091e+02 -9.4317e+01   +8.0823e+01 -1.2375e+02 +8.0967e+01 -1.1458e+02   +8.3162e+01 -9.5398e+01 +8.6715e+01 -9.4533e+01   +1.4164e+02 +1.2966e+01 +1.3833e+02 +1.4054e+01   +9.9640e+01 +1.0065e+02 +9.6282e+01 +9.6784e+01   +8.6601e+01 -7.5668e-01 +9.5395e+01 +2.1417e+00   +6.9200e+01 -3.8688e+01 +6.1220e+01 -3.2137e+01   +1.0711e+02 -6.9974e+01 +9.9931e+01 -6.9093e+01   +9.3838e+01 +1.3322e+02 +9.0930e+01 +1.3071e+02   +9.0450e+01 +4.5860e+00 +9.0489e+01 +8.7221e+00   +8.0986e+01 +7.7402e+01 +7.5326e+01 +8.0271e+01   +8.5190e+01 +4.7857e+01 +8.4869e+01 +4.8383e+01   +7.2876e+01 -4.1195e+01 +7.6574e+01 -4.1135e+01   +7.5750e+01 -8.8238e+01 +8.3192e+01 -9.3618e+01   +1.0237e+02 +1.1044e+01 +1.0447e+02 +6.4466e+00   +8.5592e+01 -8.1423e+01 +8.6327e+01 -7.8129e+01   +7.2637e+01 -9.3844e+01 +7.1132e+01 -8.9025e+01   +1.0126e+02 -1.5739e+02 +9.9937e+01 -1.5305e+02   +1.0808e+02 +7.8252e+01 +1.2136e+02 +7.1079e+01   +7.6320e+01 -1.5075e+02 +7.4864e+01 -1.4562e+02   +3.0225e+01 -1.3949e+01 +3.3456e+01 +3.1623e+00   +1.0927e+02 +3.9831e+01 +1.1496e+02 +3.9906e+01   +8.0340e+01 -6.5467e+01 +7.9849e+01 -6.5631e+01   +1.0145e+02 +1.0919e+02 +9.7992e+01 +1.1058e+02   +4.9912e+01 +7.7784e+01 +5.0787e+01 +7.4804e+01   +6.1654e+01 -2.6673e+01 +6.0390e+01 -2.3960e+01   +8.5074e+01 +1.2624e+02 +8.3673e+01 +1.2730e+02   +9.1414e+01 -4.5243e+01 +9.2275e+01 -4.5106e+01   +1.1542e+02 -1.4602e+02 +1.1525e+02 -1.4354e+02   +7.9454e+01 +1.2904e+02 +7.4227e+01 +1.2984e+02   +9.2479e+01 +1.2493e+00 +9.4160e+01 +5.1781e+00   +9.7918e+01 +6.1713e+01 +1.0184e+02 +6.2089e+01   +8.7367e+01 +1.3187e+02 +8.6536e+01 +1.2945e+02   +8.5388e+01 -5.7453e+01 +8.2479e+01 -5.8466e+01   +8.7339e+01 -1.5761e+02 +8.8267e+01 -1.5898e+02   +7.8977e+01 +1.6939e+02 +7.5841e+01 +1.7213e+02   +7.8809e+01 +6.0905e+01 +8.2165e+01 +5.3025e+01   +7.6106e+01 +1.0908e+02 +8.0415e+01 +1.1018e+02   +9.5919e+01 -1.5140e+02 +1.0218e+02 -1.5086e+02   +8.6037e+01 +1.5973e+02 +8.5091e+01 +1.5089e+02   +8.3113e+01 +1.0099e+02 +8.3089e+01 +1.0172e+02   +9.8625e+01 +1.6026e+02 +9.8211e+01 +1.5817e+02   +7.5186e+01 +1.1027e+02 +7.4894e+01 +1.0892e+02   +7.6312e+01 +4.4665e+01 +7.6578e+01 +4.2105e+01   +8.6209e+01 -6.8933e+01 +8.8326e+01 -6.7899e+01   +9.4612e+01 +1.1607e+02 +1.0497e+02 +1.1715e+02   +6.6283e+01 +4.6859e+01 +6.1125e+01 +5.0061e+01   +9.2326e+01 -9.3420e+01 +8.8292e+01 -9.6086e+01   +8.7334e+01 -4.5708e+01 +8.4125e+01 -5.0503e+01   +8.8291e+01 -4.1464e+01 +8.9405e+01 -4.2460e+01   +7.7589e+01 -7.7553e+00 +7.4588e+01 -6.0921e+00   +3.8797e+01 -1.9163e+00 +4.1004e+01 -1.7021e+01   +8.4088e+01 +1.2299e+02 +8.4029e+01 +1.2306e+02   +4.3777e+01 -1.7539e+02 +3.9574e+01 -1.7388e+02   +9.8016e+01 +7.6709e+01 +9.5134e+01 +7.6420e+01   +8.2760e+01 -1.1348e+02 +8.2755e+01 -1.0960e+02   +8.1332e+01 -8.4682e+01 +8.4927e+01 -8.1754e+01   +6.2747e+01 +3.6844e+01 +6.6473e+01 +3.7543e+01   +8.2892e+01 -1.5166e+02 +8.2060e+01 -1.4926e+02   +6.3767e+01 +1.4707e+02 +6.2964e+01 +1.4721e+02   +9.4879e+01 +1.2995e+02 +9.7356e+01 +1.2767e+02   +8.5361e+01 +6.9528e+01 +8.8012e+01 +7.1056e+01   +8.9283e+01 -3.8126e+01 +8.8937e+01 -3.6394e+01   +4.6529e+01 +1.6212e+02 +5.1574e+01 +1.4728e+02   +1.0880e+02 +7.0088e+01 +1.0635e+02 +6.6157e+01   +1.0381e+02 +4.0784e+01 +1.1052e+02 +4.1298e+01   +9.0384e+01 +1.6023e+02 +9.0647e+01 +1.5958e+02   +8.4828e+01 +8.3802e+01 +8.3076e+01 +8.7647e+01   +7.9371e+01 +8.1018e+00 +7.4583e+01 +1.9903e+01   +7.8019e+01 +4.0229e+01 +8.3602e+01 +3.5669e+01   +1.2061e+02 -1.4124e+02 +1.1498e+02 -1.4094e+02   +8.7759e+01 +1.6930e+02 +9.2455e+01 +1.6887e+02   +5.1763e+01 -7.1394e+01 +5.2083e+01 -6.6703e+01   +8.9225e+01 -8.4779e+01 +9.0240e+01 -8.5609e+01
   +1.0816e+02 +1.4720e+02 +1.0946e+02 +1.4729e+02   +9.3738e+01 -3.3361e+01 +8.9286e+01 -3.1736e+01   +5.1319e+01 +1.8062e+01 +4.7532e+01 +1.6043e+01   +9.2885e+01 +1.1009e+01 +8.9608e+01 +9.6301e+00   +7.9268e+01 -4.8618e+01 +7.8420e+01 -5.1100e+01   +1.0425e+02 +2.1208e+01 +1.0336e+02 +2.5400e+01   +8.5916e+01 -3.4432e+00 +8.6655e+01 -1.7597e+00   +8.4731e+01 -1.1760e+01 +8.9678e+01 -1.1938e+01   +9.2198e+01 +1.6583e+02 +8.7124e+01 +1.6969e+02   +6.7026e+01 -1.2819e+02 +6.4359e+01 -1.2934e+02   +8.7835e+01 -8.6112e+01 +8.7209e+01 -8.1726e+01   +8.2135e+01 -7.6105e+01 +8.4411e+01 -7.8136e+01   +9.4223e+01 +6.4808e+01 +9.4247e+01 +6.5378e+01   +1.0182e+02 -1.2084e+01 +1.0156e+02 -1.7629e+01   +9.5666e+01 +9.9513e+01 +8.0920e+01 +9.7672e+01   +1.0041e+02 +1.0011e+02 +1.0052e+02 +1.0068e+02   +8.2170e+01 +1.2570e+02 +8.2608e+01 +1.2360e+02   +7.0779e+01 -7.3350e+01 +7.4946e+01 -7.6580e+01   +1.1178e+02 +1.0276e+02 +1.2160e+02 +1.0116e+02   +8.6714e+01 +1.4758e+02 +1.0011e+02 +1.4530e+02   +6.6936e+01 +1.1545e+02 +6.7346e+01 +1.1651e+02   +6.4750e+01 -2.4871e+01 +6.8711e+01 -2.6873e+01   +4.0190e+01 +2.5334e+01 +4.0704e+01 +2.3629e+01   +8.3847e+01 +1.2587e+02 +7.9258e+01 +1.2374e+02   +6.1385e+01 +1.3834e+02 +6.1967e+01 +1.4156e+02   +6.6419e+01 -2.4686e+01 +6.8368e+01 -2.7178e+01   +1.0357e+02 -9.4287e+01 +1.0423e+02 -9.4211e+01   +8.3770e+01 -1.2395e+02 +8.3916e+01 -1.1462e+02   +8.5959e+01 -9.5501e+01 +8.9608e+01 -9.4642e+01   +1.4622e+02 +1.3027e+01 +1.4283e+02 +1.4112e+01   +1.0314e+02 +1.0087e+02 +9.9642e+01 +9.6966e+01   +8.9437e+01 -9.6698e-01 +9.8609e+01 +2.0061e+00   +7.1815e+01 -3.8951e+01 +6.3478e+01 -3.2388e+01   +1.1065e+02 -6.9948e+01 +1.0311e+02 -6.9067e+01   +9.7123e+01 +1.3333e+02 +9.3824e+01 +1.3079e+02   +9.3366e+01 +4.4730e+00 +9.3391e+01 +8.6368e+00   +8.3881e+01 +7.7486e+01 +7.8008e+01 +8.0397e+01   +8.8028e+01 +4.7916e+01 +8.7655e+01 +4.8457e+01   +7.5474e+01 -4.1310e+01 +7.9391e+01 -4.1209e+01   +7.8027e+01 -8.8041e+01 +8.5836e+01 -9.3567e+01   +1.0582e+02 +1.1273e+01 +1.0803e+02 +6.6300e+00   +8.8364e+01 -8.1567e+01 +8.9104e+01 -7.8192e+01   +7.5309e+01 -9.3892e+01 +7.3779e+01 -8.8918e+01   +1.0487e+02 -1.5744e+02 +1.0352e+02 -1.5307e+02   +1.1180e+02 +7.8224e+01 +1.2564e+02 +7.0996e+01   +7.8969e+01 -1.5089e+02 +7.7423e+01 -1.4573e+02   +3.1386e+01 -1.3942e+01 +3.4774e+01 +3.4995e+00   +1.1261e+02 +3.9830e+01 +1.1861e+02 +3.9930e+01   +8.2897e+01 -6.5534e+01 +8.2379e+01 -6.5711e+01   +1.0499e+02 +1.0927e+02 +1.0118e+02 +1.1067e+02   +5.1733e+01 +7.7600e+01 +5.2691e+01 +7.4515e+01   +6.3813e+01 -2.6431e+01 +6.2503e+01 -2.3761e+01   +8.7864e+01 +1.2637e+02 +8.6397e+01 +1.2745e+02   +9.4334e+01 -4.5347e+01 +9.5278e+01 -4.5207e+01   +1.1963e+02 -1.4612e+02 +1.1936e+02 -1.4362e+02   +8.2343e+01 +1.2914e+02 +7.6937e+01 +1.2997e+02   +9.5501e+01 +1.1131e+00 +9.7195e+01 +5.0798e+00   +1.0108e+02 +6.1776e+01 +1.0516e+02 +6.2139e+01   +9.0441e+01 +1.3181e+02 +8.9553e+01 +1.2931e+02   +8.8521e+01 -5.7322e+01 +8.5400e+01 -5.8324e+01   +9.0059e+01 -1.5775e+02 +9.1072e+01 -1.5907e+02   +8.1863e+01 +1.6947e+02 +7.8521e+01 +1.7227e+02   +8.1286e+01 +6.0858e+01 +8.4791e+01 +5.2923e+01   +7.8525e+01 +1.0924e+02 +8.3043e+01 +1.1034e+02   +9.8904e+01 -1.5144e+02 +1.0544e+02 -1.5089e+02   +8.9164e+01 +1.5988e+02 +8.8145e+01 +1.5100e+02   +8.6124e+01 +1.0077e+02 +8.6091e+01 +1.0159e+02   +1.0186e+02 +1.6042e+02 +1.0138e+02 +1.5820e+02   +7.7787e+01 +1.1046e+02 +7.7536e+01 +1.0910e+02   +7.8656e+01 +4.4613e+01 +7.9039e+01 +4.2001e+01   +8.8784e+01 -6.8987e+01 +9.1085e+01 -6.7939e+01   +9.7665e+01 +1.1616e+02 +1.0855e+02 +1.1726e+02   +6.8426e+01 +4.6669e+01 +6.3072e+01 +4.9836e+01   +9.5417e+01 -9.3213e+01 +9.1066e+01 -9.6021e+01   +9.0130e+01 -4.5751e+01 +8.6792e+01 -5.0619e+01   +9.1445e+01 -4.1335e+01 +9.2672e+01 -4.2346e+01   +8.0194e+01 -7.7534e+00 +7.7008e+01 -6.0267e+00   +4.0088e+01 -1.8360e+00 +4.2498e+01 -1.7341e+01   +8.7155e+01 +1.2290e+02 +8.7019e+01 +1.2297e+02   +4.5305e+01 -1.7580e+02 +4.0758e+01 -1.7418e+02   +1.0153e+02 +7.6600e+01 +9.8469e+01 +7.6261e+01   +8.5491e+01 -1.1347e+02 +8.5495e+01 -1.0951e+02   +8.4014e+01 -8.4629e+01 +8.7840e+01 -8.1601e+01   +6.4721e+01 +3.6751e+01 +6.8679e+01 +3.7424e+01   +8.5858e+01 -1.5178e+02 +8.4983e+01 -1.4935e+02   +6.6104e+01 +1.4715e+02 +6.5397e+01 +1.4732e+02   +9.8263e+01 +1.3000e+02 +1.0085e+02 +1.2769e+02   +8.8134e+01 +6.9645e+01 +9.0935e+01 +7.1178e+01   +9.2175e+01 -3.8217e+01 +9.1804e+01 -3.6453e+01   +4.7913e+01 +1.6248e+02 +5.3431e+01 +1.4717e+02   +1.1260e+02 +7.0015e+01 +1.1007e+02 +6.6072e+01   +1.0719e+02 +4.0583e+01 +1.1433e+02 +4.1143e+01   +9.3559e+01 +1.6028e+02 +9.3924e+01 +1.5963e+02   +8.7884e+01 +8.3641e+01 +8.6224e+01 +8.7584e+01   +8.2105e+01 +7.8718e+00 +7.7044e+01 +1.9808e+01   +8.1065e+01 +4.0352e+01 +8.6834e+01 +3.5711e+01   +1.2475e+02 -1.4115e+02 +1.1876e+02 -1.4083e+02   +9.0649e+01 +1.6921e+02 +9.5629e+01 +1.6874e+02   +5.3597e+01 -7.1934e+01 +5.3868e+01 -6.7016e+01   +9.2280e+01 -8.4680e+01 +9.3290e+01 -8.5495e+01
   +1.1161e+02 +1.4727e+02 +1.1288e+02 +1.4726e+02   +9.6725e+01 -3.3485e+01 +9.2116e+01 -3.1842e+01   +5.3340e+01 +1.8032e+01 +4.9456e+01 +1.5963e+01   +9.5913e+01 +1.1131e+01 +9.2458e+01 +9.7032e+00   +8.2111e+01 -4.8474e+01 +8.1242e+01 -5.0967e+01   +1.0766e+02 +2.1331e+01 +1.0673e+02 +2.5540e+01   +8.8613e+01 -3.5522e+00 +8.9395e+01 -1.8589e+00   +8.7162e+01 -1.1706e+01 +9.2428e+01 -1.1851e+01   +9.5458e+01 +1.6566e+02 +9.0113e+01 +1.6957e+02   +6.9175e+01 -1.2812e+02 +6.6353e+01 -1.2929e+02   +9.0676e+01 -8.6061e+01 +8.9977e+01 -8.1616e+01   +8.5056e+01 -7.5874e+01 +8.7451e+01 -7.7999e+01   +9.7343e+01 +6.4689e+01 +9.7309e+01 +6.5261e+01   +1.0509e+02 -1.2139e+01 +1.0479e+02 -1.7737e+01   +9.8887e+01 +9.9627e+01 +8.3487e+01 +9.7779e+01   +1.0345e+02 +1.0017e+02 +1.0360e+02 +1.0076e+02   +8.4902e+01 +1.2578e+02 +8.5410e+01 +1.2355e+02   +7.3160e+01 -7.3228e+01 +7.7528e+01 -7.6501e+01   +1.1518e+02 +1.0287e+02 +1.2548e+02 +1.0123e+02   +8.9406e+01 +1.4750e+02 +1.0335e+02 +1.4520e+02   +6.9225e+01 +1.1565e+02 +6.9563e+01 +1.1669e+02   +6.6844e+01 -2.4949e+01 +7.1084e+01 -2.6981e+01   +4.1438e+01 +2.4923e+01 +4.2013e+01 +2.3294e+01   +8.6852e+01 +1.2580e+02 +8.2015e+01 +1.2362e+02   +6.3655e+01 +1.3815e+02 +6.4289e+01 +1.4136e+02   +6.8679e+01 -2.4436e+01 +7.0803e+01 -2.7003e+01   +1.0686e+02 -9.4211e+01 +1.0754e+02 -9.4111e+01   +8.6703e+01 -1.2413e+02 +8.6865e+01 -1.1466e+02   +8.8721e+01 -9.5606e+01 +9.2499e+01 -9.4744e+01   +1.5077e+02 +1.3078e+01 +1.4732e+02 +1.4167e+01   +1.0666e+02 +1.0105e+02 +1.0300e+02 +9.7137e+01   +9.2250e+01 -1.1624e+00 +1.0183e+02 +1.8792e+00   +7.4429e+01 -3.9211e+01 +6.5735e+01 -3.2620e+01   +1.1415e+02 -6.9961e+01 +1.0630e+02 -6.9045e+01   +1.0038e+02 +1.3344e+02 +9.6715e+01 +1.3086e+02   +9.6332e+01 +4.3671e+00 +9.6295e+01 +8.5572e+00   +8.6770e+01 +7.7547e+01 +8.0690e+01 +8.0514e+01   +9.0830e+01 +4.7993e+01 +9.0439e+01 +4.8525e+01   +7.8087e+01 -4.1434e+01 +8.2203e+01 -4.1279e+01   +8.0304e+01 -8.7889e+01 +8.8475e+01 -9.3519e+01   +1.0934e+02 +1.1513e+01 +1.1159e+02 +6.8013e+00   +9.1102e+01 -8.1708e+01 +9.1876e+01 -7.8250e+01   +7.8016e+01 -9.3951e+01 +7.6430e+01 -8.8819e+01   +1.0852e+02 -1.5749e+02 +1.0710e+02 -1.5310e+02   +1.1544e+02 +7.8229e+01 +1.2991e+02 +7.0919e+01   +8.1599e+01 -1.5105e+02 +7.9980e+01 -1.4583e+02   +3.2528e+01 -1.3992e+01 +3.6090e+01 +3.8114e+00   +1.1592e+02 +3.9840e+01 +1.2226e+02 +3.9952e+01   +8.5414e+01 -6.5607e+01 +8.4910e+01 -6.5787e+01   +1.0844e+02 +1.0935e+02 +1.0437e+02 +1.1075e+02   +5.3466e+01 +7.7414e+01 +5.4596e+01 +7.4244e+01   +6.5979e+01 -2.6186e+01 +6.4618e+01 -2.3573e+01   +9.0696e+01 +1.2648e+02 +8.9125e+01 +1.2760e+02   +9.7308e+01 -4.5447e+01 +9.8285e+01 -4.5302e+01   +1.2376e+02 -1.4621e+02 +1.2348e+02 -1.4369e+02   +8.5244e+01 +1.2923e+02 +7.9649e+01 +1.3008e+02   +9.8542e+01 +9.6403e-01 +1.0024e+02 +4.9853e+00   +1.0423e+02 +6.1809e+01 +1.0848e+02 +6.2185e+01   +9.3553e+01 +1.3176e+02 +9.2573e+01 +1.2917e+02   +9.1678e+01 -5.7192e+01 +8.8323e+01 -5.8191e+01   +9.2778e+01 -1.5784e+02 +9.3872e+01 -1.5915e+02   +8.4726e+01 +1.6953e+02 +8.1200e+01 +1.7239e+02   +8.3732e+01 +6.0832e+01 +8.7417e+01 +5.2826e+01   +8.0922e+01 +1.0940e+02 +8.5673e+01 +1.1049e+02   +1.0192e+02 -1.5147e+02 +1.0870e+02 -1.5091e+02   +9.2313e+01 +1.6004e+02 +9.1202e+01 +1.5111e+02   +8.9151e+01 +1.0056e+02 +8.9100e+01 +1.0147e+02   +1.0512e+02 +1.6057e+02 +1.0455e+02 +1.5823e+02   +8.0451e+01 +1.1066e+02 +8.0183e+01 +1.0927e+02   +8.1026e+01 +4.4542e+01 +8.1497e+01 +4.1902e+01   +9.1337e+01 -6.9034e+01 +9.3840e+01 -6.7978e+01   +1.0075e+02 +1.1627e+02 +1.1213e+02 +1.1736e+02   +7.0589e+01 +4.6432e+01 +6.5023e+01 +4.9623e+01   +9.8514e+01 -9.3029e+01 +9.3842e+01 -9.5958e+01   +9.2963e+01 -4.5783e+01 +8.9458e+01 -5.0728e+01   +9.4649e+01 -4.1231e+01 +9.5943e+01 -4.2242e+01   +8.2797e+01 -7.7505e+00 +7.9423e+01 -5.9648e+00   +4.1374e+01 -1.8191e+00 +4.3996e+01 -1.7640e+01   +9.0157e+01 +1.2284e+02 +9.0005e+01 +1.2288e+02   +4.6825e+01 -1.7612e+02 +4.1945e+01 -1.7446e+02   +1.0510e+02 +7.6476e+01 +1.0181e+02 +7.6112e+01   +8.8207e+01 -1.1346e+02 +8.8227e+01 -1.0943e+02   +8.6697e+01 -8.4573e+01 +9.0755e+01 -8.1459e+01   +6.6664e+01 +3.6656e+01 +7.0884e+01 +3.7312e+01   +8.8833e+01 -1.5190e+02 +8.7907e+01 -1.4943e+02   +6.8482e+01 +1.4725e+02 +6.7833e+01 +1.4742e+02   +1.0171e+02 +1.3009e+02 +1.0435e+02 +1.2772e+02   +9.0939e+01 +6.9728e+01 +9.3862e+01 +7.1291e+01   +9.5067e+01 -3.8310e+01 +9.4666e+01 -3.6506e+01   +4.9322e+01 +1.6281e+02 +5.5287e+01 +1.4706e+02   +1.1635e+02 +6.9975e+01 +1.1380e+02 +6.5993e+01   +1.1057e+02 +4.0410e+01 +1.1813e+02 +4.0999e+01   +9.6781e+01 +1.6032e+02 +9.7202e+01 +1.5968e+02   +9.0965e+01 +8.3478e+01 +8.9379e+01 +8.7525e+01   +8.4873e+01 +7.6261e+00 +7.9506e+01 +1.9719e+01   +8.4082e+01 +4.0438e+01 +9.0067e+01 +3.5750e+01   +1.2889e+02 -1.4106e+02 +1.2253e+02 -1.4073e+02   +9.3480e+01 +1.6913e+02 +9.8804e+01 +1.6862e+02   +5.5423e+01 -7.2445e+01 +5.5652e+01 -6.7311e+01   +9.5294e+01 -8.4562e+01 +9.6341e+01 -8.5387e+01
   +1.1510e+02 +1.4733e+02 +1.1631e+02 +1.4723e+02   +9.9763e+01 -3.3599e+01 +9.4939e+01 -3.1942e+01   +5.5410e+01 +1.7957e+01 +5.1379e+01 +1.5887e+01   +9.8924e+01 +1.1259e+01 +9.5307e+01 +9.7710e+00   +8.4960e+01 -4.8347e+01 +8.4062e+01 -5.0843e+01   +1.1106e+02 +2.1439e+01 +1.1011e+02 +2.5672e+01   +9.1279e+01 -3.6563e+00 +9.2137e+01 -1.9529e+00   +8.9617e+01 -1.1644e+01 +9.5180e+01 -1.1770e+01   +9.8750e+01 +1.6551e+02 +9.3107e+01 +1.6946e+02   +7.1298e+01 -1.2804e+02 +6.8348e+01 -1.2925e+02   +9.3548e+01 -8.6026e+01 +9.2743e+01 -8.1513e+01   +8.7945e+01 -7.5682e+01 +9.0489e+01 -7.7872e+01   +1.0046e+02 +6.4567e+01 +1.0037e+02 +6.5150e+01   +1.0834e+02 -1.2167e+01 +1.0802e+02 -1.7837e+01   +1.0211e+02 +9.9741e+01 +8.6053e+01 +9.7881e+01   +1.0648e+02 +1.0023e+02 +1.0667e+02 +1.0083e+02   +8.7638e+01 +1.2586e+02 +8.8215e+01 +1.2351e+02   +7.5500e+01 -7.3086e+01 +8.0112e+01 -7.6426e+01   +1.1858e+02 +1.0297e+02 +1.2936e+02 +1.0129e+02   +9.2090e+01 +1.4743e+02 +1.0658e+02 +1.4511e+02   +7.1454e+01 +1.1583e+02 +7.1782e+01 +1.1687e+02   +6.8935e+01 -2.5032e+01 +7.3454e+01 -2.7083e+01   +4.2708e+01 +2.4566e+01 +4.3319e+01 +2.2979e+01   +8.9820e+01 +1.2572e+02 +8.4772e+01 +1.2351e+02   +6.5938e+01 +1.3798e+02 +6.6613e+01 +1.4118e+02   +7.0941e+01 -2.4194e+01 +7.3236e+01 -2.6839e+01   +1.1013e+02 -9.4139e+01 +1.1086e+02 -9.4017e+01   +8.9620e+01 -1.2433e+02 +8.9811e+01 -1.1469e+02   +9.1459e+01 -9.5698e+01 +9.5394e+01 -9.4839e+01   +1.5542e+02 +1.3127e+01 +1.5182e+02 +1.4218e+01   +1.1020e+02 +1.0123e+02 +1.0636e+02 +9.7297e+01   +9.5051e+01 -1.3487e+00 +1.0504e+02 +1.7605e+00   +7.7023e+01 -3.9447e+01 +6.7994e+01 -3.2838e+01   +1.1767e+02 -6.9963e+01 +1.0948e+02 -6.9023e+01   +1.0362e+02 +1.3354e+02 +9.9610e+01 +1.3094e+02   +9.9235e+01 +4.2708e+00 +9.9199e+01 +8.4818e+00   +8.9697e+01 +7.7605e+01 +8.3371e+01 +8.0625e+01   +9.3639e+01 +4.8044e+01 +9.3225e+01 +4.8591e+01   +8.0718e+01 -4.1527e+01 +8.5017e+01 -4.1344e+01   +8.2599e+01 -8.7737e+01 +9.1117e+01 -9.3475e+01   +1.1287e+02 +1.1716e+01 +1.1515e+02 +6.9614e+00   +9.3882e+01 -8.1857e+01 +9.4650e+01 -7.8305e+01   +8.0705e+01 -9.3997e+01 +7.9078e+01 -8.8727e+01   +1.1215e+02 -1.5755e+02 +1.1068e+02 -1.5312e+02   +1.1911e+02 +7.8229e+01 +1.3420e+02 +7.0844e+01   +8.4203e+01 -1.5120e+02 +8.2534e+01 -1.4592e+02   +3.3628e+01 -1.4062e+01 +3.7409e+01 +4.1019e+00   +1.1926e+02 +3.9846e+01 +1.2592e+02 +3.9971e+01   +8.7955e+01 -6.5667e+01 +8.7441e+01 -6.5858e+01   +1.1194e+02 +1.0941e+02 +1.0756e+02 +1.1083e+02   +5.5230e+01 +7.7225e+01 +5.6501e+01 +7.3992e+01   +6.8162e+01 -2.6025e+01 +6.6736e+01 -2.3398e+01   +9.3511e+01 +1.2660e+02 +9.1848e+01 +1.2774e+02   +1.0023e+02 -4.5545e+01 +1.0129e+02 -4.5391e+01   +1.2795e+02 -1.4631e+02 +1.2760e+02 -1.4375e+02   +8.8134e+01 +1.2932e+02 +8.2359e+01 +1.3018e+02   +1.0149e+02 +8.3354e-01 +1.0327e+02 +4.8977e+00   +1.0739e+02 +6.1861e+01 +1.1181e+02 +6.2229e+01   +9.6650e+01 +1.3169e+02 +9.5592e+01 +1.2905e+02   +9.4842e+01 -5.7061e+01 +9.1246e+01 -5.8067e+01   +9.5479e+01 -1.5795e+02 +9.6678e+01 -1.5923e+02   +8.7579e+01 +1.6958e+02 +8.3885e+01 +1.7250e+02   +8.6247e+01 +6.0802e+01 +9.0040e+01 +5.2734e+01   +8.3317e+01 +1.0954e+02 +8.8306e+01 +1.1064e+02   +1.0494e+02 -1.5151e+02 +1.1195e+02 -1.5094e+02   +9.5451e+01 +1.6017e+02 +9.4257e+01 +1.5121e+02   +9.2199e+01 +1.0037e+02 +9.2101e+01 +1.0136e+02   +1.0840e+02 +1.6072e+02 +1.0772e+02 +1.5826e+02   +8.2995e+01 +1.1085e+02 +8.2823e+01 +1.0943e+02   +8.3406e+01 +4.4476e+01 +8.3954e+01 +4.1810e+01   +9.3906e+01 -6.9096e+01 +9.6600e+01 -6.8015e+01   +1.0384e+02 +1.1634e+02 +1.1572e+02 +1.1745e+02   +7.2725e+01 +4.6222e+01 +6.6973e+01 +4.9423e+01   +1.0159e+02 -9.2867e+01 +9.6619e+01 -9.5901e+01   +9.5759e+01 -4.5826e+01 +9.2122e+01 -5.0833e+01   +9.7803e+01 -4.1116e+01 +9.9211e+01 -4.2145e+01   +8.5349e+01 -7.7650e+00 +8.1840e+01 -5.9074e+00   +4.2685e+01 -1.8279e+00 +4.5494e+01 -1.7918e+01   +9.3205e+01 +1.2277e+02 +9.2995e+01 +1.2280e+02   +4.8377e+01 -1.7648e+02 +4.3131e+01 -1.7472e+02   +1.0861e+02 +7.6400e+01 +1.0514e+02 +7.5974e+01   +9.0931e+01 -1.1346e+02 +9.0966e+01 -1.0935e+02   +8.9352e+01 -8.4514e+01 +9.3670e+01 -8.1326e+01   +6.8618e+01 +3.6545e+01 +7.3090e+01 +3.7206e+01   +9.1808e+01 -1.5202e+02 +9.0833e+01 -1.4951e+02   +7.0865e+01 +1.4731e+02 +7.0272e+01 +1.4751e+02   +1.0507e+02 +1.3014e+02 +1.0785e+02 +1.2774e+02   +9.3724e+01 +6.9812e+01 +9.6787e+01 +7.1396e+01   +9.7930e+01 -3.8386e+01 +9.7529e+01 -3.6558e+01   +5.0784e+01 +1.6310e+02 +5.7142e+01 +1.4697e+02   +1.2015e+02 +6.9926e+01 +1.1752e+02 +6.5917e+01   +1.1396e+02 +4.0226e+01 +1.2195e+02 +4.0862e+01   +9.9992e+01 +1.6036e+02 +1.0048e+02 +1.5973e+02   +9.4073e+01 +8.3338e+01 +9.2532e+01 +8.7471e+01   +8.7578e+01 +7.3910e+00 +8.1967e+01 +1.9636e+01   +8.7158e+01 +4.0509e+01 +9.3301e+01 +3.5784e+01   +1.3299e+02 -1.4097e+02 +1.2631e+02 -1.4064e+02   +9.6335e+01 +1.6905e+02 +1.0198e+02 +1.6851e+02   +5.7243e+01 -7.2918e+01 +5.7440e+01 -6.7587e+01   +9.8314e+01 -8.4450e+01 +9.9390e+01 -8.5287e+01
   +1.1865e+02 +1.4741e+02 +1.1974e+02 +1.4721e+02   +1.0281e+02 -3.3705e+01 +9.7766e+01 -3.2037e+01   +5.7441e+01 +1.7948e+01 +5.3303e+01 +1.5818e+01   +1.0195e+02 +1.1356e+01 +9.8154e+01 +9.8351e+00   +8.7841e+01 -4.8238e+01 +8.6882e+01 -5.0728e+01   +1.1444e+02 +2.1550e+01 +1.1349e+02 +2.5795e+01   +9.3976e+01 -3.7302e+00 +9.4877e+01 -2.0412e+00   +9.2116e+01 -1.1599e+01 +9.7932e+01 -1.1692e+01   +1.0200e+02 +1.6538e+02 +9.6101e+01 +1.6935e+02   +7.3387e+01 -1.2795e+02 +7.0343e+01 -1.2920e+02   +9.6373e+01 -8.5990e+01 +9.5512e+01 -8.1416e+01   +9.0918e+01 -7.5491e+01 +9.3528e+01 -7.7752e+01   +1.0356e+02 +6.4468e+01 +1.0343e+02 +6.5045e+01   +1.1160e+02 -1.2189e+01 +1.1124e+02 -1.7931e+01   +1.0533e+02 +9.9844e+01 +8.8618e+01 +9.7975e+01   +1.0948e+02 +1.0027e+02 +1.0974e+02 +1.0089e+02   +9.0387e+01 +1.2593e+02 +9.1020e+01 +1.2348e+02   +7.7865e+01 -7.2990e+01 +8.2695e+01 -7.6356e+01   +1.2197e+02 +1.0306e+02 +1.3324e+02 +1.0135e+02   +9.4760e+01 +1.4737e+02 +1.0982e+02 +1.4503e+02   +7.3711e+01 +1.1597e+02 +7.4005e+01 +1.1703e+02   +7.1028e+01 -2.5115e+01 +7.5827e+01 -2.7179e+01   +4.4014e+01 +2.4205e+01 +4.4629e+01 +2.2682e+01   +9.2774e+01 +1.2566e+02 +8.7528e+01 +1.2341e+02   +6.8255e+01 +1.3780e+02 +6.8940e+01 +1.4101e+02   +7.3215e+01 -2.3992e+01 +7.5670e+01 -2.6687e+01   +1.1341e+02 -9.4050e+01 +1.1418e+02 -9.3930e+01   +9.2573e+01 -1.2450e+02 +9.2758e+01 -1.1472e+02   +9.4215e+01 -9.5794e+01 +9.8285e+01 -9.4928e+01   +1.6008e+02 +1.3186e+01 +1.5632e+02 +1.4268e+01   +1.1368e+02 +1.0142e+02 +1.0973e+02 +9.7448e+01   +9.7893e+01 -1.5177e+00 +1.0826e+02 +1.6488e+00   +7.9659e+01 -3.9655e+01 +7.0254e+01 -3.3043e+01   +1.2115e+02 -6.9983e+01 +1.1266e+02 -6.9004e+01   +1.0683e+02 +1.3363e+02 +1.0250e+02 +1.3100e+02   +1.0217e+02 +4.1531e+00 +1.0210e+02 +8.4116e+00   +9.2613e+01 +7.7657e+01 +8.6057e+01 +8.0727e+01   +9.6446e+01 +4.8133e+01 +9.6011e+01 +4.8651e+01   +8.3331e+01 -4.1598e+01 +8.7827e+01 -4.1405e+01   +8.4885e+01 -8.7570e+01 +9.3758e+01 -9.3432e+01   +1.1633e+02 +1.1912e+01 +1.1870e+02 +7.1115e+00   +9.6669e+01 -8.1960e+01 +9.7422e+01 -7.8357e+01   +8.3365e+01 -9.4053e+01 +8.1727e+01 -8.8640e+01   +1.1579e+02 -1.5758e+02 +1.1425e+02 -1.5314e+02   +1.2280e+02 +7.8224e+01 +1.3847e+02 +7.0776e+01   +8.6817e+01 -1.5134e+02 +8.5093e+01 -1.4601e+02   +3.4732e+01 -1.4092e+01 +3.8726e+01 +4.3719e+00   +1.2256e+02 +3.9866e+01 +1.2957e+02 +3.9990e+01   +9.0482e+01 -6.5726e+01 +8.9970e+01 -6.5925e+01   +1.1543e+02 +1.0947e+02 +1.1075e+02 +1.1090e+02   +5.7000e+01 +7.7087e+01 +5.8410e+01 +7.3757e+01   +7.0373e+01 -2.5815e+01 +6.8852e+01 -2.3234e+01   +9.6328e+01 +1.2671e+02 +9.4576e+01 +1.2788e+02   +1.0314e+02 -4.5641e+01 +1.0429e+02 -4.5476e+01   +1.3212e+02 -1.4639e+02 +1.3171e+02 -1.4381e+02   +9.1025e+01 +1.2941e+02 +8.5070e+01 +1.3028e+02   +1.0453e+02 +6.8670e-01 +1.0631e+02 +4.8146e+00   +1.1057e+02 +6.1903e+01 +1.1513e+02 +6.2271e+01   +9.9719e+01 +1.3163e+02 +9.8612e+01 +1.2894e+02   +9.7926e+01 -5.6954e+01 +9.4168e+01 -5.7951e+01   +9.8223e+01 -1.5803e+02 +9.9481e+01 -1.5931e+02   +9.0456e+01 +1.6966e+02 +8.6567e+01 +1.7261e+02   +8.8683e+01 +6.0780e+01 +9.2671e+01 +5.2648e+01   +8.5715e+01 +1.0967e+02 +9.0938e+01 +1.1077e+02   +1.0792e+02 -1.5155e+02 +1.1521e+02 -1.5096e+02   +9.8645e+01 +1.6028e+02 +9.7313e+01 +1.5130e+02   +9.5258e+01 +1.0019e+02 +9.5110e+01 +1.0126e+02   +1.1170e+02 +1.6085e+02 +1.1089e+02 +1.5828e+02   +8.5629e+01 +1.1102e+02 +8.5471e+01 +1.0958e+02   +8.5768e+01 +4.4406e+01 +8.6414e+01 +4.1723e+01   +9.6447e+01 -6.9148e+01 +9.9355e+01 -6.8049e+01   +1.0692e+02 +1.1643e+02 +1.1930e+02 +1.1754e+02   +7.4917e+01 +4.6031e+01 +6.8921e+01 +4.9234e+01   +1.0467e+02 -9.2691e+01 +9.9394e+01 -9.5847e+01   +9.8565e+01 -4.5850e+01 +9.4788e+01 -5.0930e+01   +1.0102e+02 -4.1026e+01 +1.0248e+02 -4.2054e+01   +8.7940e+01 -7.7728e+00 +8.4257e+01 -5.8525e+00   +4.3988e+01 -1.8248e+00 +4.6992e+01 -1.8179e+01   +9.6274e+01 +1.2270e+02 +9.5985e+01 +1.2272e+02   +4.9913e+01 -1.7681e+02 +4.4317e+01 -1.7497e+02   +1.1214e+02 +7.6316e+01 +1.0848e+02 +7.5843e+01   +9.3617e+01 -1.1344e+02 +9.3700e+01 -1.0927e+02   +9.1993e+01 -8.4467e+01 +9.6585e+01 -8.1201e+01   +7.0548e+01 +3.6447e+01 +7.5295e+01 +3.7106e+01   +9.4739e+01 -1.5211e+02 +9.3755e+01 -1.4958e+02   +7.3251e+01 +1.4737e+02 +7.2709e+01 +1.4760e+02   +1.0845e+02 +1.3020e+02 +1.1134e+02 +1.2776e+02   +9.6483e+01 +6.9892e+01 +9.9714e+01 +7.1496e+01   +1.0080e+02 -3.8453e+01 +1.0039e+02 -3.6605e+01   +5.2228e+01 +1.6338e+02 +5.9001e+01 +1.4688e+02   +1.2399e+02 +6.9868e+01 +1.2125e+02 +6.5846e+01   +1.1730e+02 +4.0073e+01 +1.2576e+02 +4.0735e+01   +1.0319e+02 +1.6040e+02 +1.0376e+02 +1.5977e+02   +9.7151e+01 +8.3200e+01 +9.5683e+01 +8.7422e+01   +9.0287e+01 +7.1906e+00 +8.4428e+01 +1.9556e+01   +9.0230e+01 +4.0584e+01 +9.6535e+01 +3.5817e+01   +1.3708e+02 -1.4090e+02 +1.3009e+02 -1.4055e+02   +9.9167e+01 +1.6897e+02 +1.0516e+02 +1.6841e+02   +5.9091e+01 -7.3378e+01 +5.9229e+01 -6.7846e+01   +1.0133e+02 -8.4339e+01 +1.0244e+02 -8.5192e+01
   +1.2213e+02 +1.4747e+02 +1.2317e+02 +1.4718e+02   +1.0579e+02 -3.3801e+01 +1.0059e+02 -3.2127e+01   +5.9432e+01 +1.7905e+01 +5.5225e+01 +1.5755e+01   +1.0499e+02 +1.1443e+01 +1.0101e+02 +9.8954e+00   +9.0714e+01 -4.8110e+01 +8.9705e+01 -5.0621e+01   +1.1780e+02 +2.1659e+01 +1.1688e+02 +2.5911e+01   +9.6622e+01 -3.8380e+00 +9.7619e+01 -2.1237e+00   +9.4600e+01 -1.1559e+01 +1.0068e+02 -1.1620e+01   +1.0527e+02 +1.6525e+02 +9.9095e+01 +1.6925e+02   +7.5492e+01 -1.2786e+02 +7.2338e+01 -1.2917e+02   +9.9162e+01 -8.5951e+01 +9.8282e+01 -8.1325e+01   +9.3864e+01 -7.5308e+01 +9.6567e+01 -7.7641e+01   +1.0666e+02 +6.4378e+01 +1.0650e+02 +6.4948e+01   +1.1485e+02 -1.2227e+01 +1.1447e+02 -1.8020e+01   +1.0860e+02 +9.9952e+01 +9.1184e+01 +9.8065e+01   +1.1251e+02 +1.0032e+02 +1.1282e+02 +1.0096e+02   +9.3071e+01 +1.2599e+02 +9.3822e+01 +1.2344e+02   +8.0279e+01 -7.2888e+01 +8.5281e+01 -7.6291e+01   +1.2532e+02 +1.0315e+02 +1.3712e+02 +1.0140e+02   +9.7449e+01 +1.4732e+02 +1.1305e+02 +1.4495e+02   +7.5958e+01 +1.1611e+02 +7.6223e+01 +1.1718e+02   +7.3116e+01 -2.5218e+01 +7.8203e+01 -2.7269e+01   +4.5267e+01 +2.3894e+01 +4.5938e+01 +2.2402e+01   +9.5703e+01 +1.2559e+02 +9.0285e+01 +1.2332e+02   +7.0561e+01 +1.3766e+02 +7.1265e+01 +1.4085e+02   +7.5494e+01 -2.3789e+01 +7.8105e+01 -2.6543e+01   +1.1673e+02 -9.3952e+01 +1.1750e+02 -9.3846e+01   +9.5499e+01 -1.2465e+02 +9.5707e+01 -1.1475e+02   +9.6958e+01 -9.5876e+01 +1.0118e+02 -9.5013e+01   +1.6475e+02 +1.3226e+01 +1.6081e+02 +1.4313e+01   +1.1722e+02 +1.0159e+02 +1.1309e+02 +9.7590e+01   +1.0075e+02 -1.7016e+00 +1.1147e+02 +1.5430e+00   +8.2289e+01 -3.9891e+01 +7.2515e+01 -3.3234e+01   +1.2464e+02 -6.9968e+01 +1.1585e+02 -6.8985e+01   +1.1006e+02 +1.3373e+02 +1.0540e+02 +1.3107e+02   +1.0507e+02 +4.0644e+00 +1.0501e+02 +8.3440e+00   +9.5549e+01 +7.7730e+01 +8.8738e+01 +8.0824e+01   +9.9239e+01 +4.8203e+01 +9.8800e+01 +4.8709e+01   +8.5939e+01 -4.1682e+01 +9.0641e+01 -4.1463e+01   +8.7139e+01 -8.7413e+01 +9.6398e+01 -9.3392e+01   +1.1983e+02 +1.2087e+01 +1.2227e+02 +7.2545e+00   +9.9449e+01 -8.2059e+01 +1.0020e+02 -7.8407e+01   +8.6051e+01 -9.4107e+01 +8.4378e+01 -8.8559e+01   +1.1941e+02 -1.5764e+02 +1.1783e+02 -1.5316e+02   +1.2650e+02 +7.8202e+01 +1.4275e+02 +7.0710e+01   +8.9453e+01 -1.5147e+02 +8.7649e+01 -1.4609e+02   +3.5880e+01 -1.4119e+01 +4.0047e+01 +4.6240e+00   +1.2590e+02 +3.9877e+01 +1.3323e+02 +4.0007e+01   +9.3002e+01 -6.5801e+01 +9.2501e+01 -6.5990e+01   +1.1894e+02 +1.0954e+02 +1.1394e+02 +1.1097e+02   +5.8706e+01 +7.6954e+01 +6.0317e+01 +7.3536e+01   +7.2493e+01 -2.5636e+01 +7.0970e+01 -2.3080e+01   +9.9136e+01 +1.2681e+02 +9.7304e+01 +1.2800e+02   +1.0611e+02 -4.5720e+01 +1.0730e+02 -4.5556e+01   +1.3628e+02 -1.4645e+02 +1.3583e+02 -1.4387e+02   +9.3981e+01 +1.2951e+02 +8.7783e+01 +1.3038e+02   +1.0750e+02 +5.7429e-01 +1.0935e+02 +4.7363e+00   +1.1371e+02 +6.1930e+01 +1.1846e+02 +6.2307e+01   +1.0278e+02 +1.3157e+02 +1.0163e+02 +1.2883e+02   +1.0100e+02 -5.6842e+01 +9.7089e+01 -5.7842e+01   +1.0097e+02 -1.5811e+02 +1.0228e+02 -1.5938e+02   +9.3298e+01 +1.6972e+02 +8.9247e+01 +1.7271e+02   +9.1204e+01 +6.0775e+01 +9.5298e+01 +5.2566e+01   +8.8124e+01 +1.0982e+02 +9.3568e+01 +1.1090e+02   +1.1094e+02 -1.5157e+02 +1.1846e+02 -1.5099e+02   +1.0179e+02 +1.6041e+02 +1.0037e+02 +1.5139e+02   +9.8321e+01 +1.0002e+02 +9.8118e+01 +1.0116e+02   +1.1491e+02 +1.6097e+02 +1.1406e+02 +1.5831e+02   +8.8246e+01 +1.1121e+02 +8.8117e+01 +1.0972e+02   +8.8150e+01 +4.4362e+01 +8.8876e+01 +4.1640e+01   +9.9017e+01 -6.9181e+01 +1.0211e+02 -6.8082e+01   +1.0998e+02 +1.1650e+02 +1.2289e+02 +1.1763e+02   +7.7073e+01 +4.5853e+01 +7.0877e+01 +4.9055e+01   +1.0779e+02 -9.2551e+01 +1.0217e+02 -9.5795e+01   +1.0133e+02 -4.5907e+01 +9.7456e+01 -5.1023e+01   +1.0420e+02 -4.0941e+01 +1.0575e+02 -4.1968e+01   +9.0533e+01 -7.8013e+00 +8.6679e+01 -5.8015e+00   +4.5283e+01 -1.8088e+00 +4.8492e+01 -1.8424e+01   +9.9297e+01 +1.2262e+02 +9.8973e+01 +1.2265e+02   +5.1433e+01 -1.7712e+02 +4.5506e+01 -1.7521e+02   +1.1570e+02 +7.6226e+01 +1.1182e+02 +7.5719e+01   +9.6318e+01 -1.1345e+02 +9.6438e+01 -1.0920e+02   +9.4647e+01 -8.4391e+01 +9.9501e+01 -8.1082e+01   +7.2504e+01 +3.6355e+01 +7.7501e+01 +3.7012e+01   +9.7673e+01 -1.5221e+02 +9.6676e+01 -1.4965e+02   +7.5590e+01 +1.4747e+02 +7.5146e+01 +1.4769e+02   +1.1186e+02 +1.3023e+02 +1.1484e+02 +1.2778e+02   +9.9256e+01 +6.9963e+01 +1.0264e+02 +7.1588e+01   +1.0365e+02 -3.8509e+01 +1.0325e+02 -3.6652e+01   +5.3633e+01 +1.6364e+02 +6.0857e+01 +1.4680e+02   +1.2781e+02 +6.9815e+01 +1.2497e+02 +6.5779e+01   +1.2067e+02 +3.9916e+01 +1.2957e+02 +4.0614e+01   +1.0640e+02 +1.6047e+02 +1.0703e+02 +1.5981e+02   +1.0027e+02 +8.3078e+01 +9.8836e+01 +8.7375e+01   +9.3014e+01 +7.0181e+00 +8.6892e+01 +1.9482e+01   +9.3261e+01 +4.0657e+01 +9.9769e+01 +3.5847e+01   +1.4118e+02 -1.4082e+02 +1.3386e+02 -1.4047e+02   +1.0204e+02 +1.6891e+02 +1.0834e+02 +1.6831e+02   +6.0966e+01 -7.3814e+01 +6.1020e+01 -6.8091e+01   +1.0438e+02 -8.4228e+01 +1.0549e+02 -8.5103e+01
   +1.2565e+02 +1.4754e+02 +1.2660e+02 +1.4716e+02   +1.0883e+02 -3.3879e+01 +1.0342e+02 -3.2211e+01   +6.1457e+01 +1.7815e+01 +5.7150e+01 +1.5693e+01   +1.0804e+02 +1.1526e+01 +1.0386e+02 +9.9522e+00   +9.3606e+01 -4.7976e+01 +9.2524e+01 -5.0520e+01   +1.2124e+02 +2.1764e+01 +1.2026e+02 +2.6021e+01   +9.9333e+01 -3.9171e+00 +1.0036e+02 -2.2032e+00   +9.7128e+01 -1.1499e+01 +1.0343e+02 -1.1551e+01   +1.0855e+02 +1.6514e+02 +1.0209e+02 +1.6916e+02   +7.7626e+01 -1.2777e+02 +7.4333e+01 -1.2913e+02   +1.0198e+02 -8.5917e+01 +1.0105e+02 -8.1238e+01   +9.6834e+01 -7.5150e+01 +9.9608e+01 -7.7537e+01   +1.0975e+02 +6.4268e+01 +1.0957e+02 +6.4854e+01   +1.1812e+02 -1.2274e+01 +1.1770e+02 -1.8105e+01   +1.1187e+02 +1.0004e+02 +9.3753e+01 +9.8148e+01   +1.1556e+02 +1.0038e+02 +1.1589e+02 +1.0102e+02   +9.5781e+01 +1.2607e+02 +9.6629e+01 +1.2341e+02   +8.2673e+01 -7.2804e+01 +8.7866e+01 -7.6229e+01   +1.2870e+02 +1.0323e+02 +1.4101e+02 +1.0145e+02   +1.0015e+02 +1.4724e+02 +1.1629e+02 +1.4488e+02   +7.8265e+01 +1.1627e+02 +7.8445e+01 +1.1733e+02   +7.5221e+01 -2.5278e+01 +8.0573e+01 -2.7353e+01   +4.6529e+01 +2.3627e+01 +4.7250e+01 +2.2139e+01   +9.8660e+01 +1.2551e+02 +9.3042e+01 +1.2323e+02   +7.2879e+01 +1.3751e+02 +7.3592e+01 +1.4071e+02   +7.7776e+01 -2.3617e+01 +8.0541e+01 -2.6410e+01   +1.2005e+02 -9.3877e+01 +1.2082e+02 -9.3768e+01   +9.8435e+01 -1.2480e+02 +9.8653e+01 -1.1478e+02   +9.9701e+01 -9.5955e+01 +1.0407e+02 -9.5092e+01   +1.6938e+02 +1.3263e+01 +1.6531e+02 +1.4357e+01   +1.2077e+02 +1.0176e+02 +1.1645e+02 +9.7724e+01   +1.0356e+02 -1.8519e+00 +1.1469e+02 +1.4430e+00   +8.4951e+01 -4.0118e+01 +7.4776e+01 -3.3415e+01   +1.2811e+02 -6.9977e+01 +1.1903e+02 -6.8968e+01   +1.1329e+02 +1.3382e+02 +1.0830e+02 +1.3113e+02   +1.0796e+02 +3.9811e+00 +1.0791e+02 +8.2804e+00   +9.8459e+01 +7.7793e+01 +9.1421e+01 +8.0914e+01   +1.0206e+02 +4.8254e+01 +1.0159e+02 +4.8762e+01   +8.8565e+01 -4.1769e+01 +9.3456e+01 -4.1517e+01   +8.9443e+01 -8.7265e+01 +9.9038e+01 -9.3354e+01   +1.2329e+02 +1.2265e+01 +1.2583e+02 +7.3886e+00   +1.0224e+02 -8.2151e+01 +1.0297e+02 -7.8454e+01   +8.8748e+01 -9.4139e+01 +8.7027e+01 -8.8482e+01   +1.2304e+02 -1.5770e+02 +1.2141e+02 -1.5318e+02   +1.3020e+02 +7.8173e+01 +1.4703e+02 +7.0647e+01   +9.2137e+01 -1.5157e+02 +9.0206e+01 -1.4616e+02   +3.6974e+01 -1.4173e+01 +4.1366e+01 +4.8607e+00   +1.2921e+02 +3.9884e+01 +1.3689e+02 +4.0023e+01   +9.5520e+01 -6.5855e+01 +9.5034e+01 -6.6050e+01   +1.2245e+02 +1.0961e+02 +1.1713e+02 +1.1103e+02   +6.0448e+01 +7.6797e+01 +6.2229e+01 +7.3328e+01   +7.4651e+01 -2.5475e+01 +7.3087e+01 -2.2935e+01   +1.0196e+02 +1.2690e+02 +1.0003e+02 +1.2812e+02   +1.0902e+02 -4.5805e+01 +1.1030e+02 -4.5633e+01   +1.4040e+02 -1.4654e+02 +1.3994e+02 -1.4392e+02   +9.6893e+01 +1.2961e+02 +9.0494e+01 +1.3046e+02   +1.1049e+02 +4.5970e-01 +1.1239e+02 +4.6619e+00   +1.1687e+02 +6.1981e+01 +1.2178e+02 +6.2343e+01   +1.0589e+02 +1.3153e+02 +1.0465e+02 +1.2873e+02   +1.0412e+02 -5.6743e+01 +1.0001e+02 -5.7740e+01   +1.0368e+02 -1.5819e+02 +1.0509e+02 -1.5945e+02   +9.6126e+01 +1.6978e+02 +9.1932e+01 +1.7281e+02   +9.3650e+01 +6.0744e+01 +9.7926e+01 +5.2487e+01   +9.0562e+01 +1.0995e+02 +9.6203e+01 +1.1102e+02   +1.1399e+02 -1.5158e+02 +1.2171e+02 -1.5101e+02   +1.0495e+02 +1.6052e+02 +1.0343e+02 +1.5147e+02   +1.0138e+02 +9.9881e+01 +1.0113e+02 +1.0107e+02   +1.1818e+02 +1.6109e+02 +1.1724e+02 +1.5833e+02   +9.0861e+01 +1.1136e+02 +9.0764e+01 +1.0985e+02   +9.0525e+01 +4.4303e+01 +9.1338e+01 +4.1561e+01   +1.0158e+02 -6.9236e+01 +1.0487e+02 -6.8114e+01   +1.1307e+02 +1.1659e+02 +1.2647e+02 +1.1771e+02   +7.9259e+01 +4.5689e+01 +7.2826e+01 +4.8885e+01   +1.1087e+02 -9.2420e+01 +1.0494e+02 -9.5747e+01   +1.0407e+02 -4.5922e+01 +1.0012e+02 -5.1110e+01   +1.0736e+02 -4.0857e+01 +1.0902e+02 -4.1889e+01   +9.3126e+01 -7.7965e+00 +8.9091e+01 -5.7527e+00   +4.6579e+01 -1.7724e+00 +4.9993e+01 -1.8655e+01   +1.0237e+02 +1.2257e+02 +1.0196e+02 +1.2258e+02   +5.2960e+01 -1.7740e+02 +4.6696e+01 -1.7544e+02   +1.1920e+02 +7.6117e+01 +1.1515e+02 +7.5602e+01   +9.9077e+01 -1.1343e+02 +9.9174e+01 -1.0913e+02   +9.7280e+01 -8.4348e+01 +1.0242e+02 -8.0972e+01   +7.4428e+01 +3.6240e+01 +7.9709e+01 +3.6923e+01   +1.0061e+02 -1.5231e+02 +9.9599e+01 -1.4972e+02   +7.7930e+01 +1.4754e+02 +7.7583e+01 +1.4776e+02   +1.1526e+02 +1.3027e+02 +1.1834e+02 +1.2780e+02   +1.0207e+02 +7.0023e+01 +1.0557e+02 +7.1676e+01   +1.0655e+02 -3.8567e+01 +1.0612e+02 -3.6695e+01   +5.5032e+01 +1.6388e+02 +6.2716e+01 +1.4672e+02   +1.3160e+02 +6.9770e+01 +1.2870e+02 +6.5716e+01   +1.2400e+02 +3.9752e+01 +1.3338e+02 +4.0499e+01   +1.0966e+02 +1.6050e+02 +1.1031e+02 +1.5985e+02   +1.0337e+02 +8.2956e+01 +1.0199e+02 +8.7330e+01   +9.5742e+01 +6.8485e+00 +8.9353e+01 +1.9411e+01   +9.6320e+01 +4.0735e+01 +1.0301e+02 +3.5875e+01   +1.4534e+02 -1.4074e+02 +1.3764e+02 -1.4040e+02   +1.0490e+02 +1.6886e+02 +1.1152e+02 +1.6821e+02   +6.2828e+01 -7.4232e+01 +6.2812e+01 -6.8320e+01   +1.0743e+02 -8.4134e+01 +1.0854e+02 -8.5020e+01
   +1.2915e+02 +1.4760e+02 +1.3003e+02 +1.4713e+02   +1.1186e+02 -3.3971e+01 +1.0624e+02 -3.2291e+01   +6.3464e+01 +1.7726e+01 +5.9072e+01 +1.5637e+01   +1.1110e+02 +1.1604e+01 +1.0671e+02 +1.0006e+01   +9.6465e+01 -4.7881e+01 +9.5345e+01 -5.0425e+01   +1.2466e+02 +2.1831e+01 +1.2364e+02 +2.6125e+01   +1.0205e+02 -3.9842e+00 +1.0310e+02 -2.2773e+00   +9.9653e+01 -1.1448e+01 +1.0618e+02 -1.1485e+01   +1.1184e+02 +1.6500e+02 +1.0508e+02 +1.6907e+02   +7.9783e+01 -1.2771e+02 +7.6327e+01 -1.2909e+02   +1.0481e+02 -8.5882e+01 +1.0382e+02 -8.1157e+01   +9.9781e+01 -7.4989e+01 +1.0265e+02 -7.7438e+01   +1.1285e+02 +6.4184e+01 +1.1263e+02 +6.4767e+01   +1.2140e+02 -1.2306e+01 +1.2093e+02 -1.8186e+01   +1.1515e+02 +1.0013e+02 +9.6317e+01 +9.8229e+01   +1.1861e+02 +1.0042e+02 +1.1896e+02 +1.0108e+02   +9.8517e+01 +1.2615e+02 +9.9432e+01 +1.2338e+02   +8.5072e+01 -7.2711e+01 +9.0450e+01 -7.6170e+01   +1.3205e+02 +1.0333e+02 +1.4489e+02 +1.0150e+02   +1.0287e+02 +1.4720e+02 +1.1953e+02 +1.4481e+02   +8.0564e+01 +1.1643e+02 +8.0670e+01 +1.1747e+02   +7.7309e+01 -2.5339e+01 +8.2945e+01 -2.7433e+01   +4.7773e+01 +2.3369e+01 +4.8561e+01 +2.1888e+01   +1.0161e+02 +1.2545e+02 +9.5802e+01 +1.2314e+02   +7.5167e+01 +1.3737e+02 +7.5920e+01 +1.4057e+02   +8.0078e+01 -2.3414e+01 +8.2976e+01 -2.6283e+01   +1.2332e+02 -9.3800e+01 +1.2413e+02 -9.3693e+01   +1.0140e+02 -1.2493e+02 +1.0160e+02 -1.1481e+02   +1.0249e+02 -9.6033e+01 +1.0697e+02 -9.5168e+01   +1.7399e+02 +1.3297e+01 +1.6981e+02 +1.4397e+01   +1.2427e+02 +1.0190e+02 +1.1982e+02 +9.7851e+01   +1.0636e+02 -1.9931e+00 +1.1790e+02 +1.3503e+00   +8.7644e+01 -4.0296e+01 +7.7033e+01 -3.3584e+01   +1.3157e+02 -6.9967e+01 +1.2221e+02 -6.8952e+01   +1.1652e+02 +1.3390e+02 +1.1119e+02 +1.3119e+02   +1.1090e+02 +3.8974e+00 +1.1082e+02 +8.2195e+00   +1.0143e+02 +7.7847e+01 +9.4102e+01 +8.0999e+01   +1.0484e+02 +4.8297e+01 +1.0438e+02 +4.8812e+01   +9.1187e+01 -4.1851e+01 +9.6267e+01 -4.1570e+01   +9.1720e+01 -8.7132e+01 +1.0168e+02 -9.3317e+01   +1.2679e+02 +1.2427e+01 +1.2939e+02 +7.5152e+00   +1.0498e+02 -8.2264e+01 +1.0574e+02 -7.8499e+01   +9.1433e+01 -9.4188e+01 +8.9678e+01 -8.8410e+01   +1.2672e+02 -1.5773e+02 +1.2498e+02 -1.5320e+02   +1.3393e+02 +7.8165e+01 +1.5132e+02 +7.0587e+01   +9.4769e+01 -1.5169e+02 +9.2763e+01 -1.4624e+02   +3.8083e+01 -1.4220e+01 +4.2689e+01 +5.0827e+00   +1.3251e+02 +3.9877e+01 +1.4055e+02 +4.0038e+01   +9.8035e+01 -6.5912e+01 +9.7565e+01 -6.6107e+01   +1.2595e+02 +1.0965e+02 +1.2032e+02 +1.1110e+02   +6.2249e+01 +7.6660e+01 +6.4139e+01 +7.3133e+01   +7.6846e+01 -2.5358e+01 +7.5204e+01 -2.2796e+01   +1.0477e+02 +1.2698e+02 +1.0276e+02 +1.2823e+02   +1.1193e+02 -4.5890e+01 +1.1330e+02 -4.5705e+01   +1.4458e+02 -1.4662e+02 +1.4405e+02 -1.4397e+02   +9.9767e+01 +1.2970e+02 +9.3206e+01 +1.3055e+02   +1.1351e+02 +3.4973e-01 +1.1543e+02 +4.5917e+00   +1.2004e+02 +6.2026e+01 +1.2511e+02 +6.2376e+01   +1.0901e+02 +1.3149e+02 +1.0768e+02 +1.2864e+02   +1.0722e+02 -5.6634e+01 +1.0294e+02 -5.7644e+01   +1.0642e+02 -1.5826e+02 +1.0789e+02 -1.5951e+02   +9.9006e+01 +1.6983e+02 +9.4616e+01 +1.7290e+02   +9.6169e+01 +6.0731e+01 +1.0055e+02 +5.2413e+01   +9.2963e+01 +1.1007e+02 +9.8835e+01 +1.1113e+02   +1.1705e+02 -1.5161e+02 +1.2496e+02 -1.5103e+02   +1.0809e+02 +1.6064e+02 +1.0649e+02 +1.5155e+02   +1.0437e+02 +9.9733e+01 +1.0413e+02 +1.0099e+02   +1.2148e+02 +1.6120e+02 +1.2041e+02 +1.5835e+02   +9.3504e+01 +1.1150e+02 +9.3411e+01 +1.0998e+02   +9.2899e+01 +4.4264e+01 +9.3797e+01 +4.1487e+01   +1.0410e+02 -6.9280e+01 +1.0763e+02 -6.8145e+01   +1.1612e+02 +1.1665e+02 +1.3006e+02 +1.1778e+02   +8.1458e+01 +4.5519e+01 +7.4780e+01 +4.8724e+01   +1.1396e+02 -9.2281e+01 +1.0772e+02 -9.5699e+01   +1.0686e+02 -4.5960e+01 +1.0279e+02 -5.1194e+01   +1.1055e+02 -4.0773e+01 +1.1228e+02 -4.1814e+01   +9.5719e+01 -7.8223e+00 +9.1509e+01 -5.7064e+00   +4.7886e+01 -1.7825e+00 +5.1494e+01 -1.8872e+01   +1.0541e+02 +1.2252e+02 +1.0495e+02 +1.2252e+02   +5.4519e+01 -1.7766e+02 +4.7885e+01 -1.7565e+02   +1.2274e+02 +7.6025e+01 +1.1849e+02 +7.5491e+01   +1.0178e+02 -1.1343e+02 +1.0191e+02 -1.0907e+02   +9.9903e+01 -8.4307e+01 +1.0534e+02 -8.0868e+01   +7.6363e+01 +3.6140e+01 +8.1915e+01 +3.6838e+01   +1.0359e+02 -1.5238e+02 +1.0252e+02 -1.4977e+02   +8.0283e+01 +1.4762e+02 +8.0021e+01 +1.4784e+02   +1.1863e+02 +1.3032e+02 +1.2184e+02 +1.2781e+02   +1.0489e+02 +7.0087e+01 +1.0849e+02 +7.1760e+01   +1.0943e+02 -3.8634e+01 +1.0898e+02 -3.6738e+01   +5.6479e+01 +1.6408e+02 +6.4572e+01 +1.4664e+02   +1.3540e+02 +6.9734e+01 +1.3243e+02 +6.5655e+01   +1.2731e+02 +3.9621e+01 +1.3720e+02 +4.0391e+01   +1.1287e+02 +1.6055e+02 +1.1359e+02 +1.5989e+02   +1.0645e+02 +8.2861e+01 +1.0514e+02 +8.7289e+01   +9.8501e+01 +6.6886e+00 +9.1816e+01 +1.9344e+01   +9.9363e+01 +4.0791e+01 +1.0624e+02 +3.5902e+01   +1.4947e+02 -1.4067e+02 +1.4141e+02 -1.4032e+02   +1.0772e+02 +1.6880e+02 +1.1470e+02 +1.6813e+02   +6.4708e+01 -7.4653e+01 +6.4603e+01 -6.8538e+01   +1.1044e+02 -8.4054e+01 +1.1159e+02 -8.4941e+01


==> figs/metric_type.txt <==
   0  -0.006  +0.994  -1.006  +0.494  +1.294  -0.306  -0.006  +0.694  -0.706  +0.494  +1.194  -0.206  +0.994  +1.694  +0.294  +0.544  +1.244  -0.156
   1  -0.054  +0.966  -1.074  +0.447  +1.253  -0.360  -0.054  +0.662  -0.770  +0.447  +1.163  -0.269  +0.966  +1.680  +0.252  +0.514  +1.228  -0.200
   2  +0.034  +1.074  -1.006  +0.537  +1.350  -0.276  +0.034  +0.766  -0.698  +0.537  +1.268  -0.195  +1.074  +1.802  +0.346  +0.621  +1.349  -0.107
   3  -0.054  +1.006  -1.113  +0.450  +1.269  -0.370  -0.054  +0.694  -0.801  +0.450  +1.198  -0.298  +1.006  +1.747  +0.264  +0.551  +1.292  -0.191
   4  +0.002  +1.081  -1.078  +0.506  +1.332  -0.319  +0.002  +0.765  -0.762  +0.506  +1.270  -0.257  +1.081  +1.836  +0.325  +0.624  +1.380  -0.131
   5  +0.037  +1.136  -1.062  +0.543  +1.376  -0.289  +0.037  +0.816  -0.742  +0.543  +1.322  -0.236  +1.136  +1.905  +0.367  +0.678  +1.447  -0.091
   6  +0.002  +1.120  -1.117  +0.509  +1.348  -0.330  +0.002  +0.796  -0.793  +0.509  +1.304  -0.286  +1.120  +1.903  +0.337  +0.660  +1.443  -0.123
   7  -0.026  +1.111  -1.164  +0.482  +1.328  -0.363  -0.026  +0.784  -0.837  +0.482  +1.292  -0.328  +1.111  +1.908  +0.315  +0.650  +1.446  -0.147
   8  +0.023  +1.180  -1.134  +0.533  +1.385  -0.319  +0.023  +0.849  -0.803  +0.533  +1.359  -0.293  +1.180  +1.990  +0.370  +0.717  +1.527  -0.093
   9  +0.010  +1.186  -1.166  +0.521  +1.379  -0.337  +0.010  +0.851  -0.831  +0.521  +1.362  -0.320  +1.186  +2.009  +0.363  +0.721  +1.544  -0.102
  10  +0.106  +1.301  -1.089  +0.618  +1.483  -0.246  +0.106  +0.963  -0.750  +0.618  +1.475  -0.238  +1.301  +2.138  +0.465  +0.835  +1.671  -0.002
  11  +0.019  +1.233  -1.195  +0.532  +1.403  -0.339  +0.019  +0.890  -0.853  +0.532  +1.404  -0.340  +1.233  +2.082  +0.383  +0.765  +1.615  -0.085
  12  +0.051  +1.284  -1.182  +0.566  +1.443  -0.312  +0.051  +0.938  -0.836  +0.566  +1.453  -0.321  +1.284  +2.147  +0.421  +0.815  +1.677  -0.048
  13  +0.039  +1.291  -1.212  +0.555  +1.439  -0.329  +0.039  +0.941  -0.863  +0.555  +1.457  -0.347  +1.291  +2.167  +0.415  +0.820  +1.696  -0.056
  14  -0.006  +1.264  -1.277  +0.511  +1.401  -0.380  -0.006  +0.911  -0.924  +0.511  +1.428  -0.406  +1.264  +2.153  +0.375  +0.791  +1.681  -0.098
  15  -0.017  +1.272  -1.306  +0.502  +1.398  -0.395  -0.017  +0.915  -0.949  +0.502  +1.434  -0.431  +1.272  +2.174  +0.370  +0.798  +1.700  -0.104
  16  -0.034  +1.273  -1.342  +0.485  +1.389  -0.418  -0.034  +0.913  -0.981  +0.485  +1.432  -0.462  +1.273  +2.188  +0.358  +0.798  +1.713  -0.117
  17  +0.065  +1.391  -1.260  +0.586  +1.496  -0.323  +0.065  +1.027  -0.896  +0.586  +1.548  -0.376  +1.391  +2.319  +0.463  +0.914  +1.842  -0.014
  18  -0.047  +1.297  -1.391  +0.475  +1.392  -0.441  -0.047  +0.930  -1.023  +0.475  +1.452  -0.501  +1.297  +2.238  +0.356  +0.819  +1.759  -0.122
  19  -0.134  +1.228  -1.496  +0.390  +1.312  -0.533  -0.134  +0.858  -1.125  +0.390  +1.381  -0.602  +1.228  +2.182  +0.275  +0.749  +1.702  -0.205
  20  -0.039  +1.341  -1.419  +0.486  +1.415  -0.443  -0.039  +0.967  -1.045  +0.486  +1.492  -0.520  +1.341  +2.307  +0.375  +0.860  +1.826  -0.106
  21  -0.026  +1.372  -1.424  +0.500  +1.435  -0.436  -0.026  +0.994  -1.047  +0.500  +1.520  -0.521  +1.372  +2.350  +0.393  +0.889  +1.868  -0.089
  22  -0.101  +1.315  -1.517  +0.426  +1.368  -0.515  -0.101  +0.934  -1.136  +0.426  +1.461  -0.609  +1.315  +2.306  +0.324  +0.831  +1.822  -0.160
  23  +0.003  +1.436  -1.431  +0.531  +1.479  -0.417  +0.003  +1.052  -1.047  +0.531  +1.580  -0.519  +1.436  +2.440  +0.433  +0.951  +1.954  -0.053
  24  -0.045  +1.406  -1.496  +0.485  +1.440  -0.470  -0.045  +1.019  -1.109  +0.485  +1.549  -0.579  +1.406  +2.422  +0.391  +0.920  +1.936  -0.096
  25  -0.001  +1.468  -1.469  +0.530  +1.491  -0.431  -0.001  +1.077  -1.079  +0.530  +1.608  -0.548  +1.468  +2.496  +0.440  +0.980  +2.008  -0.048
  26  -0.009  +1.477  -1.495  +0.523  +1.490  -0.444  -0.009  +1.083  -1.102  +0.523  +1.615  -0.569  +1.477  +2.517  +0.437  +0.988  +2.028  -0.053
  27  -0.034  +1.470  -1.538  +0.500  +1.473  -0.474  -0.034  +1.073  -1.140  +0.500  +1.606  -0.607  +1.470  +2.522  +0.417  +0.979  +2.032  -0.073
  28  -0.004  +1.517  -1.524  +0.531  +1.511  -0.449  -0.004  +1.117  -1.124  +0.531  +1.652  -0.589  +1.517  +2.582  +0.453  +1.025  +2.090  -0.039
  29  +0.043  +1.581  -1.495  +0.579  +1.565  -0.407  +0.043  +1.177  -1.092  +0.579  +1.714  -0.556  +1.581  +2.657  +0.504  +1.088  +2.164  +0.011
  30  +0.019  +1.574  -1.536  +0.556  +1.549  -0.436  +0.019  +1.167  -1.130  +0.556  +1.705  -0.592  +1.574  +2.662  +0.485  +1.080  +2.168  -0.009
  31  -0.037  +1.534  -1.609  +0.501  +1.500  -0.498  -0.037  +1.125  -1.200  +0.501  +1.664  -0.661  +1.534  +2.635  +0.434  +1.039  +2.139  -0.061
  32  +0.070  +1.659  -1.519  +0.610  +1.616  -0.395  +0.070  +1.246  -1.106  +0.610  +1.786  -0.566  +1.659  +2.771  +0.547  +1.162  +2.274  +0.050
  33  +0.040  +1.646  -1.565  +0.582  +1.593  -0.430  +0.040  +1.230  -1.150  +0.582  +1.772  -0.608  +1.646  +2.770  +0.522  +1.148  +2.272  +0.024
  34  -0.017  +1.605  -1.639  +0.526  +1.544  -0.492  -0.017  +1.187  -1.220  +0.526  +1.729  -0.678  +1.605  +2.741  +0.470  +1.106  +2.242  -0.029
  35  +0.034  +1.672  -1.605  +0.578  +1.602  -0.447  +0.034  +1.251  -1.183  +0.578  +1.795  -0.640  +1.672  +2.820  +0.525  +1.172  +2.319  +0.025
  36  +0.061  +1.716  -1.595  +0.606  +1.637  -0.425  +0.061  +1.291  -1.170  +0.606  +1.836  -0.625  +1.716  +2.874  +0.557  +1.214  +2.373  +0.056
  37  +0.002  +1.674  -1.669  +0.549  +1.586  -0.488  +0.002  +1.246  -1.242  +0.549  +1.793  -0.695  +1.674  +2.844  +0.504  +1.171  +2.341  +0.001
  38  -0.014  +1.674  -1.702  +0.534  +1.577  -0.510  -0.014  +1.243  -1.272  +0.534  +1.791  -0.724  +1.674  +2.855  +0.492  +1.170  +2.351  -0.012
  39  +0.058  +1.761  -1.646  +0.607  +1.656  -0.443  +0.058  +1.328  -1.213  +0.607  +1.878  -0.664  +1.761  +2.954  +0.569  +1.257  +2.449  +0.064
  40  -0.066  +1.654  -1.786  +0.485  +1.541  -0.571  -0.066  +1.218  -1.350  +0.485  +1.769  -0.799  +1.654  +2.858  +0.450  +1.148  +2.352  -0.056
  41  -0.007  +1.729  -1.743  +0.545  +1.608  -0.517  -0.007  +1.291  -1.304  +0.545  +1.843  -0.752  +1.729  +2.945  +0.514  +1.222  +2.437  +0.007
  42  -0.024  +1.728  -1.775  +0.530  +1.598  -0.539  -0.024  +1.287  -1.334  +0.530  +1.840  -0.781  +1.728  +2.955  +0.502  +1.220  +2.446  -0.006
  43  +0.004  +1.771  -1.764  +0.558  +1.633  -0.517  +0.004  +1.327  -1.320  +0.558  +1.881  -0.765  +1.771  +3.008  +0.534  +1.262  +2.499  +0.025
  44  +0.084  +1.867  -1.700  +0.640  +1.721  -0.442  +0.084  +1.420  -1.253  +0.640  +1.976  -0.697  +1.867  +3.115  +0.619  +1.357  +2.605  +0.108
  45  -0.001  +1.798  -1.799  +0.557  +1.644  -0.531  -0.001  +1.349  -1.350  +0.557  +1.906  -0.792  +1.798  +3.057  +0.539  +1.287  +2.546  +0.028
  46  -0.020  +1.794  -1.834  +0.538  +1.632  -0.555  -0.020  +1.342  -1.382  +0.538  +1.900  -0.824  +1.794  +3.064  +0.524  +1.282  +2.552  +0.012
  47  -0.016  +1.814  -1.845  +0.544  +1.644  -0.556  -0.016  +1.359  -1.390  +0.544  +1.919  -0.831  +1.814  +3.094  +0.533  +1.300  +2.581  +0.020
  48  -0.030  +1.814  -1.875  +0.531  +1.637  -0.575  -0.030  +1.357  -1.418  +0.531  +1.918  -0.856  +1.814  +3.106  +0.523  +1.300  +2.591  +0.009
  49  -0.080  +1.780  -1.940  +0.483  +1.595  -0.630  -0.080  +1.320  -1.480  +0.483  +1.883  -0.917  +1.780  +3.082  +0.478  +1.265  +2.567  -0.037
  50  -0.049  +1.826  -1.924  +0.515  +1.633  -0.604  -0.049  +1.363  -1.462  +0.515  +1.927  -0.898  +1.826  +3.138  +0.513  +1.309  +2.622  -0.003
  51  +0.040  +1.930  -1.850  +0.605  +1.730  -0.520  +0.040  +1.465  -1.385  +0.605  +2.030  -0.820  +1.930  +3.253  +0.607  +1.413  +2.736  +0.090
  52  +0.055  +1.960  -1.850  +0.622  +1.753  -0.509  +0.055  +1.493  -1.382  +0.622  +2.059  -0.815  +1.960  +3.293  +0.627  +1.442  +2.775  +0.109
  53  -0.066  +1.853  -1.986  +0.502  +1.639  -0.636  -0.066  +1.383  -1.516  +0.502  +1.952  -0.948  +1.853  +3.197  +0.510  +1.334  +2.678  -0.009
  54  -0.049  +1.886  -1.983  +0.521  +1.665  -0.623  -0.049  +1.413  -1.511  +0.521  +1.983  -0.941  +1.886  +3.240  +0.532  +1.366  +2.720  +0.012
  55  +0.078  +2.027  -1.870  +0.649  +1.799  -0.501  +0.078  +1.553  -1.396  +0.649  +2.123  -0.825  +2.027  +3.391  +0.663  +1.506  +2.871  +0.142
  56  +0.008  +1.971  -1.955  +0.580  +1.736  -0.576  +0.008  +1.494  -1.478  +0.580  +2.066  -0.906  +1.971  +3.345  +0.597  +1.449  +2.824  +0.075
  57  -0.008  +1.969  -1.986  +0.566  +1.728  -0.597  -0.008  +1.490  -1.506  +0.566  +2.064  -0.933  +1.969  +3.354  +0.585  +1.447  +2.831  +0.063
  58  +0.071  +2.063  -1.921  +0.646  +1.814  -0.523  +0.071  +1.581  -1.439  +0.646  +2.156  -0.864  +2.063  +3.457  +0.668  +1.539  +2.934  +0.145
  59  -0.100  +1.906  -2.106  +0.477  +1.651  -0.698  -0.100  +1.422  -1.622  +0.477  +1.999  -1.045  +1.906  +3.310  +0.502  +1.382  +2.786  -0.022
  60  +0.028  +2.048  -1.992  +0.606  +1.787  -0.575  +0.028  +1.562  -1.506  +0.606  +2.140  -0.928  +2.048  +3.462  +0.634  +1.523  +2.937  +0.109
  61  -0.001  +2.033  -2.035  +0.578  +1.766  -0.609  -0.001  +1.545  -1.546  +0.578  +2.124  -0.967  +2.033  +3.457  +0.609  +1.507  +2.931  +0.084
  62  +0.026  +2.074  -2.022  +0.606  +1.800  -0.587  +0.026  +1.583  -1.532  +0.606  +2.164  -0.951  +2.074  +3.507  +0.640  +1.547  +2.980  +0.114
  63  -0.060  +2.002  -2.121  +0.522  +1.722  -0.678  -0.060  +1.509  -1.629  +0.522  +2.091  -1.047  +2.002  +3.445  +0.559  +1.474  +2.917  +0.031
  64  +0.056  +2.131  -2.019  +0.639  +1.845  -0.567  +0.056  +1.636  -1.525  +0.639  +2.220  -0.941  +2.131  +3.584  +0.678  +1.603  +3.056  +0.150
  65  +0.028  +2.117  -2.061  +0.613  +1.825  -0.599  +0.028  +1.620  -1.564  +0.613  +2.205  -0.979  +2.117  +3.579  +0.654  +1.588  +3.050  +0.126
  66  -0.072  +2.030  -2.174  +0.514  +1.732  -0.704  -0.072  +1.532  -1.675  +0.514  +2.118  -1.089  +2.030  +3.502  +0.559  +1.501  +2.972  +0.029
  67  -0.006  +2.110  -2.121  +0.582  +1.806  -0.642  -0.006  +1.609  -1.621  +0.582  +2.197  -1.033  +2.110  +3.591  +0.629  +1.580  +3.061  +0.099
  68  +0.047  +2.176  -2.082  +0.636  +1.866  -0.594  +0.047  +1.673  -1.579  +0.636  +2.262  -0.990  +2.176  +3.666  +0.686  +1.645  +3.135  +0.155
  69  -0.011  +2.131  -2.153  +0.579  +1.816  -0.657  -0.011  +1.626  -1.648  +0.579  +2.217  -1.058  +2.131  +3.630  +0.632  +1.599  +3.099  +0.100
  70  -0.021  +2.134  -2.176  +0.571  +1.814  -0.672  -0.021  +1.628  -1.669  +0.571  +2.219  -1.078  +2.134  +3.643  +0.626  +1.602  +3.110  +0.093
  71  -0.052  +2.116  -2.220  +0.541  +1.790  -0.708  -0.052  +1.607  -1.712  +0.541  +2.200  -1.119  +2.116  +3.633  +0.598  +1.583  +3.100  +0.065
  72  -0.007  +2.174  -2.188  +0.588  +1.843  -0.667  -0.007  +1.664  -1.677  +0.588  +2.259  -1.083  +2.174  +3.701  +0.647  +1.641  +3.167  +0.114
  73  -0.055  +2.139  -2.249  +0.541  +1.802  -0.720  -0.055  +1.626  -1.737  +0.541  +2.223  -1.140  +2.139  +3.674  +0.603  +1.604  +3.140  +0.069
  74  +0.037  +2.244  -2.169  +0.635  +1.902  -0.632  +0.037  +1.730  -1.655  +0.635  +2.327  -1.057  +2.244  +3.788  +0.699  +1.709  +3.253  +0.164
  75  -0.004  +2.215  -2.223  +0.595  +1.868  -0.679  -0.004  +1.699  -1.707  +0.595  +2.298  -1.108  +2.215  +3.768  +0.662  +1.679  +3.232  +0.126
  76  +0.005  +2.236  -2.226  +0.605  +1.885  -0.674  +0.005  +1.719  -1.709  +0.605  +2.319  -1.109  +2.236  +3.798  +0.674  +1.700  +3.262  +0.138
  77  -0.003  +2.240  -2.247  +0.599  +1.884  -0.687  -0.003  +1.721  -1.728  +0.599  +2.323  -1.126  +2.240  +3.811  +0.670  +1.704  +3.274  +0.133
  78  +0.001  +2.257  -2.255  +0.604  +1.896  -0.688  +0.001  +1.736  -1.734  +0.604  +2.339  -1.131  +2.257  +3.836  +0.678  +1.720  +3.299  +0.141
  79  +0.057  +2.325  -2.211  +0.662  +1.960  -0.636  +0.057  +1.803  -1.688  +0.662  +2.407  -1.084  +2.325  +3.913  +0.737  +1.788  +3.375  +0.200
  80  -0.008  +2.272  -2.288  +0.598  +1.902  -0.706  -0.008  +1.748  -1.764  +0.598  +2.354  -1.158  +2.272  +3.868  +0.676  +1.734  +3.330  +0.138
  81  +0.066  +2.358  -2.226  +0.674  +1.984  -0.636  +0.066  +1.833  -1.700  +0.674  +2.440  -1.092  +2.358  +3.963  +0.754  +1.820  +3.424  +0.215
  82  +0.055  +2.359  -2.249  +0.664  +1.980  -0.652  +0.055  +1.832  -1.722  +0.664  +2.441  -1.112  +2.359  +3.972  +0.746  +1.820  +3.433  +0.207
  83  +0.023  +2.338  -2.293  +0.633  +1.955  -0.689  +0.023  +1.809  -1.764  +0.633  +2.420  -1.154  +2.338  +3.959  +0.717  +1.799  +3.420  +0.178
  84  +0.007  +2.334  -2.321  +0.619  +1.947  -0.710  +0.007  +1.804  -1.790  +0.619  +2.416  -1.178  +2.334  +3.963  +0.705  +1.794  +3.423  +0.165
  85  +0.003  +2.342  -2.336  +0.617  +1.951  -0.718  +0.003  +1.810  -1.804  +0.617  +2.424  -1.191  +2.342  +3.979  +0.705  +1.801  +3.439  +0.164
  86  +0.006  +2.357  -2.344  +0.621  +1.962  -0.719  +0.006  +1.823  -1.811  +0.621  +2.439  -1.196  +2.357  +4.002  +0.711  +1.816  +3.461  +0.171
  87  -0.093  +2.269  -2.454  +0.524  +1.870  -0.823  -0.093  +1.734  -1.920  +0.524  +2.351  -1.303  +2.269  +3.922  +0.616  +1.728  +3.381  +0.075
  88  +0.050  +2.422  -2.323  +0.668  +2.020  -0.685  +0.050  +1.886  -1.787  +0.668  +2.504  -1.169  +2.422  +4.083  +0.761  +1.881  +3.542  +0.220
  89  -0.011  +2.373  -2.395  +0.608  +1.967  -0.751  -0.011  +1.835  -1.858  +0.608  +2.455  -1.239  +2.373  +4.041  +0.704  +1.831  +3.500  +0.162
  90  +0.047  +2.442  -2.348  +0.667  +2.032  -0.697  +0.047  +1.903  -1.810  +0.667  +2.524  -1.189  +2.442  +4.118  +0.765  +1.899  +3.576  +0.223
  91  +0.050  +2.455  -2.356  +0.672  +2.043  -0.699  +0.050  +1.916  -1.817  +0.672  +2.538  -1.194  +2.455  +4.140  +0.771  +1.913  +3.597  +0.229
  92  -0.037  +2.380  -2.454  +0.587  +1.964  -0.790  -0.037  +1.839  -1.913  +0.587  +2.463  -1.289  +2.380  +4.071  +0.688  +1.837  +3.529  +0.145
  93  +0.002  +2.430  -2.425  +0.628  +2.010  -0.755  +0.002  +1.887  -1.883  +0.628  +2.513  -1.258  +2.430  +4.129  +0.730  +1.886  +3.586  +0.187
  94  +0.100  +2.538  -2.338  +0.727  +2.116  -0.662  +0.100  +1.995  -1.795  +0.727  +2.622  -1.168  +2.538  +4.245  +0.832  +1.995  +3.702  +0.288
  95  -0.006  +2.443  -2.455  +0.622  +2.017  -0.773  -0.006  +1.898  -1.910  +0.622  +2.526  -1.282  +2.443  +4.157  +0.729  +1.899  +3.613  +0.185
  96  +0.039  +2.498  -2.420  +0.669  +2.070  -0.732  +0.039  +1.952  -1.875  +0.669  +2.582  -1.245  +2.498  +4.219  +0.777  +1.954  +3.675  +0.232
  97  -0.143  +2.327  -2.612  +0.489  +1.896  -0.918  -0.143  +1.780  -2.066  +0.489  +2.411  -1.434  +2.327  +4.055  +0.598  +1.782  +3.511  +0.054
  98  +0.067  +2.547  -2.413  +0.700  +2.113  -0.713  +0.067  +1.999  -1.865  +0.700  +2.632  -1.232  +2.547  +4.283  +0.811  +2.002  +3.738  +0.267
  99  -0.013  +2.477  -2.503  +0.621  +2.040  -0.798  -0.013  +1.928  -1.954  +0.621  +2.562  -1.320  +2.477  +4.220  +0.734  +1.932  +3.675  +0.189
 100  -0.025  +2.475  -2.525  +0.611  +2.036  -0.814  -0.025  +1.925  -1.975  +0.611  +2.561  -1.339  +2.475  +4.225  +0.725  +1.930  +3.680  +0.180
 101  -0.021  +2.489  -2.531  +0.617  +2.048  -0.814  -0.021  +1.938  -1.980  +0.617  +2.576  -1.342  +2.489  +4.246  +0.732  +1.944  +3.701  +0.187
 102  -0.029  +2.491  -2.549  +0.610  +2.047  -0.827  -0.029  +1.939  -1.997  +0.610  +2.578  -1.358  +2.491  +4.255  +0.727  +1.945  +3.709  +0.182
 103  +0.080  +2.610  -2.449  +0.721  +2.164  -0.722  +0.080  +2.057  -1.897  +0.721  +2.697  -1.256  +2.610  +4.380  +0.839  +2.064  +3.835  +0.293
 104  +0.046  +2.585  -2.493  +0.688  +2.137  -0.761  +0.046  +2.031  -1.940  +0.688  +2.673  -1.298  +2.585  +4.362  +0.808  +2.039  +3.817  +0.262
 105  +0.025  +2.573  -2.524  +0.668  +2.123  -0.787  +0.025  +2.019  -1.970  +0.668  +2.662  -1.326  +2.573  +4.357  +0.789  +2.027  +3.812  +0.243
 106  -0.062  +2.496  -2.620  +0.583  +2.044  -0.878  -0.062  +1.941  -2.065  +0.583  +2.586  -1.420  +2.496  +4.287  +0.705  +1.950  +3.741  +0.159
 107  +0.028  +2.596  -2.539  +0.675  +2.142  -0.792  +0.028  +2.039  -1.983  +0.675  +2.686  -1.336  +2.596  +4.393  +0.798  +2.050  +3.847  +0.252
 108  +0.028  +2.604  -2.549  +0.676  +2.149  -0.797  +0.028  +2.047  -1.992  +0.676  +2.696  -1.344  +2.604  +4.408  +0.801  +2.058  +3.862  +0.255
 109  -0.007  +2.579  -2.593  +0.643  +2.122  -0.836  -0.007  +2.021  -2.035  +0.643  +2.671  -1.385  +2.579  +4.389  +0.769  +2.033  +3.843  +0.223
 110  -0.046  +2.549  -2.641  +0.605  +2.090  -0.880  -0.046  +1.990  -2.083  +0.605  +2.642  -1.431  +2.549  +4.365  +0.732  +2.002  +3.819  +0.186
 111  -0.049  +2.555  -2.653  +0.603  +2.094  -0.887  -0.049  +1.995  -2.094  +0.603  +2.648  -1.441  +2.555  +4.377  +0.732  +2.008  +3.831  +0.185
 112  -0.035  +2.578  -2.648  +0.619  +2.116  -0.877  -0.035  +2.018  -2.088  +0.619  +2.672  -1.434  +2.578  +4.407  +0.749  +2.031  +3.860  +0.202
 113  +0.046  +2.667  -2.576  +0.702  +2.204  -0.801  +0.046  +2.107  -2.015  +0.702  +2.763  -1.359  +2.667  +4.503  +0.832  +2.121  +3.956  +0.286
 114  -0.019  +2.611  -2.649  +0.638  +2.147  -0.870  -0.019  +2.050  -2.088  +0.638  +2.708  -1.431  +2.611  +4.452  +0.770  +2.065  +3.906  +0.224
 115  +0.060  +2.699  -2.579  +0.719  +2.234  -0.795  +0.060  +2.137  -2.017  +0.719  +2.796  -1.358  +2.699  +4.546  +0.852  +2.153  +4.000  +0.305
 116  -0.018  +2.629  -2.665  +0.643  +2.163  -0.878  -0.018  +2.067  -2.103  +0.643  +2.728  -1.442  +2.629  +4.482  +0.776  +2.083  +3.936  +0.230
 117  -0.017  +2.639  -2.672  +0.645  +2.172  -0.881  -0.017  +2.076  -2.110  +0.645  +2.738  -1.447  +2.639  +4.498  +0.780  +2.092  +3.951  +0.234
 118  -0.022  +2.641  -2.686  +0.641  +2.174  -0.891  -0.022  +2.078  -2.123  +0.641  +2.742  -1.459  +2.641  +4.506  +0.777  +2.095  +3.960  +0.230
 119  -0.014  +2.658  -2.686  +0.652  +2.190  -0.886  -0.014  +2.095  -2.122  +0.652  +2.760  -1.457  +2.658  +4.529  +0.788  +2.112  +3.983  +0.242
 120  +0.060  +2.740  -2.620  +0.727  +2.271  -0.817  +0.060  +2.176  -2.056  +0.727  +2.843  -1.389  +2.740  +4.616  +0.864  +2.194  +4.070  +0.318
 121  +0.027  +2.715  -2.661  +0.696  +2.246  -0.854  +0.027  +2.151  -2.096  +0.696  +2.820  -1.428  +2.715  +4.597  +0.834  +2.169  +4.051  +0.288
 122  +0.035  +2.731  -2.661  +0.705  +2.261  -0.851  +0.035  +2.166  -2.096  +0.705  +2.836  -1.426  +2.731  +4.618  +0.844  +2.185  +4.072  +0.298
 123  +0.066  +2.770  -2.637  +0.738  +2.300  -0.824  +0.066  +2.205  -2.072  +0.738  +2.876  -1.401  +2.770  +4.662  +0.877  +2.224  +4.117  +0.332
 124  -0.083  +2.628  -2.794  +0.591  +2.158  -0.977  -0.083  +2.063  -2.229  +0.591  +2.736  -1.555  +2.628  +4.526  +0.731  +2.083  +3.981  +0.185
 125  +0.045  +2.764  -2.674  +0.720  +2.293  -0.854  +0.045  +2.198  -2.108  +0.720  +2.873  -1.433  +2.764  +4.667  +0.860  +2.218  +4.121  +0.315
 126  +0.004  +2.730  -2.723  +0.680  +2.259  -0.899  +0.004  +2.164  -2.157  +0.680  +2.840  -1.480  +2.730  +4.638  +0.821  +2.185  +4.093  +0.276
 127  -0.051  +2.682  -2.785  +0.627  +2.212  -0.958  -0.051  +2.116  -2.219  +0.627  +2.794  -1.541  +2.682  +4.596  +0.769  +2.137  +4.051  +0.224
 128  +0.083  +2.824  -2.658  +0.763  +2.354  -0.828  +0.083  +2.257  -2.092  +0.763  +2.937  -1.412  +2.824  +4.742  +0.905  +2.279  +4.197  +0.360
 129  +0.036  +2.784  -2.712  +0.717  +2.314  -0.880  +0.036  +2.217  -2.146  +0.717  +2.899  -1.464  +2.784  +4.707  +0.860  +2.239  +4.163  +0.316
 130  +0.008  +2.763  -2.747  +0.691  +2.294  -0.912  +0.008  +2.196  -2.181  +0.691  +2.879  -1.498  +2.763  +4.691  +0.834  +2.219  +4.147  +0.290
 131  -0.007  +2.755  -2.769  +0.677  +2.286  -0.931  -0.007  +2.188  -2.203  +0.677  +2.873  -1.518  +2.755  +4.688  +0.821  +2.211  +4.144  +0.277
 132  -0.093  +2.675  -2.862  +0.593  +2.207  -1.021  -0.093  +2.109  -2.295  +0.593  +2.795  -1.609  +2.675  +4.614  +0.737  +2.132  +4.070  +0.194
 133  +0.029  +2.804  -2.747  +0.717  +2.337  -0.904  +0.029  +2.238  -2.180  +0.717  +2.926  -1.492  +2.804  +4.747  +0.861  +2.261  +4.204  +0.318
 134  +0.124  +2.906  -2.659  +0.813  +2.439  -0.813  +0.124  +2.339  -2.092  +0.813  +3.029  -1.402  +2.906  +4.853  +0.958  +2.363  +4.310  +0.415
 135  +0.040  +2.829  -2.749  +0.731  +2.363  -0.901  +0.040  +2.262  -2.182  +0.731  +2.953  -1.491  +2.829  +4.781  +0.877  +2.286  +4.238  +0.334
 136  -0.098  +2.698  -2.893  +0.595  +2.233  -1.043  -0.098  +2.131  -2.326  +0.595  +2.824  -1.633  +2.698  +4.654  +0.741  +2.155  +4.112  +0.198
 137  -0.052  +2.750  -2.854  +0.642  +2.286  -1.001  -0.052  +2.183  -2.287  +0.642  +2.877  -1.593  +2.750  +4.711  +0.788  +2.207  +4.168  +0.246
 138  -0.107  +2.701  -2.914  +0.589  +2.239  -1.060  -0.107  +2.135  -2.348  +0.589  +2.831  -1.652  +2.701  +4.667  +0.736  +2.159  +4.125  +0.194
 139  -0.051  +2.763  -2.864  +0.647  +2.302  -1.008  -0.051  +2.197  -2.298  +0.647  +2.895  -1.601  +2.763  +4.733  +0.794  +2.222  +4.192  +0.252
 140  -0.008  +2.812  -2.828  +0.692  +2.353  -0.969  -0.008  +2.246  -2.262  +0.692  +2.946  -1.562  +2.812  +4.786  +0.838  +2.271  +4.245  +0.297
 141  -0.013  +2.813  -2.839  +0.688  +2.355  -0.979  -0.013  +2.247  -2.273  +0.688  +2.948  -1.572  +2.813  +4.791  +0.834  +2.272  +4.250  +0.294
 142  +0.059  +2.891  -2.773  +0.761  +2.434  -0.911  +0.059  +2.325  -2.208  +0.761  +3.028  -1.505  +2.891  +4.873  +0.908  +2.350  +4.333  +0.368
 143  +0.045  +2.883  -2.792  +0.750  +2.428  -0.929  +0.045  +2.318  -2.227  +0.750  +3.022  -1.523  +2.883  +4.869  +0.897  +2.343  +4.329  +0.357
 144  +0.102  +2.945  -2.741  +0.808  +2.492  -0.876  +0.102  +2.380  -2.176  +0.808  +3.086  -1.470  +2.945  +4.935  +0.955  +2.406  +4.396  +0.416
 145  -0.025  +2.824  -2.874  +0.683  +2.373  -1.007  -0.025  +2.259  -2.309  +0.683  +2.967  -1.601  +2.824  +4.818  +0.830  +2.285  +4.279  +0.291
 146  -0.054  +2.801  -2.908  +0.656  +2.351  -1.040  -0.054  +2.236  -2.344  +0.656  +2.946  -1.634  +2.801  +4.798  +0.803  +2.262  +4.260  +0.264
 147  +0.016  +2.876  -2.843  +0.727  +2.429  -0.974  +0.016  +2.312  -2.279  +0.727  +3.023  -1.568  +2.876  +4.877  +0.874  +2.338  +4.340  +0.336
 148  +0.016  +2.880  -2.849  +0.728  +2.435  -0.979  +0.016  +2.317  -2.286  +0.728  +3.030  -1.573  +2.880  +4.886  +0.875  +2.343  +4.348  +0.338
 149  -0.106  +2.764  -2.976  +0.608  +2.321  -1.105  -0.106  +2.201  -2.413  +0.608  +2.915  -1.699  +2.764  +4.773  +0.755  +2.227  +4.236  +0.218
 150  -0.008  +2.867  -2.883  +0.708  +2.427  -1.010  -0.008  +2.305  -2.320  +0.708  +3.021  -1.604  +2.867  +4.880  +0.855  +2.331  +4.344  +0.319
 151  +0.060  +2.940  -2.820  +0.778  +2.502  -0.947  +0.060  +2.378  -2.258  +0.778  +3.096  -1.540  +2.940  +4.956  +0.924  +2.404  +4.420  +0.388
 152  +0.079  +2.963  -2.806  +0.798  +2.528  -0.932  +0.079  +2.402  -2.245  +0.798  +3.121  -1.525  +2.963  +4.983  +0.944  +2.428  +4.448  +0.409
 153  -0.020  +2.870  -2.909  +0.701  +2.437  -1.035  -0.020  +2.309  -2.348  +0.701  +3.030  -1.627  +2.870  +4.892  +0.847  +2.335  +4.358  +0.313
 154  +0.053  +2.947  -2.841  +0.776  +2.517  -0.966  +0.053  +2.387  -2.281  +0.776  +3.109  -1.558  +2.947  +4.973  +0.921  +2.413  +4.439  +0.387
 155  +0.041  +2.939  -2.858  +0.765  +2.513  -0.982  +0.041  +2.380  -2.298  +0.765  +3.104  -1.574  +2.939  +4.969  +0.910  +2.406  +4.435  +0.377
 156  +0.012  +2.916  -2.891  +0.738  +2.492  -1.015  +0.012  +2.357  -2.332  +0.738  +3.083  -1.606  +2.916  +4.948  +0.883  +2.383  +4.415  +0.351
 157  +0.020  +2.928  -2.887  +0.748  +2.507  -1.011  +0.020  +2.369  -2.329  +0.748  +3.097  -1.601  +2.928  +4.963  +0.892  +2.396  +4.431  +0.360
 158  +0.000  +2.912  -2.911  +0.730  +2.495  -1.035  +0.000  +2.355  -2.354  +0.730  +3.084  -1.624  +2.912  +4.950  +0.874  +2.381  +4.419  +0.343
 159  -0.011  +2.905  -2.927  +0.720  +2.491  -1.050  -0.011  +2.348  -2.370  +0.720  +3.079  -1.639  +2.905  +4.946  +0.864  +2.374  +4.415  +0.333
 160  -0.073  +2.847  -2.993  +0.659  +2.435  -1.117  -0.073  +2.291  -2.437  +0.659  +3.023  -1.705  +2.847  +4.891  +0.803  +2.317  +4.361  +0.273
 161  +0.011  +2.935  -2.913  +0.746  +2.528  -1.036  +0.011  +2.380  -2.357  +0.746  +3.115  -1.623  +2.935  +4.982  +0.889  +2.406  +4.453  +0.359
 162  +0.072  +3.000  -2.856  +0.809  +2.596  -0.979  +0.072  +2.446  -2.301  +0.809  +3.182  -1.565  +3.000  +5.050  +0.951  +2.472  +4.521  +0.422
 163  +0.044  +2.975  -2.888  +0.782  +2.575  -1.011  +0.044  +2.422  -2.334  +0.782  +3.160  -1.596  +2.975  +5.027  +0.923  +2.448  +4.500  +0.395
 164  -0.041  +2.894  -2.977  +0.698  +2.497  -1.100  -0.041  +2.341  -2.424  +0.698  +3.081  -1.684  +2.894  +4.948  +0.839  +2.367  +4.421  +0.312
 165  -0.071  +2.868  -3.010  +0.671  +2.475  -1.134  -0.071  +2.316  -2.458  +0.671  +3.058  -1.717  +2.868  +4.925  +0.811  +2.341  +4.399  +0.284
 166  -0.032  +2.910  -2.975  +0.711  +2.521  -1.099  -0.032  +2.359  -2.424  +0.711  +3.102  -1.681  +2.910  +4.969  +0.850  +2.384  +4.444  +0.325
 167  -0.016  +2.930  -2.961  +0.729  +2.545  -1.086  -0.016  +2.380  -2.411  +0.729  +3.125  -1.666  +2.930  +4.992  +0.868  +2.405  +4.467  +0.343
 168  -0.025  +2.924  -2.974  +0.722  +2.543  -1.099  -0.025  +2.375  -2.425  +0.722  +3.122  -1.678  +2.924  +4.988  +0.860  +2.400  +4.464  +0.336
 169  -0.042  +2.910  -2.993  +0.707  +2.534  -1.120  -0.042  +2.363  -2.446  +0.707  +3.111  -1.697  +2.910  +4.977  +0.844  +2.387  +4.454  +0.321
 170  +0.112  +3.067  -2.843  +0.863  +2.695  -0.970  +0.112  +2.521  -2.296  +0.863  +3.271  -1.546  +3.067  +5.136  +0.999  +2.545  +4.614  +0.477
 171  -0.125  +2.833  -3.083  +0.627  +2.466  -1.211  -0.125  +2.288  -2.537  +0.627  +3.040  -1.785  +2.833  +4.904  +0.763  +2.312  +4.382  +0.241
 172  +0.013  +2.974  -2.948  +0.766  +2.610  -1.078  +0.013  +2.429  -2.404  +0.766  +3.183  -1.650  +2.974  +5.046  +0.901  +2.453  +4.526  +0.380
 173  -0.013  +2.950  -2.977  +0.742  +2.592  -1.108  -0.013  +2.407  -2.434  +0.742  +3.163  -1.678  +2.950  +5.025  +0.876  +2.431  +4.505  +0.356
 174  -0.090  +2.876  -3.057  +0.667  +2.522  -1.188  -0.090  +2.334  -2.515  +0.667  +3.091  -1.757  +2.876  +4.952  +0.800  +2.357  +4.433  +0.281
 175  +0.042  +3.010  -2.927  +0.801  +2.662  -1.060  +0.042  +2.470  -2.387  +0.801  +3.229  -1.628  +3.010  +5.088  +0.932  +2.493  +4.571  +0.414
 176  -0.001  +2.971  -2.972  +0.760  +2.627  -1.106  -0.001  +2.431  -2.432  +0.760  +3.192  -1.672  +2.971  +5.051  +0.891  +2.454  +4.534  +0.374
 177  -0.025  +2.949  -2.998  +0.738  +2.610  -1.134  -0.025  +2.411  -2.460  +0.738  +3.173  -1.698  +2.949  +5.030  +0.868  +2.433  +4.515  +0.352
 178  +0.013  +2.989  -2.963  +0.777  +2.655  -1.101  +0.013  +2.452  -2.426  +0.777  +3.216  -1.662  +2.989  +5.072  +0.906  +2.474  +4.557  +0.391
 179  +0.084  +3.062  -2.894  +0.850  +2.734  -1.033  +0.084  +2.527  -2.358  +0.850  +3.293  -1.592  +3.062  +5.147  +0.978  +2.548  +4.633  +0.464
 180  -0.009  +2.971  -2.989  +0.759  +2.648  -1.130  -0.009  +2.437  -2.455  +0.759  +3.205  -1.687  +2.971  +5.057  +0.885  +2.458  +4.544  +0.372
 181  -0.011  +2.971  -2.993  +0.758  +2.653  -1.136  -0.011  +2.438  -2.461  +0.758  +3.208  -1.691  +2.971  +5.058  +0.883  +2.459  +4.546  +0.371
 182  -0.047  +2.936  -3.031  +0.724  +2.624  -1.176  -0.047  +2.405  -2.500  +0.724  +3.177  -1.729  +2.936  +5.025  +0.848  +2.425  +4.514  +0.337
 183  +0.014  +3.000  -2.971  +0.788  +2.693  -1.118  +0.014  +2.470  -2.441  +0.788  +3.244  -1.668  +3.000  +5.090  +0.910  +2.490  +4.580  +0.400
 184  -0.025  +2.962  -3.012  +0.750  +2.662  -1.161  -0.025  +2.434  -2.484  +0.750  +3.209  -1.709  +2.962  +5.053  +0.871  +2.454  +4.545  +0.363
 185  -0.079  +2.910  -3.068  +0.698  +2.615  -1.219  -0.079  +2.383  -2.541  +0.698  +3.160  -1.764  +2.910  +5.002  +0.818  +2.402  +4.494  +0.310
 186  +0.012  +3.002  -2.978  +0.791  +2.713  -1.132  +0.012  +2.477  -2.453  +0.791  +3.256  -1.674  +3.002  +5.096  +0.909  +2.496  +4.589  +0.403
 187  +0.019  +3.010  -2.973  +0.799  +2.727  -1.129  +0.019  +2.487  -2.449  +0.799  +3.267  -1.669  +3.010  +5.104  +0.916  +2.505  +4.599  +0.411
 188  +0.099  +3.092  -2.894  +0.881  +2.815  -1.052  +0.099  +2.570  -2.372  +0.881  +3.352  -1.590  +3.092  +5.187  +0.997  +2.587  +4.682  +0.492
 189  -0.029  +2.965  -3.023  +0.755  +2.694  -1.184  -0.029  +2.445  -2.503  +0.755  +3.229  -1.719  +2.965  +5.061  +0.869  +2.462  +4.557  +0.366
 190  +0.012  +3.007  -2.983  +0.797  +2.742  -1.147  +0.012  +2.488  -2.465  +0.797  +3.274  -1.679  +3.007  +5.103  +0.910  +2.504  +4.601  +0.408
 191  -0.072  +2.924  -3.068  +0.716  +2.666  -1.235  -0.072  +2.407  -2.551  +0.716  +3.195  -1.763  +2.924  +5.021  +0.827  +2.423  +4.520  +0.326
 192  -0.013  +2.984  -3.010  +0.776  +2.732  -1.180  -0.013  +2.469  -2.495  +0.776  +3.258  -1.706  +2.984  +5.081  +0.886  +2.484  +4.581  +0.386
 193  -0.063  +2.935  -3.060  +0.728  +2.690  -1.233  -0.063  +2.421  -2.547  +0.728  +3.213  -1.756  +2.935  +5.033  +0.836  +2.436  +4.534  +0.338
 194  +0.045  +3.043  -2.954  +0.838  +2.805  -1.129  +0.045  +2.531  -2.442  +0.838  +3.324  -1.649  +3.043  +5.142  +0.944  +2.545  +4.644  +0.447
 195  +0.025  +3.024  -2.974  +0.820  +2.792  -1.153  +0.025  +2.514  -2.464  +0.820  +3.309  -1.669  +3.024  +5.123  +0.925  +2.527  +4.626  +0.428
 196  -0.038  +2.961  -3.037  +0.759  +2.737  -1.219  -0.038  +2.454  -2.529  +0.759  +3.250  -1.733  +2.961  +5.061  +0.862  +2.466  +4.566  +0.367
 197  +0.041  +3.040  -2.959  +0.839  +2.823  -1.144  +0.041  +2.534  -2.453  +0.839  +3.333  -1.654  +3.040  +5.140  +0.941  +2.546  +4.646  +0.447
 198  +0.038  +3.038  -2.962  +0.838  +2.827  -1.151  +0.038  +2.534  -2.458  +0.838  +3.334  -1.658  +3.038  +5.137  +0.938  +2.545  +4.645  +0.445
 199  +0.041  +3.041  -2.959  +0.843  +2.837  -1.152  +0.041  +2.539  -2.457  +0.843  +3.341  -1.655  +3.041  +5.141  +0.941  +2.549  +4.649  +0.450
 200  -0.006  +2.994  -3.006  +0.798  +2.798  -1.202  -0.006  +2.494  -2.506  +0.798  +3.298  -1.702  +2.994  +5.094  +0.894  +2.504  +4.604  +0.404
 201  +0.002  +3.002  -2.998  +0.808  +2.814  -1.197  +0.002  +2.504  -2.500  +0.808  +3.310  -1.694  +3.002  +5.102  +0.902  +2.514  +4.614  +0.414
 202  +0.032  +3.032  -2.968  +0.840  +2.851  -1.171  +0.032  +2.536  -2.472  +0.840  +3.344  -1.664  +3.032  +5.132  +0.932  +2.545  +4.645  +0.445
 203  -0.059  +2.941  -3.059  +0.750  +2.767  -1.266  -0.059  +2.447  -2.565  +0.750  +3.256  -1.756  +2.941  +5.041  +0.841  +2.455  +4.555  +0.355
 204  -0.065  +2.935  -3.065  +0.746  +2.768  -1.276  -0.065  +2.443  -2.573  +0.746  +3.254  -1.762  +2.935  +5.035  +0.835  +2.450  +4.550  +0.350
 205  -0.032  +2.968  -3.032  +0.782  +2.809  -1.246  -0.032  +2.478  -2.542  +0.782  +3.292  -1.728  +2.968  +5.068  +0.868  +2.485  +4.585  +0.385
 206  -0.016  +2.984  -3.016  +0.800  +2.832  -1.233  -0.016  +2.496  -2.528  +0.800  +3.312  -1.712  +2.984  +5.084  +0.884  +2.502  +4.602  +0.402
 207  -0.015  +2.985  -3.015  +0.802  +2.840  -1.237  -0.015  +2.499  -2.529  +0.802  +3.316  -1.712  +2.985  +5.085  +0.885  +2.504  +4.604  +0.404
 208  +0.020  +3.020  -2.980  +0.839  +2.883  -1.205  +0.020  +2.536  -2.496  +0.839  +3.355  -1.677  +3.020  +5.120  +0.920  +2.541  +4.641  +0.441
 209  +0.007  +3.007  -2.993  +0.828  +2.877  -1.221  +0.007  +2.525  -2.511  +0.828  +3.346  -1.690  +3.007  +5.107  +0.907  +2.529  +4.629  +0.429
 210  -0.007  +2.993  -3.007  +0.815  +2.870  -1.240  -0.007  +2.513  -2.527  +0.815  +3.335  -1.705  +2.993  +5.093  +0.893  +2.516  +4.616  +0.416
 211  +0.002  +3.002  -2.998  +0.826  +2.887  -1.234  +0.002  +2.524  -2.520  +0.826  +3.348  -1.696  +3.002  +5.102  +0.902  +2.526  +4.626  +0.426
 212  -0.005  +2.995  -3.005  +0.821  +2.887  -1.244  -0.005  +2.519  -2.529  +0.821  +3.345  -1.703  +2.995  +5.095  +0.895  +2.521  +4.621  +0.421
 213  +0.003  +3.003  -2.997  +0.831  +2.902  -1.240  +0.003  +2.529  -2.523  +0.831  +3.357  -1.695  +3.003  +5.103  +0.903  +2.529  +4.629  +0.429
 214  -0.037  +2.963  -3.037  +0.793  +2.869  -1.284  -0.037  +2.491  -2.565  +0.793  +3.321  -1.735  +2.963  +5.063  +0.863  +2.491  +4.591  +0.391
 215  +0.002  +3.002  -2.998  +0.834  +2.916  -1.248  +0.002  +2.532  -2.528  +0.834  +3.364  -1.696  +3.002  +5.102  +0.902  +2.531  +4.631  +0.431
 216  -0.036  +2.964  -3.036  +0.798  +2.885  -1.290  -0.036  +2.496  -2.568  +0.798  +3.330  -1.734  +2.964  +5.064  +0.864  +2.495  +4.595  +0.395
 217  +0.027  +3.027  -2.973  +0.862  +2.955  -1.230  +0.027  +2.561  -2.507  +0.862  +3.396  -1.672  +3.027  +5.127  +0.927  +2.559  +4.659  +0.459
 218  -0.014  +2.986  -3.014  +0.824  +2.922  -1.274  -0.014  +2.522  -2.550  +0.824  +3.360  -1.712  +2.986  +5.086  +0.886  +2.520  +4.620  +0.420
 219  -0.041  +2.959  -3.041  +0.799  +2.902  -1.305  -0.041  +2.497  -2.579  +0.799  +3.337  -1.739  +2.959  +5.059  +0.859  +2.494  +4.594  +0.394
 220  +0.040  +3.040  -2.960  +0.881  +2.990  -1.228  +0.040  +2.580  -2.500  +0.881  +3.421  -1.659  +3.040  +5.140  +0.940  +2.576  +4.676  +0.476
 221  -0.090  +2.910  -3.090  +0.753  +2.868  -1.361  -0.090  +2.452  -2.632  +0.753  +3.295  -1.789  +2.910  +5.010  +0.810  +2.447  +4.547  +0.347
 222  +0.040  +3.040  -2.960  +0.885  +3.005  -1.235  +0.040  +2.584  -2.504  +0.885  +3.429  -1.659  +3.040  +5.140  +0.940  +2.579  +4.679  +0.479
 223  +0.052  +3.052  -2.948  +0.899  +3.024  -1.226  +0.052  +2.598  -2.494  +0.899  +3.445  -1.647  +3.052  +5.152  +0.952  +2.592  +4.692  +0.492
 224  -0.009  +2.991  -3.009  +0.840  +2.971  -1.291  -0.009  +2.539  -2.557  +0.840  +3.388  -1.708  +2.991  +5.091  +0.891  +2.532  +4.632  +0.432
 225  +0.029  +3.029  -2.971  +0.880  +3.016  -1.256  +0.029  +2.579  -2.521  +0.880  +3.430  -1.670  +3.029  +5.129  +0.929  +2.571  +4.671  +0.471
 226  -0.079  +2.921  -3.079  +0.774  +2.915  -1.367  -0.079  +2.473  -2.631  +0.774  +3.326  -1.778  +2.921  +5.021  +0.821  +2.465  +4.565  +0.365
 227  -0.014  +2.986  -3.014  +0.841  +2.988  -1.305  -0.014  +2.540  -2.568  +0.841  +3.395  -1.713  +2.986  +5.086  +0.886  +2.531  +4.631  +0.431
 228  -0.084  +2.916  -3.084  +0.773  +2.925  -1.379  -0.084  +2.472  -2.640  +0.773  +3.329  -1.783  +2.916  +5.016  +0.816  +2.463  +4.563  +0.363
 229  -0.031  +2.969  -3.031  +0.827  +2.985  -1.330  -0.031  +2.527  -2.589  +0.827  +3.385  -1.731  +2.969  +5.069  +0.869  +2.516  +4.616  +0.416
 230  +0.007  +3.007  -2.993  +0.868  +3.031  -1.295  +0.007  +2.567  -2.553  +0.868  +3.428  -1.692  +3.007  +5.107  +0.907  +2.556  +4.656  +0.456
 231  -0.075  +2.925  -3.075  +0.788  +2.956  -1.380  -0.075  +2.487  -2.637  +0.788  +3.350  -1.774  +2.925  +5.025  +0.825  +2.476  +4.576  +0.376
 232  +0.021  +3.021  -2.979  +0.885  +3.059  -1.288  +0.021  +2.585  -2.543  +0.885  +3.449  -1.679  +3.021  +5.121  +0.921  +2.572  +4.672  +0.472
 233  +0.036  +3.036  -2.964  +0.902  +3.081  -1.276  +0.036  +2.602  -2.530  +0.902  +3.468  -1.664  +3.036  +5.136  +0.936  +2.589  +4.689  +0.489
 234  -0.038  +2.962  -3.038  +0.830  +3.014  -1.354  -0.038  +2.530  -2.606  +0.830  +3.398  -1.738  +2.962  +5.062  +0.862  +2.516  +4.616  +0.416
 235  -0.112  +2.888  -3.112  +0.759  +2.948  -1.431  -0.112  +2.458  -2.682  +0.759  +3.329  -1.811  +2.888  +4.988  +0.788  +2.444  +4.544  +0.344
 236  -0.052  +2.948  -3.052  +0.820  +3.015  -1.374  -0.052  +2.520  -2.624  +0.820  +3.392  -1.752  +2.948  +5.048  +0.848  +2.505  +4.605  +0.405
 237  +0.027  +3.027  -2.973  +0.902  +3.102  -1.298  +0.027  +2.601  -2.547  +0.902  +3.476  -1.672  +3.027  +5.127  +0.927  +2.585  +4.685  +0.485
 238  -0.082  +2.918  -3.082  +0.795  +3.000  -1.411  -0.082  +2.494  -2.658  +0.795  +3.371  -1.781  +2.918  +5.018  +0.818  +2.478  +4.578  +0.378
 239  +0.057  +3.057  -2.943  +0.935  +3.146  -1.276  +0.057  +2.635  -2.521  +0.935  +3.513  -1.643  +3.057  +5.157  +0.957  +2.617  +4.717  +0.517
 240  +0.063  +3.063  -2.937  +0.944  +3.160  -1.272  +0.063  +2.643  -2.517  +0.944  +3.524  -1.636  +3.063  +5.163  +0.963  +2.625  +4.725  +0.525
 241  +0.002  +3.002  -2.998  +0.884  +3.105  -1.337  +0.002  +2.584  -2.580  +0.884  +3.466  -1.698  +3.002  +5.102  +0.902  +2.565  +4.665  +0.465
 242  +0.056  +3.056  -2.944  +0.940  +3.167  -1.286  +0.056  +2.640  -2.528  +0.940  +3.524  -1.644  +3.056  +5.156  +0.956  +2.621  +4.721  +0.521
 243  -0.073  +2.927  -3.073  +0.813  +3.045  -1.418  -0.073  +2.513  -2.659  +0.813  +3.399  -1.773  +2.927  +5.027  +0.827  +2.493  +4.593  +0.393
 244  -0.076  +2.924  -3.076  +0.812  +3.049  -1.425  -0.076  +2.512  -2.664  +0.812  +3.400  -1.776  +2.924  +5.024  +0.824  +2.491  +4.591  +0.391
 245  +0.005  +3.005  -2.995  +0.895  +3.138  -1.347  +0.005  +2.595  -2.585  +0.895  +3.485  -1.695  +3.005  +5.105  +0.905  +2.574  +4.674  +0.474
 246  +0.013  +3.013  -2.987  +0.905  +3.153  -1.343  +0.013  +2.605  -2.579  +0.905  +3.497  -1.687  +3.013  +5.113  +0.913  +2.583  +4.683  +0.483
 247  -0.026  +2.974  -3.026  +0.868  +3.121  -1.385  -0.026  +2.568  -2.620  +0.868  +3.462  -1.726  +2.974  +5.074  +0.874  +2.545  +4.645  +0.445
 248  -0.036  +2.964  -3.036  +0.860  +3.118  -1.398  -0.036  +2.560  -2.632  +0.860  +3.456  -1.736  +2.964  +5.064  +0.864  +2.536  +4.636  +0.436
 249  -0.070  +2.930  -3.070  +0.828  +3.091  -1.436  -0.070  +2.528  -2.668  +0.828  +3.426  -1.770  +2.930  +5.030  +0.830  +2.503  +4.603  +0.403
 250  -0.009  +2.991  -3.009  +0.891  +3.160  -1.378  -0.009  +2.591  -2.609  +0.891  +3.491  -1.709  +2.991  +5.091  +0.891  +2.566  +4.666  +0.466
 251  -0.078  +2.922  -3.078  +0.824  +3.098  -1.450  -0.078  +2.524  -2.680  +0.824  +3.426  -1.778  +2.922  +5.022  +0.822  +2.498  +4.598  +0.398
 252  +0.004  +3.004  -2.996  +0.908  +3.187  -1.371  +0.004  +2.608  -2.600  +0.908  +3.512  -1.696  +3.004  +5.104  +0.904  +2.582  +4.682  +0.482
 253  -0.021  +2.979  -3.021  +0.885  +3.169  -1.400  -0.021  +2.585  -2.627  +0.885  +3.491  -1.721  +2.979  +5.079  +0.879  +2.558  +4.658  +0.458
 254  +0.022  +3.022  -2.978  +0.930  +3.219  -1.360  +0.022  +2.630  -2.586  +0.930  +3.538  -1.678  +3.022  +5.122  +0.922  +2.602  +4.702  +0.502
 255  -0.100  +2.900  -3.100  +0.810  +3.105  -1.485  -0.100  +2.510  -2.710  +0.810  +3.420  -1.800  +2.900  +5.000  +0.800  +2.481  +4.581  +0.381
 256  +0.021  +3.021  -2.979  +0.933  +3.234  -1.367  +0.021  +2.633  -2.591  +0.933  +3.545  -1.679  +3.021  +5.121  +0.921  +2.604  +4.704  +0.504
 257  -0.004  +2.996  -3.004  +0.910  +3.215  -1.396  -0.004  +2.610  -2.618  +0.910  +3.524  -1.704  +2.996  +5.096  +0.896  +2.580  +4.680  +0.480
 258  +0.030  +3.030  -2.970  +0.946  +3.256  -1.365  +0.030  +2.646  -2.586  +0.946  +3.562  -1.670  +3.030  +5.130  +0.930  +2.615  +4.715  +0.515
 259  +0.010  +3.010  -2.990  +0.928  +3.243  -1.388  +0.010  +2.628  -2.608  +0.928  +3.546  -1.690  +3.010  +5.110  +0.910  +2.596  +4.696  +0.496
 260  +0.015  +3.015  -2.985  +0.935  +3.256  -1.386  +0.015  +2.635  -2.605  +0.935  +3.555  -1.685  +3.015  +5.115  +0.915  +2.603  +4.703  +0.503
 261  +0.064  +3.064  -2.936  +0.986  +3.313  -1.340  +0.064  +2.686  -2.558  +0.986  +3.608  -1.636  +3.064  +5.164  +0.964  +2.654  +4.754  +0.554
 262  -0.035  +2.965  -3.035  +0.889  +3.220  -1.443  -0.035  +2.589  -2.659  +0.889  +3.513  -1.735  +2.965  +5.065  +0.865  +2.555  +4.655  +0.455
 263  -0.014  +2.986  -3.014  +0.913  +3.249  -1.424  -0.014  +2.612  -2.640  +0.913  +3.539  -1.713  +2.986  +5.086  +0.886  +2.578  +4.678  +0.478
 264  +0.060  +3.060  -2.940  +0.988  +3.330  -1.353  +0.060  +2.688  -2.568  +0.988  +3.616  -1.640  +3.060  +5.160  +0.960  +2.653  +4.753  +0.553
 265  +0.053  +3.053  -2.947  +0.983  +3.330  -1.364  +0.053  +2.683  -2.577  +0.983  +3.613  -1.647  +3.053  +5.153  +0.953  +2.647  +4.747  +0.547
 266  -0.027  +2.973  -3.027  +0.905  +3.257  -1.447  -0.027  +2.605  -2.659  +0.905  +3.537  -1.727  +2.973  +5.073  +0.873  +2.568  +4.668  +0.468
 267  -0.055  +2.945  -3.055  +0.880  +3.237  -1.477  -0.055  +2.579  -2.689  +0.880  +3.514  -1.754  +2.945  +5.045  +0.845  +2.543  +4.643  +0.443
 268  -0.019  +2.981  -3.019  +0.918  +3.280  -1.445  -0.019  +2.617  -2.655  +0.918  +3.554  -1.718  +2.981  +5.081  +0.881  +2.579  +4.679  +0.479
 269  -0.024  +2.976  -3.024  +0.914  +3.282  -1.453  -0.024  +2.614  -2.662  +0.914  +3.552  -1.724  +2.976  +5.076  +0.876  +2.575  +4.675  +0.475
 270  -0.019  +2.981  -3.019  +0.921  +3.294  -1.451  -0.019  +2.621  -2.659  +0.921  +3.561  -1.719  +2.981  +5.081  +0.881  +2.582  +4.682  +0.482
 271  +0.003  +3.003  -2.997  +0.946  +3.324  -1.432  +0.003  +2.645  -2.639  +0.946  +3.588  -1.696  +3.003  +5.103  +0.903  +2.606  +4.706  +0.506
 272  -0.006  +2.994  -3.006  +0.939  +3.322  -1.444  -0.006  +2.638  -2.650  +0.939  +3.583  -1.705  +2.994  +5.094  +0.894  +2.598  +4.698  +0.498
 273  +0.004  +3.004  -2.996  +0.951  +3.339  -1.438  +0.004  +2.650  -2.642  +0.951  +3.597  -1.695  +3.004  +5.104  +0.904  +2.609  +4.709  +0.509
 274  -0.006  +2.994  -3.006  +0.943  +3.336  -1.451  -0.006  +2.642  -2.654  +0.943  +3.591  -1.705  +2.994  +5.094  +0.894  +2.600  +4.700  +0.500
 275  +0.038  +3.038  -2.962  +0.989  +3.387  -1.409  +0.038  +2.688  -2.612  +0.989  +3.639  -1.661  +3.038  +5.138  +0.938  +2.645  +4.745  +0.545
 276  +0.018  +3.018  -2.982  +0.971  +3.374  -1.433  +0.018  +2.670  -2.634  +0.971  +3.623  -1.681  +3.018  +5.118  +0.918  +2.627  +4.727  +0.527
 277  +0.058  +3.058  -2.942  +1.013  +3.422  -1.396  +0.058  +2.712  -2.596  +1.013  +3.667  -1.641  +3.058  +5.158  +0.958  +2.668  +4.768  +0.568
 278  -0.062  +2.938  -3.062  +0.895  +3.309  -1.519  -0.062  +2.594  -2.718  +0.895  +3.551  -1.761  +2.938  +5.038  +0.838  +2.549  +4.649  +0.449
 279  +0.004  +3.004  -2.996  +0.963  +3.382  -1.456  +0.004  +2.662  -2.654  +0.963  +3.621  -1.695  +3.004  +5.104  +0.904  +2.616  +4.716  +0.516
 280  +0.053  +3.053  -2.947  +1.014  +3.438  -1.410  +0.053  +2.713  -2.607  +1.014  +3.674  -1.646  +3.053  +5.153  +0.953  +2.667  +4.767  +0.567
 281  +0.124  +3.124  -2.876  +1.088  +3.517  -1.341  +0.124  +2.786  -2.538  +1.088  +3.750  -1.574  +3.124  +5.224  +1.024  +2.740  +4.840  +0.640
 282  +0.029  +3.029  -2.971  +0.994  +3.429  -1.440  +0.029  +2.693  -2.635  +0.994  +3.658  -1.670  +3.029  +5.129  +0.929  +2.645  +4.745  +0.545
 283  +0.099  +3.099  -2.901  +1.066  +3.506  -1.373  +0.099  +2.765  -2.567  +1.066  +3.732  -1.600  +3.099  +5.199  +0.999  +2.717  +4.817  +0.617
 284  +0.039  +3.039  -2.961  +1.009  +3.454  -1.435  +0.039  +2.707  -2.629  +1.009  +3.677  -1.659  +3.039  +5.139  +0.939  +2.659  +4.759  +0.559
 285  +0.092  +3.092  -2.908  +1.064  +3.514  -1.385  +0.092  +2.762  -2.578  +1.064  +3.734  -1.606  +3.092  +5.192  +0.992  +2.713  +4.813  +0.613
 286  +0.006  +3.006  -2.994  +0.980  +3.434  -1.475  +0.006  +2.678  -2.666  +0.980  +3.652  -1.692  +3.006  +5.106  +0.906  +2.627  +4.727  +0.527
 287  -0.146  +2.854  -3.146  +0.830  +3.290  -1.630  -0.146  +2.528  -2.820  +0.830  +3.504  -1.844  +2.854  +4.954  +0.754  +2.477  +4.577  +0.377
 288  +0.001  +3.001  -2.999  +0.980  +3.444  -1.485  +0.001  +2.677  -2.675  +0.980  +3.656  -1.696  +3.001  +5.101  +0.901  +2.626  +4.726  +0.526
 289  -0.025  +2.975  -3.025  +0.955  +3.425  -1.515  -0.025  +2.653  -2.703  +0.955  +3.633  -1.723  +2.975  +5.075  +0.875  +2.600  +4.700  +0.500
 290  +0.107  +3.107  -2.893  +1.090  +3.565  -1.385  +0.107  +2.787  -2.573  +1.090  +3.770  -1.590  +3.107  +5.207  +1.007  +2.734  +4.834  +0.634
 291  +0.050  +3.050  -2.950  +1.035  +3.515  -1.445  +0.050  +2.732  -2.632  +1.035  +3.717  -1.647  +3.050  +5.150  +0.950  +2.678  +4.778  +0.578
 292  -0.004  +2.996  -3.004  +0.983  +3.468  -1.502  -0.004  +2.680  -2.688  +0.983  +3.667  -1.701  +2.996  +5.096  +0.896  +2.626  +4.726  +0.526
 293  +0.078  +3.078  -2.922  +1.067  +3.557  -1.423  +0.078  +2.764  -2.608  +1.067  +3.753  -1.619  +3.078  +5.178  +0.978  +2.709  +4.809  +0.609
 294  -0.006  +2.994  -3.006  +0.985  +3.480  -1.510  -0.006  +2.682  -2.694  +0.985  +3.673  -1.703  +2.994  +5.094  +0.894  +2.626  +4.726  +0.526
 295  +0.096  +3.096  -2.904  +1.089  +3.589  -1.411  +0.096  +2.786  -2.594  +1.089  +3.779  -1.601  +3.096  +5.196  +0.996  +2.730  +4.830  +0.630
 296  -0.051  +2.949  -3.051  +0.945  +3.449  -1.560  -0.051  +2.641  -2.743  +0.945  +3.637  -1.747  +2.949  +5.049  +0.849  +2.584  +4.684  +0.484
 297  +0.048  +3.048  -2.952  +1.045  +3.555  -1.465  +0.048  +2.742  -2.646  +1.045  +3.739  -1.649  +3.048  +5.148  +0.948  +2.684  +4.784  +0.584
 298  +0.012  +3.012  -2.988  +1.012  +3.527  -1.503  +0.012  +2.708  -2.684  +1.012  +3.708  -1.684  +3.012  +5.112  +0.912  +2.650  +4.750  +0.550
 299  -0.089  +2.911  -3.089  +0.913  +3.433  -1.607  -0.089  +2.609  -2.787  +0.913  +3.611  -1.785  +2.911  +5.011  +0.811  +2.549  +4.649  +0.449
 300  +0.026  +3.026  -2.974  +1.030  +3.555  -1.495  +0.026  +2.726  -2.674  +1.030  +3.730  -1.670  +3.026  +5.126  +0.926  +2.666  +4.766  +0.566
 301  -0.071  +2.929  -3.071  +0.935  +3.465  -1.595  -0.071  +2.631  -2.773  +0.935  +3.637  -1.767  +2.929  +5.029  +0.829  +2.570  +4.670  +0.470
 302  +0.016  +3.016  -2.984  +1.024  +3.559  -1.511  +0.016  +2.720  -2.688  +1.024  +3.728  -1.680  +3.016  +5.116  +0.916  +2.658  +4.758  +0.558
 303  -0.011  +2.989  -3.011  +1.000  +3.540  -1.540  -0.011  +2.695  -2.717  +1.000  +3.706  -1.706  +2.989  +5.089  +0.889  +2.633  +4.733  +0.533
 304  +0.027  +3.027  -2.973  +1.039  +3.584  -1.506  +0.027  +2.735  -2.681  +1.039  +3.747  -1.669  +3.027  +5.127  +0.927  +2.672  +4.772  +0.572
 305  +0.009  +3.009  -2.991  +1.024  +3.574  -1.526  +0.009  +2.719  -2.701  +1.024  +3.734  -1.686  +3.009  +5.109  +0.909  +2.656  +4.756  +0.556
 306  +0.019  +3.019  -2.981  +1.036  +3.591  -1.519  +0.019  +2.731  -2.693  +1.036  +3.748  -1.676  +3.019  +5.119  +0.919  +2.666  +4.766  +0.566
 307  -0.035  +2.965  -3.035  +0.984  +3.544  -1.575  -0.035  +2.679  -2.749  +0.984  +3.698  -1.730  +2.965  +5.065  +0.865  +2.614  +4.714  +0.514
 308  +0.061  +3.061  -2.939  +1.082  +3.647  -1.482  +0.061  +2.777  -2.655  +1.082  +3.798  -1.634  +3.061  +5.161  +0.961  +2.711  +4.811  +0.611
 309  -0.037  +2.963  -3.037  +0.987  +3.557  -1.583  -0.037  +2.681  -2.755  +0.987  +3.705  -1.731  +2.963  +5.063  +0.863  +2.615  +4.715  +0.515
 310  +0.040  +3.040  -2.960  +1.065  +3.640  -1.509  +0.040  +2.760  -2.680  +1.065  +3.785  -1.655  +3.040  +5.140  +0.940  +2.693  +4.793  +0.593
 311  -0.092  +2.908  -3.092  +0.936  +3.516  -1.643  -0.092  +2.630  -2.814  +0.936  +3.658  -1.786  +2.908  +5.008  +0.808  +2.563  +4.663  +0.463
 312  +0.070  +3.070  -2.930  +1.100  +3.685  -1.484  +0.070  +2.794  -2.654  +1.100  +3.824  -1.624  +3.070  +5.170  +0.970  +2.726  +4.826  +0.626
 313  -0.002  +2.998  -3.002  +1.030  +3.620  -1.559  -0.002  +2.724  -2.728  +1.030  +3.756  -1.696  +2.998  +5.098  +0.898  +2.655  +4.755  +0.555
 314  -0.011  +2.989  -3.011  +1.024  +3.618  -1.571  -0.011  +2.717  -2.739  +1.024  +3.752  -1.704  +2.989  +5.089  +0.889  +2.647  +4.747  +0.547
 315  -0.010  +2.990  -3.010  +1.026  +3.626  -1.573  -0.010  +2.720  -2.740  +1.026  +3.756  -1.704  +2.990  +5.090  +0.890  +2.649  +4.749  +0.549
 316  -0.060  +2.940  -3.060  +0.979  +3.583  -1.626  -0.060  +2.672  -2.792  +0.979  +3.711  -1.753  +2.940  +5.040  +0.840  +2.601  +4.701  +0.501
 317  -0.095  +2.905  -3.095  +0.946  +3.556  -1.663  -0.095  +2.639  -2.829  +0.946  +3.680  -1.788  +2.905  +5.005  +0.805  +2.567  +4.667  +0.467
 318  -0.025  +2.975  -3.025  +1.018  +3.632  -1.596  -0.025  +2.711  -2.761  +1.018  +3.754  -1.718  +2.975  +5.075  +0.875  +2.638  +4.738  +0.538
 319  +0.009  +3.009  -2.991  +1.054  +3.673  -1.565  +0.009  +2.747  -2.729  +1.054  +3.792  -1.684  +3.009  +5.109  +0.909  +2.673  +4.773  +0.573
 320  -0.089  +2.911  -3.089  +0.959  +3.583  -1.665  -0.089  +2.651  -2.829  +0.959  +3.699  -1.781  +2.911  +5.011  +0.811  +2.577  +4.677  +0.477
 321  +0.009  +3.009  -2.991  +1.059  +3.688  -1.570  +0.009  +2.751  -2.733  +1.059  +3.801  -1.683  +3.009  +5.109  +0.909  +2.676  +4.776  +0.576
 322  +0.064  +3.064  -2.936  +1.116  +3.750  -1.518  +0.064  +2.808  -2.680  +1.116  +3.860  -1.628  +3.064  +5.164  +0.964  +2.732  +4.832  +0.632
 323  +0.018  +3.018  -2.982  +1.072  +3.711  -1.566  +0.018  +2.764  -2.728  +1.072  +3.818  -1.674  +3.018  +5.118  +0.918  +2.688  +4.788  +0.588
 324  +0.006  +3.006  -2.994  +1.063  +3.706  -1.581  +0.006  +2.754  -2.742  +1.063  +3.811  -1.685  +3.006  +5.106  +0.906  +2.677  +4.777  +0.577
 325  +0.033  +3.033  -2.967  +1.092  +3.740  -1.557  +0.033  +2.783  -2.717  +1.092  +3.842  -1.658  +3.033  +5.133  +0.933  +2.705  +4.805  +0.605
 326  -0.008  +2.992  -3.008  +1.053  +3.706  -1.600  -0.008  +2.744  -2.760  +1.053  +3.805  -1.699  +2.992  +5.092  +0.892  +2.665  +4.765  +0.565
 327  +0.010  +3.010  -2.990  +1.074  +3.732  -1.584  +0.010  +2.764  -2.744  +1.074  +3.828  -1.680  +3.010  +5.110  +0.910  +2.685  +4.785  +0.585
 328  -0.018  +2.982  -3.018  +1.048  +3.711  -1.615  -0.018  +2.738  -2.774  +1.048  +3.804  -1.708  +2.982  +5.082  +0.882  +2.658  +4.758  +0.558
 329  +0.009  +3.009  -2.991  +1.077  +3.745  -1.591  +0.009  +2.767  -2.749  +1.077  +3.835  -1.681  +3.009  +5.109  +0.909  +2.687  +4.787  +0.587
 330  +0.088  +3.088  -2.912  +1.158  +3.831  -1.515  +0.088  +2.848  -2.672  +1.158  +3.918  -1.602  +3.088  +5.188  +0.988  +2.767  +4.867  +0.667
 331  -0.042  +2.958  -3.042  +1.031  +3.708  -1.647  -0.042  +2.720  -2.804  +1.031  +3.793  -1.731  +2.958  +5.058  +0.858  +2.638  +4.738  +0.538
 332  +0.029  +3.029  -2.971  +1.103  +3.786  -1.579  +0.029  +2.793  -2.735  +1.103  +3.867  -1.661  +3.029  +5.129  +0.929  +2.710  +4.810  +0.610
 333  +0.033  +3.033  -2.967  +1.110  +3.797  -1.577  +0.033  +2.799  -2.733  +1.110  +3.876  -1.656  +3.033  +5.133  +0.933  +2.716  +4.816  +0.616
 334  -0.002  +2.998  -3.002  +1.078  +3.770  -1.614  -0.002  +2.766  -2.770  +1.078  +3.846  -1.690  +2.998  +5.098  +0.898  +2.683  +4.783  +0.583
 335  +0.048  +3.048  -2.952  +1.130  +3.827  -1.567  +0.048  +2.818  -2.722  +1.130  +3.900  -1.640  +3.048  +5.148  +0.948  +2.734  +4.834  +0.634
 336  +0.075  +3.075  -2.925  +1.159  +3.861  -1.543  +0.075  +2.847  -2.697  +1.159  +3.931  -1.613  +3.075  +5.175  +0.975  +2.762  +4.862  +0.662
 337  -0.049  +2.951  -3.049  +1.037  +3.744  -1.669  -0.049  +2.725  -2.823  +1.037  +3.811  -1.737  +2.951  +5.051  +0.851  +2.639  +4.739  +0.539
 338  -0.002  +2.998  -3.002  +1.086  +3.798  -1.625  -0.002  +2.774  -2.778  +1.086  +3.862  -1.690  +2.998  +5.098  +0.898  +2.687  +4.787  +0.587
 339  -0.041  +2.959  -3.041  +1.050  +3.766  -1.666  -0.041  +2.737  -2.819  +1.050  +3.828  -1.728  +2.959  +5.059  +0.859  +2.650  +4.750  +0.550
 340  -0.054  +2.946  -3.054  +1.039  +3.760  -1.682  -0.054  +2.726  -2.834  +1.039  +3.819  -1.741  +2.946  +5.046  +0.846  +2.638  +4.738  +0.538
 341  +0.071  +3.071  -2.929  +1.166  +3.892  -1.560  +0.071  +2.853  -2.711  +1.166  +3.948  -1.616  +3.071  +5.171  +0.971  +2.764  +4.864  +0.664
 342  -0.004  +2.996  -3.004  +1.094  +3.824  -1.637  -0.004  +2.780  -2.788  +1.094  +3.878  -1.690  +2.996  +5.096  +0.896  +2.691  +4.791  +0.591
 343  -0.185  +2.815  -3.185  +0.915  +3.650  -1.821  -0.185  +2.601  -2.971  +0.915  +3.701  -1.871  +2.815  +4.915  +0.715  +2.511  +4.611  +0.411
 344  -0.008  +2.992  -3.008  +1.094  +3.834  -1.646  -0.008  +2.780  -2.796  +1.094  +3.882  -1.694  +2.992  +5.092  +0.892  +2.689  +4.789  +0.589
 345  -0.038  +2.962  -3.038  +1.066  +3.811  -1.679  -0.038  +2.752  -2.828  +1.066  +3.856  -1.724  +2.962  +5.062  +0.862  +2.660  +4.760  +0.560
 346  +0.017  +3.017  -2.983  +1.123  +3.873  -1.626  +0.017  +2.809  -2.775  +1.123  +3.915  -1.669  +3.017  +5.117  +0.917  +2.716  +4.816  +0.616
 347  -0.066  +2.934  -3.066  +1.043  +3.797  -1.712  -0.066  +2.728  -2.860  +1.043  +3.837  -1.751  +2.934  +5.034  +0.834  +2.635  +4.735  +0.535
 348  -0.090  +2.910  -3.090  +1.021  +3.780  -1.738  -0.090  +2.706  -2.886  +1.021  +3.817  -1.775  +2.910  +5.010  +0.810  +2.612  +4.712  +0.512
 349  +0.059  +3.059  -2.941  +1.172  +3.936  -1.592  +0.059  +2.857  -2.739  +1.172  +3.970  -1.626  +3.059  +5.159  +0.959  +2.762  +4.862  +0.662
 350  -0.054  +2.946  -3.054  +1.062  +3.831  -1.707  -0.054  +2.746  -2.854  +1.062  +3.862  -1.738  +2.946  +5.046  +0.846  +2.651  +4.751  +0.551
 351  +0.015  +3.015  -2.985  +1.134  +3.907  -1.640  +0.015  +2.817  -2.787  +1.134  +3.936  -1.668  +3.015  +5.115  +0.915  +2.722  +4.822  +0.622
 352  -0.022  +2.978  -3.022  +1.098  +3.876  -1.680  -0.022  +2.782  -2.826  +1.098  +3.902  -1.706  +2.978  +5.078  +0.878  +2.685  +4.785  +0.585
 353  +0.057  +3.057  -2.943  +1.180  +3.963  -1.603  +0.057  +2.863  -2.749  +1.180  +3.986  -1.626  +3.057  +5.157  +0.957  +2.766  +4.866  +0.666
 354  +0.109  +3.109  -2.891  +1.235  +4.022  -1.553  +0.109  +2.917  -2.699  +1.235  +4.043  -1.573  +3.109  +5.209  +1.009  +2.820  +4.920  +0.720
 355  -0.015  +2.985  -3.015  +1.113  +3.905  -1.680  -0.015  +2.795  -2.825  +1.113  +3.923  -1.697  +2.985  +5.085  +0.885  +2.696  +4.796  +0.596
 356  -0.028  +2.972  -3.028  +1.102  +3.900  -1.695  -0.028  +2.784  -2.840  +1.102  +3.914  -1.710  +2.972  +5.072  +0.872  +2.685  +4.785  +0.585
 357  +0.058  +3.058  -2.942  +1.190  +3.992  -1.612  +0.058  +2.872  -2.756  +1.190  +4.004  -1.624  +3.058  +5.158  +0.958  +2.772  +4.872  +0.672
 358  -0.045  +2.955  -3.045  +1.090  +3.897  -1.717  -0.045  +2.771  -2.861  +1.090  +3.906  -1.726  +2.955  +5.055  +0.855  +2.671  +4.771  +0.571
 359  -0.021  +2.979  -3.021  +1.116  +3.927  -1.695  -0.021  +2.797  -2.839  +1.116  +3.934  -1.702  +2.979  +5.079  +0.879  +2.696  +4.796  +0.596
 360  -0.062  +2.938  -3.062  +1.077  +3.893  -1.739  -0.062  +2.758  -2.882  +1.077  +3.897  -1.743  +2.938  +5.038  +0.838  +2.656  +4.756  +0.556
 361  +0.056  +3.056  -2.944  +1.198  +4.018  -1.623  +0.056  +2.878  -2.766  +1.198  +4.020  -1.624  +3.056  +5.156  +0.956  +2.775  +4.875  +0.675
 362  +0.037  +3.037  -2.963  +1.181  +4.006  -1.644  +0.037  +2.861  -2.787  +1.181  +4.005  -1.643  +3.037  +5.137  +0.937  +2.757  +4.857  +0.657
 363  +0.009  +3.009  -2.991  +1.155  +3.985  -1.675  +0.009  +2.835  -2.817  +1.155  +3.981  -1.671  +3.009  +5.109  +0.909  +2.731  +4.831  +0.631
 364  -0.086  +2.914  -3.086  +1.062  +3.897  -1.772  -0.086  +2.742  -2.914  +1.062  +3.890  -1.766  +2.914  +5.014  +0.814  +2.637  +4.737  +0.537
 365  +0.006  +3.006  -2.994  +1.157  +3.997  -1.682  +0.006  +2.836  -2.824  +1.157  +3.987  -1.673  +3.006  +5.106  +0.906  +2.731  +4.831  +0.631
 366  +0.021  +3.021  -2.979  +1.175  +4.019  -1.669  +0.021  +2.853  -2.811  +1.175  +4.007  -1.657  +3.021  +5.121  +0.921  +2.747  +4.847  +0.647
 367  +0.053  +3.053  -2.947  +1.209  +4.058  -1.640  +0.053  +2.887  -2.781  +1.209  +4.043  -1.625  +3.053  +5.153  +0.953  +2.780  +4.880  +0.680
 368  -0.060  +2.940  -3.060  +1.098  +3.952  -1.755  -0.060  +2.776  -2.896  +1.098  +3.934  -1.738  +2.940  +5.040  +0.840  +2.668  +4.768  +0.568
 369  -0.007  +2.993  -3.007  +1.153  +4.011  -1.705  -0.007  +2.831  -2.845  +1.153  +3.991  -1.685  +2.993  +5.093  +0.893  +2.722  +4.822  +0.622
 370  +0.054  +3.054  -2.946  +1.217  +4.080  -1.645  +0.054  +2.894  -2.786  +1.217  +4.057  -1.623  +3.054  +5.154  +0.954  +2.785  +4.885  +0.685
 371  +0.031  +3.031  -2.969  +1.196  +4.063  -1.671  +0.031  +2.873  -2.811  +1.196  +4.038  -1.646  +3.031  +5.131  +0.931  +2.763  +4.863  +0.663
 372  -0.050  +2.950  -3.050  +1.118  +3.990  -1.754  -0.050  +2.794  -2.894  +1.118  +3.962  -1.726  +2.950  +5.050  +0.850  +2.684  +4.784  +0.584
 373  -0.059  +2.941  -3.059  +1.112  +3.988  -1.765  -0.059  +2.787  -2.905  +1.112  +3.958  -1.734  +2.941  +5.041  +0.841  +2.676  +4.776  +0.576
 374  -0.047  +2.953  -3.047  +1.126  +4.007  -1.756  -0.047  +2.801  -2.895  +1.126  +3.974  -1.722  +2.953  +5.053  +0.853  +2.689  +4.789  +0.589
 375  +0.038  +3.038  -2.962  +1.213  +4.099  -1.673  +0.038  +2.888  -2.812  +1.213  +4.063  -1.637  +3.038  +5.138  +0.938  +2.776  +4.876  +0.676
 376  -0.033  +2.967  -3.033  +1.145  +4.035  -1.746  -0.033  +2.819  -2.885  +1.145  +3.997  -1.707  +2.967  +5.067  +0.867  +2.706  +4.806  +0.606
 377  -0.010  +2.990  -3.010  +1.170  +4.065  -1.725  -0.010  +2.844  -2.864  +1.170  +4.024  -1.684  +2.990  +5.090  +0.890  +2.730  +4.830  +0.630
 378  -0.096  +2.904  -3.096  +1.086  +3.986  -1.813  -0.096  +2.760  -2.952  +1.086  +3.942  -1.770  +2.904  +5.004  +0.804  +2.646  +4.746  +0.546
 379  +0.082  +3.082  -2.918  +1.267  +4.171  -1.638  +0.082  +2.940  -2.776  +1.267  +4.125  -1.591  +3.082  +5.182  +0.982  +2.825  +4.925  +0.725
 380  -0.047  +2.953  -3.047  +1.140  +4.049  -1.769  -0.047  +2.813  -2.907  +1.140  +4.000  -1.720  +2.953  +5.053  +0.853  +2.697  +4.797  +0.597
 381  -0.068  +2.932  -3.068  +1.121  +4.035  -1.792  -0.068  +2.794  -2.930  +1.121  +3.983  -1.741  +2.932  +5.032  +0.832  +2.677  +4.777  +0.577
 382  -0.049  +2.951  -3.049  +1.143  +4.061  -1.775  -0.049  +2.815  -2.913  +1.143  +4.007  -1.721  +2.951  +5.051  +0.851  +2.698  +4.798  +0.598
 383  +0.118  +3.118  -2.882  +1.313  +4.236  -1.610  +0.118  +2.984  -2.748  +1.313  +4.179  -1.553  +3.118  +5.218  +1.018  +2.866  +4.966  +0.766
 384  +0.051  +3.051  -2.949  +1.248  +4.176  -1.679  +0.051  +2.919  -2.817  +1.248  +4.116  -1.620  +3.051  +5.151  +0.951  +2.801  +4.901  +0.701
 385  +0.014  +3.014  -2.986  +1.213  +4.145  -1.719  +0.014  +2.884  -2.856  +1.213  +4.083  -1.657  +3.014  +5.114  +0.914  +2.764  +4.864  +0.664
 386  +0.005  +3.005  -2.995  +1.207  +4.143  -1.730  +0.005  +2.877  -2.867  +1.207  +4.079  -1.665  +3.005  +5.105  +0.905  +2.757  +4.857  +0.657
 387  -0.070  +2.930  -3.070  +1.134  +4.075  -1.807  -0.070  +2.804  -2.944  +1.134  +4.008  -1.740  +2.930  +5.030  +0.830  +2.683  +4.783  +0.583
 388  +0.039  +3.039  -2.961  +1.246  +4.191  -1.700  +0.039  +2.915  -2.837  +1.246  +4.122  -1.630  +3.039  +5.139  +0.939  +2.793  +4.893  +0.693
 389  +0.025  +3.025  -2.975  +1.234  +4.185  -1.716  +0.025  +2.903  -2.853  +1.234  +4.112  -1.644  +3.025  +5.125  +0.925  +2.781  +4.881  +0.681
 390  +0.061  +3.061  -2.939  +1.273  +4.227  -1.682  +0.061  +2.941  -2.819  +1.273  +4.153  -1.607  +3.061  +5.161  +0.961  +2.818  +4.918  +0.718
 391  +0.069  +3.069  -2.931  +1.282  +4.242  -1.677  +0.069  +2.951  -2.813  +1.282  +4.164  -1.600  +3.069  +5.169  +0.969  +2.827  +4.927  +0.727
 392  -0.099  +2.901  -3.099  +1.117  +4.081  -1.847  -0.099  +2.785  -2.983  +1.117  +4.001  -1.767  +2.901  +5.001  +0.801  +2.660  +4.760  +0.560
 393  +0.020  +3.020  -2.980  +1.238  +4.207  -1.730  +0.020  +2.906  -2.866  +1.238  +4.124  -1.648  +3.020  +5.120  +0.920  +2.780  +4.880  +0.680
 394  -0.085  +2.915  -3.085  +1.136  +4.109  -1.837  -0.085  +2.803  -2.973  +1.136  +4.024  -1.752  +2.915  +5.015  +0.815  +2.677  +4.777  +0.577
 395  -0.022  +2.978  -3.022  +1.202  +4.179  -1.776  -0.022  +2.868  -2.912  +1.202  +4.092  -1.688  +2.978  +5.078  +0.878  +2.742  +4.842  +0.642
 396  +0.022  +3.022  -2.978  +1.248  +4.230  -1.734  +0.022  +2.914  -2.870  +1.248  +4.140  -1.644  +3.022  +5.122  +0.922  +2.787  +4.887  +0.687
 397  -0.101  +2.899  -3.101  +1.127  +4.114  -1.859  -0.101  +2.793  -2.995  +1.127  +4.021  -1.767  +2.899  +4.999  +0.799  +2.665  +4.765  +0.565
 398  -0.073  +2.927  -3.073  +1.158  +4.149  -1.833  -0.073  +2.823  -2.969  +1.158  +4.054  -1.738  +2.927  +5.027  +0.827  +2.694  +4.794  +0.594
 399  +0.028  +3.028  -2.972  +1.261  +4.257  -1.734  +0.028  +2.926  -2.870  +1.261  +4.159  -1.637  +3.028  +5.128  +0.928  +2.797  +4.897  +0.697
 400  +0.023  +3.023  -2.977  +1.259  +4.259  -1.741  +0.023  +2.923  -2.877  +1.259  +4.159  -1.641  +3.023  +5.123  +0.923  +2.793  +4.893  +0.693
 401  -0.021  +2.979  -3.021  +1.217  +4.217  -1.783  -0.021  +2.881  -2.923  +1.217  +4.119  -1.685  +2.979  +5.079  +0.879  +2.750  +4.850  +0.650
 402  +0.075  +3.075  -2.925  +1.316  +4.316  -1.684  +0.075  +2.979  -2.829  +1.316  +4.220  -1.588  +3.075  +5.175  +0.975  +2.848  +4.948  +0.748
 403  +0.054  +3.054  -2.946  +1.298  +4.298  -1.702  +0.054  +2.960  -2.852  +1.298  +4.204  -1.608  +3.054  +5.154  +0.954  +2.828  +4.928  +0.728
 404  -0.025  +2.975  -3.025  +1.221  +4.221  -1.779  -0.025  +2.883  -2.933  +1.221  +4.129  -1.687  +2.975  +5.075  +0.875  +2.750  +4.850  +0.650
 405  +0.097  +3.097  -2.903  +1.346  +4.346  -1.654  +0.097  +3.007  -2.813  +1.346  +4.256  -1.564  +3.097  +5.197  +0.997  +2.874  +4.974  +0.774
 406  -0.024  +2.976  -3.024  +1.227  +4.227  -1.773  -0.024  +2.888  -2.936  +1.227  +4.139  -1.685  +2.976  +5.076  +0.876  +2.754  +4.854  +0.654
 407  +0.009  +3.009  -2.991  +1.262  +4.262  -1.738  +0.009  +2.923  -2.905  +1.262  +4.176  -1.652  +3.009  +5.109  +0.909  +2.788  +4.888  +0.688
 408  -0.041  +2.959  -3.041  +1.215  +4.215  -1.785  -0.041  +2.875  -2.957  +1.215  +4.131  -1.701  +2.959  +5.059  +0.859  +2.740  +4.840  +0.640
 409  -0.028  +2.972  -3.028  +1.231  +4.231  -1.769  -0.028  +2.890  -2.946  +1.231  +4.149  -1.687  +2.972  +5.072  +0.872  +2.754  +4.854  +0.654
 410  +0.010  +3.010  -2.990  +1.271  +4.271  -1.729  +0.010  +2.930  -2.910  +1.271  +4.191  -1.649  +3.010  +5.110  +0.910  +2.793  +4.893  +0.693
 411  +0.044  +3.044  -2.956  +1.307  +4.307  -1.693  +0.044  +2.966  -2.878  +1.307  +4.229  -1.615  +3.044  +5.144  +0.944  +2.828  +4.928  +0.728
 412  +0.032  +3.032  -2.968  +1.298  +4.298  -1.702  +0.032  +2.956  -2.892  +1.298  +4.222  -1.626  +3.032  +5.132  +0.932  +2.818  +4.918  +0.718
 413  +0.089  +3.089  -2.911  +1.358  +4.358  -1.642  +0.089  +3.015  -2.837  +1.358  +4.284  -1.568  +3.089  +5.189  +0.989  +2.876  +4.976  +0.776
 414  -0.069  +2.931  -3.069  +1.202  +4.202  -1.798  -0.069  +2.859  -2.997  +1.202  +4.130  -1.726  +2.931  +5.031  +0.831  +2.719  +4.819  +0.619
 415  -0.015  +2.985  -3.015  +1.258  +4.258  -1.742  -0.015  +2.915  -2.945  +1.258  +4.188  -1.672  +2.985  +5.085  +0.885  +2.774  +4.874  +0.674
 416  -0.046  +2.954  -3.046  +1.230  +4.230  -1.770  -0.046  +2.886  -2.978  +1.230  +4.162  -1.702  +2.954  +5.054  +0.854  +2.745  +4.845  +0.645
 417  -0.041  +2.959  -3.041  +1.238  +4.238  -1.762  -0.041  +2.893  -2.975  +1.238  +4.172  -1.696  +2.959  +5.059  +0.859  +2.751  +4.851  +0.651
 418  +0.028  +3.028  -2.972  +1.309  +4.309  -1.691  +0.028  +2.964  -2.908  +1.309  +4.245  -1.627  +3.028  +5.128  +0.928  +2.821  +4.921  +0.721
 419  -0.001  +2.999  -3.001  +1.282  +4.282  -1.718  -0.001  +2.937  -2.939  +1.282  +4.220  -1.656  +2.999  +5.099  +0.899  +2.793  +4.893  +0.693
 420  +0.033  +3.033  -2.967  +1.320  +4.320  -1.680  +0.033  +2.973  -2.907  +1.320  +4.260  -1.620  +3.033  +5.133  +0.933  +2.829  +4.929  +0.729
 421  -0.033  +2.967  -3.033  +1.255  +4.255  -1.745  -0.033  +2.909  -2.975  +1.255  +4.197  -1.687  +2.967  +5.067  +0.867  +2.764  +4.864  +0.664
 422  +0.004  +3.004  -2.996  +1.296  +4.296  -1.704  +0.004  +2.948  -2.940  +1.296  +4.240  -1.648  +3.004  +5.104  +0.904  +2.803  +4.903  +0.703
 423  +0.026  +3.026  -2.974  +1.320  +4.320  -1.680  +0.026  +2.972  -2.920  +1.320  +4.266  -1.626  +3.026  +5.126  +0.926  +2.826  +4.926  +0.726
 424  +0.000  +3.000  -3.000  +1.297  +4.297  -1.703  +0.000  +2.948  -2.948  +1.297  +4.245  -1.651  +3.000  +5.100  +0.900  +2.801  +4.901  +0.701
 425  -0.055  +2.945  -3.055  +1.244  +4.244  -1.756  -0.055  +2.895  -3.005  +1.244  +4.194  -1.706  +2.945  +5.045  +0.845  +2.748  +4.848  +0.648
 426  -0.052  +2.948  -3.052  +1.250  +4.250  -1.750  -0.052  +2.900  -3.004  +1.250  +4.202  -1.702  +2.948  +5.048  +0.848  +2.752  +4.852  +0.652
 427  +0.001  +3.001  -2.999  +1.305  +4.305  -1.695  +0.001  +2.955  -2.953  +1.305  +4.259  -1.649  +3.001  +5.101  +0.901  +2.806  +4.906  +0.706
 428  -0.053  +2.947  -3.053  +1.254  +4.254  -1.746  -0.053  +2.903  -3.009  +1.254  +4.210  -1.702  +2.947  +5.047  +0.847  +2.754  +4.854  +0.654
 429  +0.079  +3.079  -2.921  +1.388  +4.388  -1.612  +0.079  +3.037  -2.879  +1.388  +4.346  -1.570  +3.079  +5.179  +0.979  +2.886  +4.986  +0.786
 430  +0.048  +3.048  -2.952  +1.360  +4.360  -1.640  +0.048  +3.008  -2.912  +1.360  +4.320  -1.600  +3.048  +5.148  +0.948  +2.857  +4.957  +0.757
 431  +0.021  +3.021  -2.979  +1.335  +4.335  -1.665  +0.021  +2.983  -2.941  +1.335  +4.297  -1.627  +3.021  +5.121  +0.921  +2.831  +4.931  +0.731
 432  -0.014  +2.986  -3.014  +1.303  +4.303  -1.697  -0.014  +2.950  -2.978  +1.303  +4.267  -1.661  +2.986  +5.086  +0.886  +2.798  +4.898  +0.698
 433  -0.040  +2.960  -3.040  +1.280  +4.280  -1.720  -0.040  +2.926  -3.006  +1.280  +4.246  -1.686  +2.960  +5.060  +0.860  +2.773  +4.873  +0.673
 434  +0.030  +3.030  -2.970  +1.352  +4.352  -1.648  +0.030  +2.998  -2.938  +1.352  +4.320  -1.616  +3.030  +5.130  +0.930  +2.844  +4.944  +0.744
 435  +0.082  +3.082  -2.918  +1.407  +4.407  -1.593  +0.082  +3.052  -2.888  +1.407  +4.377  -1.563  +3.082  +5.182  +0.982  +2.897  +4.997  +0.797
 436  -0.015  +2.985  -3.015  +1.312  +4.312  -1.688  -0.015  +2.957  -2.987  +1.312  +4.284  -1.660  +2.985  +5.085  +0.885  +2.802  +4.902  +0.702
 437  -0.016  +2.984  -3.016  +1.314  +4.314  -1.686  -0.016  +2.958  -2.990  +1.314  +4.288  -1.660  +2.984  +5.084  +0.884  +2.802  +4.902  +0.702
 438  +0.037  +3.037  -2.963  +1.370  +4.370  -1.630  +0.037  +3.013  -2.939  +1.370  +4.346  -1.606  +3.037  +5.137  +0.937  +2.857  +4.957  +0.757
 439  +0.017  +3.017  -2.983  +1.352  +4.352  -1.648  +0.017  +2.995  -2.961  +1.352  +4.330  -1.626  +3.017  +5.117  +0.917  +2.837  +4.937  +0.737
 440  +0.064  +3.064  -2.936  +1.402  +4.402  -1.598  +0.064  +3.044  -2.916  +1.402  +4.382  -1.578  +3.064  +5.164  +0.964  +2.886  +4.986  +0.786
 441  -0.051  +2.949  -3.051  +1.289  +4.289  -1.711  -0.051  +2.931  -3.033  +1.289  +4.271  -1.693  +2.949  +5.049  +0.849  +2.772  +4.872  +0.672
 442  -0.034  +2.966  -3.034  +1.309  +4.309  -1.691  -0.034  +2.950  -3.018  +1.309  +4.293  -1.675  +2.966  +5.066  +0.866  +2.791  +4.891  +0.691
 443  +0.045  +3.045  -2.955  +1.391  +4.391  -1.609  +0.045  +3.031  -2.941  +1.391  +4.377  -1.595  +3.045  +5.145  +0.945  +2.871  +4.971  +0.771
 444  -0.034  +2.966  -3.034  +1.314  +4.314  -1.686  -0.034  +2.954  -3.022  +1.314  +4.302  -1.674  +2.966  +5.066  +0.866  +2.793  +4.893  +0.693
 445  +0.025  +3.025  -2.975  +1.376  +4.376  -1.624  +0.025  +3.015  -2.965  +1.376  +4.366  -1.614  +3.025  +5.125  +0.925  +2.854  +4.954  +0.754
 446  -0.018  +2.982  -3.018  +1.336  +4.336  -1.664  -0.018  +2.974  -3.010  +1.336  +4.328  -1.656  +2.982  +5.082  +0.882  +2.812  +4.912  +0.712
 447  +0.074  +3.074  -2.926  +1.430  +4.430  -1.570  +0.074  +3.068  -2.920  +1.430  +4.424  -1.564  +3.074  +5.174  +0.974  +2.905  +5.005  +0.805
 448  -0.007  +2.993  -3.007  +1.352  +4.352  -1.648  -0.007  +2.989  -3.003  +1.352  +4.348  -1.644  +2.993  +5.093  +0.893  +2.825  +4.925  +0.725
 449  +0.013  +3.013  -2.987  +1.375  +4.375  -1.625  +0.013  +3.011  -2.985  +1.375  +4.373  -1.623  +3.013  +5.113  +0.913  +2.847  +4.947  +0.747
 450  -0.031  +2.969  -3.031  +1.333  +4.333  -1.667  -0.031  +2.969  -3.031  +1.333  +4.333  -1.667  +2.969  +5.069  +0.869  +2.804  +4.904  +0.704
 451  +0.032  +3.032  -2.968  +1.399  +4.399  -1.601  +0.032  +3.034  -2.970  +1.399  +4.401  -1.603  +3.032  +5.132  +0.932  +2.868  +4.968  +0.768
 452  +0.033  +3.033  -2.967  +1.402  +4.402  -1.598  +0.033  +3.037  -2.971  +1.402  +4.406  -1.602  +3.033  +5.133  +0.933  +2.871  +4.971  +0.771
 453  -0.009  +2.991  -3.009  +1.363  +4.363  -1.637  -0.009  +2.997  -3.015  +1.363  +4.369  -1.643  +2.991  +5.091  +0.891  +2.830  +4.930  +0.730
 454  -0.077  +2.923  -3.077  +1.297  +4.297  -1.703  -0.077  +2.931  -3.085  +1.297  +4.305  -1.711  +2.923  +5.023  +0.823  +2.763  +4.863  +0.663
 455  +0.063  +3.063  -2.937  +1.440  +4.440  -1.560  +0.063  +3.073  -2.947  +1.440  +4.450  -1.570  +3.063  +5.163  +0.963  +2.904  +5.004  +0.804
 456  +0.029  +3.029  -2.971  +1.409  +4.409  -1.591  +0.029  +3.041  -2.983  +1.409  +4.421  -1.603  +3.029  +5.129  +0.929  +2.872  +4.972  +0.772
 457  -0.030  +2.970  -3.030  +1.352  +4.352  -1.648  -0.030  +2.984  -3.044  +1.352  +4.366  -1.662  +2.970  +5.070  +0.870  +2.814  +4.914  +0.714
 458  -0.059  +2.941  -3.059  +1.326  +4.326  -1.674  -0.059  +2.957  -3.075  +1.326  +4.342  -1.690  +2.941  +5.041  +0.841  +2.787  +4.887  +0.687
 459  +0.077  +3.077  -2.923  +1.465  +4.465  -1.535  +0.077  +3.095  -2.941  +1.465  +4.483  -1.553  +3.077  +5.177  +0.977  +2.924  +5.024  +0.824
 460  +0.031  +3.031  -2.969  +1.421  +4.421  -1.579  +0.031  +3.051  -2.989  +1.421  +4.441  -1.599  +3.031  +5.131  +0.931  +2.879  +4.979  +0.779
 461  -0.013  +2.987  -3.013  +1.381  +4.381  -1.619  -0.013  +3.009  -3.035  +1.381  +4.403  -1.641  +2.987  +5.087  +0.887  +2.837  +4.937  +0.737
 462  +0.057  +3.057  -2.943  +1.453  +4.453  -1.547  +0.057  +3.081  -2.967  +1.453  +4.477  -1.571  +3.057  +5.157  +0.957  +2.908  +5.008  +0.808
 463  -0.018  +2.982  -3.018  +1.380  +4.380  -1.620  -0.018  +3.008  -3.044  +1.380  +4.406  -1.646  +2.982  +5.082  +0.882  +2.833  +4.933  +0.733
 464  +0.046  +3.046  -2.954  +1.447  +4.447  -1.553  +0.046  +3.074  -2.982  +1.447  +4.475  -1.581  +3.046  +5.146  +0.946  +2.899  +4.999  +0.799
 465  -0.095  +2.905  -3.095  +1.309  +4.309  -1.691  -0.095  +2.935  -3.125  +1.309  +4.339  -1.721  +2.905  +5.005  +0.805  +2.760  +4.860  +0.660
 466  +0.017  +3.017  -2.983  +1.424  +4.424  -1.576  +0.017  +3.049  -3.015  +1.424  +4.456  -1.608  +3.017  +5.117  +0.917  +2.873  +4.973  +0.773
 467  +0.019  +3.019  -2.981  +1.428  +4.428  -1.572  +0.019  +3.053  -3.015  +1.428  +4.462  -1.606  +3.019  +5.119  +0.919  +2.876  +4.976  +0.776
 468  -0.097  +2.903  -3.097  +1.315  +4.315  -1.685  -0.097  +2.939  -3.133  +1.315  +4.351  -1.721  +2.903  +5.003  +0.803  +2.761  +4.861  +0.661
 469  -0.042  +2.958  -3.042  +1.373  +4.373  -1.627  -0.042  +2.996  -3.080  +1.373  +4.411  -1.665  +2.958  +5.058  +0.858  +2.818  +4.918  +0.718
 470  +0.009  +3.009  -2.991  +1.426  +4.426  -1.574  +0.009  +3.049  -3.031  +1.426  +4.466  -1.614  +3.009  +5.109  +0.909  +2.870  +4.970  +0.770
 471  +0.015  +3.015  -2.985  +1.435  +4.435  -1.565  +0.015  +3.057  -3.027  +1.435  +4.477  -1.607  +3.015  +5.115  +0.915  +2.877  +4.977  +0.777
 472  +0.027  +3.027  -2.973  +1.450  +4.450  -1.550  +0.027  +3.071  -3.017  +1.450  +4.494  -1.594  +3.027  +5.127  +0.927  +2.891  +4.991  +0.791
 473  +0.067  +3.067  -2.933  +1.492  +4.492  -1.508  +0.067  +3.113  -2.979  +1.492  +4.538  -1.554  +3.067  +5.167  +0.967  +2.932  +5.032  +0.832
 474  -0.038  +2.962  -3.038  +1.390  +4.390  -1.610  -0.038  +3.010  -3.086  +1.390  +4.438  -1.658  +2.962  +5.062  +0.862  +2.828  +4.928  +0.728
 475  -0.019  +2.981  -3.019  +1.412  +4.412  -1.588  -0.019  +3.031  -3.069  +1.412  +4.462  -1.638  +2.981  +5.081  +0.881  +2.849  +4.949  +0.749
 476  -0.013  +2.987  -3.013  +1.420  +4.420  -1.580  -0.013  +3.039  -3.065  +1.420  +4.472  -1.632  +2.987  +5.087  +0.887  +2.855  +4.955  +0.755
 477  +0.081  +3.081  -2.919  +1.518  +4.518  -1.482  +0.081  +3.135  -2.973  +1.518  +4.572  -1.536  +3.081  +5.181  +0.981  +2.951  +5.051  +0.851
 478  +0.038  +3.038  -2.962  +1.477  +4.477  -1.523  +0.038  +3.094  -3.018  +1.477  +4.533  -1.579  +3.038  +5.138  +0.938  +2.909  +5.009  +0.809
 479  -0.054  +2.946  -3.054  +1.388  +4.388  -1.612  -0.054  +3.004  -3.112  +1.388  +4.446  -1.670  +2.946  +5.046  +0.846  +2.818  +4.918  +0.718
 480  -0.020  +2.980  -3.020  +1.425  +4.425  -1.575  -0.020  +3.040  -3.080  +1.425  +4.485  -1.635  +2.980  +5.080  +0.880  +2.854  +4.954  +0.754
 481  -0.026  +2.974  -3.026  +1.422  +4.422  -1.578  -0.026  +3.036  -3.088  +1.422  +4.484  -1.640  +2.974  +5.074  +0.874  +2.850  +4.950  +0.750
 482  -0.029  +2.971  -3.029  +1.421  +4.421  -1.579  -0.029  +3.035  -3.093  +1.421  +4.485  -1.643  +2.971  +5.071  +0.871  +2.847  +4.947  +0.747
 483  +0.006  +3.006  -2.994  +1.459  +4.459  -1.541  +0.006  +3.072  -3.060  +1.459  +4.525  -1.607  +3.006  +5.106  +0.906  +2.884  +4.984  +0.784
 484  +0.025  +3.025  -2.975  +1.481  +4.481  -1.519  +0.025  +3.093  -3.043  +1.481  +4.549  -1.587  +3.025  +5.125  +0.925  +2.904  +5.004  +0.804
 485  -0.073  +2.927  -3.073  +1.386  +4.386  -1.614  -0.073  +2.997  -3.143  +1.386  +4.456  -1.684  +2.927  +5.027  +0.827  +2.808  +4.908  +0.708
 486  -0.014  +2.986  -3.014  +1.447  +4.447  -1.553  -0.014  +3.058  -3.086  +1.447  +4.519  -1.625  +2.986  +5.086  +0.886  +2.867  +4.967  +0.767
 487  -0.075  +2.925  -3.075  +1.388  +4.388  -1.612  -0.075  +2.999  -3.149  +1.388  +4.462  -1.686  +2.925  +5.025  +0.825  +2.808  +4.908  +0.708
 488  +0.001  +3.001  -2.999  +1.468  +4.468  -1.532  +0.001  +3.077  -3.075  +1.468  +4.544  -1.608  +3.001  +5.101  +0.901  +2.886  +4.986  +0.786
 489  +0.038  +3.038  -2.962  +1.507  +4.507  -1.493  +0.038  +3.116  -3.040  +1.507  +4.585  -1.571  +3.038  +5.138  +0.938  +2.924  +5.024  +0.824
 490  +0.016  +3.016  -2.984  +1.488  +4.488  -1.512  +0.016  +3.096  -3.064  +1.488  +4.568  -1.592  +3.016  +5.116  +0.916  +2.903  +5.003  +0.803
 491  +0.051  +3.051  -2.949  +1.526  +4.526  -1.474  +0.051  +3.133  -3.031  +1.526  +4.608  -1.556  +3.051  +5.151  +0.951  +2.939  +5.039  +0.839
 492  +0.075  +3.075  -2.925  +1.552  +4.552  -1.448  +0.075  +3.159  -3.009  +1.552  +4.636  -1.532  +3.075  +5.175  +0.975  +2.964  +5.064  +0.864
 493  +0.064  +3.064  -2.936  +1.545  +4.545  -1.455  +0.064  +3.150  -3.022  +1.545  +4.631  -1.541  +3.064  +5.164  +0.964  +2.955  +5.055  +0.855
 494  -0.051  +2.949  -3.051  +1.433  +4.433  -1.567  -0.051  +3.037  -3.139  +1.433  +4.521  -1.655  +2.949  +5.049  +0.849  +2.841  +4.941  +0.741
 495  +0.008  +3.008  -2.992  +1.494  +4.494  -1.506  +0.008  +3.098  -3.082  +1.494  +4.584  -1.596  +3.008  +5.108  +0.908  +2.902  +5.002  +0.802
 496  +0.007  +3.007  -2.993  +1.495  +4.495  -1.505  +0.007  +3.099  -3.085  +1.495  +4.587  -1.597  +3.007  +5.107  +0.907  +2.901  +5.001  +0.801
 497  -0.056  +2.944  -3.056  +1.436  +4.436  -1.564  -0.056  +3.038  -3.150  +1.436  +4.530  -1.658  +2.944  +5.044  +0.844  +2.840  +4.940  +0.740
 498  -0.015  +2.985  -3.015  +1.480  +4.480  -1.520  -0.015  +3.081  -3.111  +1.480  +4.576  -1.616  +2.985  +5.085  +0.885  +2.883  +4.983  +0.783
 499  +0.042  +3.042  -2.958  +1.539  +4.539  -1.461  +0.042  +3.140  -3.056  +1.539  +4.637  -1.559  +3.042  +5.142  +0.942  +2.941  +5.041  +0.841
 500  +0.026  +3.026  -2.974  +1.526  +4.526  -1.474  +0.026  +3.126  -3.074  +1.526  +4.626  -1.574  +3.026  +5.126  +0.926  +2.926  +5.026  +0.826
 501  -0.013  +2.987  -3.013  +1.487  +4.487  -1.513  -0.013  +3.089  -3.115  +1.487  +4.589  -1.615  +2.987  +5.087  +0.887  +2.889  +4.989  +0.789
 502  +0.092  +3.092  -2.908  +1.592  +4.592  -1.408  +0.092  +3.196  -3.012  +1.592  +4.696  -1.512  +3.092  +5.192  +0.992  +2.995  +5.095  +0.895
 503  -0.024  +2.976  -3.024  +1.476  +4.476  -1.524  -0.024  +3.082  -3.130  +1.476  +4.582  -1.630  +2.976  +5.076  +0.876  +2.879  +4.979  +0.779
 504  -0.119  +2.881  -3.119  +1.381  +4.381  -1.619  -0.119  +2.989  -3.227  +1.381  +4.489  -1.727  +2.881  +4.981  +0.781  +2.786  +4.886  +0.686
 505  -0.039  +2.961  -3.039  +1.461  +4.461  -1.539  -0.039  +3.071  -3.149  +1.461  +4.571  -1.649  +2.961  +5.061  +0.861  +2.868  +4.968  +0.768
 506  +0.076  +3.076  -2.924  +1.576  +4.576  -1.424  +0.076  +3.188  -3.036  +1.576  +4.688  -1.536  +3.076  +5.176  +0.976  +2.984  +5.084  +0.884
 507  -0.142  +2.858  -3.142  +1.358  +4.358  -1.642  -0.142  +2.972  -3.256  +1.358  +4.472  -1.756  +2.858  +4.958  +0.758  +2.767  +4.867  +0.667
 508  -0.040  +2.960  -3.040  +1.460  +4.460  -1.540  -0.040  +3.076  -3.156  +1.460  +4.576  -1.656  +2.960  +5.060  +0.860  +2.870  +4.970  +0.770
 509  +0.084  +3.084  -2.916  +1.584  +4.584  -1.416  +0.084  +3.202  -3.034  +1.584  +4.702  -1.534  +3.084  +5.184  +0.984  +2.996  +5.096  +0.896
 510  -0.032  +2.968  -3.032  +1.468  +4.468  -1.532  -0.032  +3.088  -3.152  +1.468  +4.588  -1.652  +2.968  +5.068  +0.868  +2.881  +4.981  +0.781
 511  -0.079  +2.921  -3.079  +1.421  +4.421  -1.579  -0.079  +3.043  -3.201  +1.421  +4.543  -1.701  +2.921  +5.021  +0.821  +2.836  +4.936  +0.736
 512  +0.042  +3.042  -2.958  +1.542  +4.542  -1.458  +0.042  +3.166  -3.082  +1.542  +4.666  -1.582  +3.042  +5.142  +0.942  +2.957  +5.057  +0.857
 513  +0.070  +3.070  -2.930  +1.570  +4.570  -1.430  +0.070  +3.196  -3.056  +1.570  +4.696  -1.556  +3.070  +5.170  +0.970  +2.987  +5.087  +0.887
 514  -0.101  +2.899  -3.101  +1.399  +4.399  -1.601  -0.101  +3.027  -3.229  +1.399  +4.527  -1.729  +2.899  +4.999  +0.799  +2.818  +4.918  +0.718
 515  -0.004  +2.996  -3.004  +1.496  +4.496  -1.504  -0.004  +3.126  -3.134  +1.496  +4.626  -1.634  +2.996  +5.096  +0.896  +2.915  +5.015  +0.815
 516  -0.016  +2.984  -3.016  +1.484  +4.484  -1.516  -0.016  +3.116  -3.148  +1.484  +4.616  -1.648  +2.984  +5.084  +0.884  +2.905  +5.005  +0.805
 517  -0.050  +2.950  -3.050  +1.450  +4.450  -1.550  -0.050  +3.084  -3.184  +1.450  +4.584  -1.684  +2.950  +5.050  +0.850  +2.872  +4.972  +0.772
 518  -0.056  +2.944  -3.056  +1.444  +4.444  -1.556  -0.056  +3.080  -3.192  +1.444  +4.580  -1.692  +2.944  +5.044  +0.844  +2.867  +4.967  +0.767
 519  -0.028  +2.972  -3.028  +1.472  +4.472  -1.528  -0.028  +3.110  -3.166  +1.472  +4.610  -1.666  +2.972  +5.072  +0.872  +2.897  +4.997  +0.797
 520  -0.070  +2.930  -3.070  +1.430  +4.430  -1.570  -0.070  +3.070  -3.210  +1.430  +4.570  -1.710  +2.930  +5.030  +0.830  +2.856  +4.956  +0.756
 521  +0.010  +3.010  -2.990  +1.510  +4.510  -1.490  +0.010  +3.152  -3.132  +1.510  +4.652  -1.632  +3.010  +5.110  +0.910  +2.937  +5.037  +0.837
 522  +0.122  +3.122  -2.878  +1.622  +4.622  -1.378  +0.122  +3.266  -3.022  +1.622  +4.766  -1.522  +3.122  +5.222  +1.022  +3.051  +5.151  +0.951
 523  +0.016  +3.016  -2.984  +1.516  +4.516  -1.484  +0.016  +3.162  -3.130  +1.516  +4.662  -1.630  +3.016  +5.116  +0.916  +2.945  +5.045  +0.845
 524  -0.021  +2.979  -3.021  +1.479  +4.479  -1.521  -0.021  +3.127  -3.169  +1.479  +4.627  -1.669  +2.979  +5.079  +0.879  +2.910  +5.010  +0.810
 525  +0.018  +3.018  -2.982  +1.518  +4.518  -1.482  +0.018  +3.168  -3.132  +1.518  +4.668  -1.632  +3.018  +5.118  +0.918  +2.951  +5.051  +0.851
 526  +0.131  +3.131  -2.869  +1.631  +4.631  -1.369  +0.131  +3.283  -3.021  +1.631  +4.783  -1.521  +3.131  +5.231  +1.031  +3.064  +5.164  +0.964
 527  +0.043  +3.043  -2.957  +1.543  +4.543  -1.457  +0.043  +3.197  -3.111  +1.543  +4.697  -1.611  +3.043  +5.143  +0.943  +2.978  +5.078  +0.878
 528  +0.045  +3.045  -2.955  +1.545  +4.545  -1.455  +0.045  +3.201  -3.111  +1.545  +4.701  -1.611  +3.045  +5.145  +0.945  +2.981  +5.081  +0.881
 529  +0.023  +3.023  -2.977  +1.523  +4.523  -1.477  +0.023  +3.181  -3.135  +1.523  +4.681  -1.635  +3.023  +5.123  +0.923  +2.961  +5.061  +0.861
 530  +0.060  +3.060  -2.940  +1.560  +4.560  -1.440  +0.060  +3.220  -3.100  +1.560  +4.720  -1.600  +3.060  +5.160  +0.960  +2.999  +5.099  +0.899
 531  -0.041  +2.959  -3.041  +1.459  +4.459  -1.541  -0.041  +3.121  -3.203  +1.459  +4.621  -1.703  +2.959  +5.059  +0.859  +2.899  +4.999  +0.799
 532  +0.061  +3.061  -2.939  +1.561  +4.561  -1.439  +0.061  +3.225  -3.103  +1.561  +4.725  -1.603  +3.061  +5.161  +0.961  +3.002  +5.102  +0.902
 533  -0.106  +2.894  -3.106  +1.394  +4.394  -1.606  -0.106  +3.060  -3.272  +1.394  +4.560  -1.772  +2.894  +4.994  +0.794  +2.837  +4.937  +0.737
 534  +0.075  +3.075  -2.925  +1.575  +4.575  -1.425  +0.075  +3.243  -3.093  +1.575  +4.743  -1.593  +3.075  +5.175  +0.975  +3.019  +5.119  +0.919
 535  +0.075  +3.075  -2.925  +1.575  +4.575  -1.425  +0.075  +3.245  -3.095  +1.575  +4.745  -1.595  +3.075  +5.175  +0.975  +3.021  +5.121  +0.921
 536  -0.005  +2.995  -3.005  +1.495  +4.495  -1.505  -0.005  +3.167  -3.177  +1.495  +4.667  -1.677  +2.995  +5.095  +0.895  +2.941  +5.041  +0.841
 537  -0.016  +2.984  -3.016  +1.484  +4.484  -1.516  -0.016  +3.158  -3.190  +1.484  +4.658  -1.690  +2.984  +5.084  +0.884  +2.932  +5.032  +0.832
 538  -0.014  +2.986  -3.014  +1.486  +4.486  -1.514  -0.014  +3.162  -3.190  +1.486  +4.662  -1.690  +2.986  +5.086  +0.886  +2.935  +5.035  +0.835
 539  -0.061  +2.939  -3.061  +1.439  +4.439  -1.561  -0.061  +3.117  -3.239  +1.439  +4.617  -1.739  +2.939  +5.039  +0.839  +2.890  +4.990  +0.790
 540  -0.040  +2.960  -3.040  +1.460  +4.460  -1.540  -0.040  +3.140  -3.220  +1.460  +4.640  -1.720  +2.960  +5.060  +0.860  +2.912  +5.012  +0.812
 541  +0.068  +3.068  -2.932  +1.568  +4.568  -1.432  +0.068  +3.250  -3.114  +1.568  +4.750  -1.614  +3.068  +5.168  +0.968  +3.022  +5.122  +0.922
 542  -0.008  +2.992  -3.008  +1.492  +4.492  -1.508  -0.008  +3.176  -3.192  +1.492  +4.676  -1.692  +2.992  +5.092  +0.892  +2.947  +5.047  +0.847
 543  -0.041  +2.959  -3.041  +1.459  +4.459  -1.541  -0.041  +3.145  -3.227  +1.459  +4.645  -1.727  +2.959  +5.059  +0.859  +2.915  +5.015  +0.815
 544  +0.034  +3.034  -2.966  +1.534  +4.534  -1.466  +0.034  +3.222  -3.154  +1.534  +4.722  -1.654  +3.034  +5.134  +0.934  +2.991  +5.091  +0.891
 545  -0.093  +2.907  -3.093  +1.407  +4.407  -1.593  -0.093  +3.097  -3.283  +1.407  +4.597  -1.783  +2.907  +5.007  +0.807  +2.865  +4.965  +0.765
 546  -0.035  +2.965  -3.035  +1.465  +4.465  -1.535  -0.035  +3.157  -3.227  +1.465  +4.657  -1.727  +2.965  +5.065  +0.865  +2.924  +5.024  +0.824
 547  +0.003  +3.003  -2.997  +1.503  +4.503  -1.497  +0.003  +3.197  -3.191  +1.503  +4.697  -1.691  +3.003  +5.103  +0.903  +2.964  +5.064  +0.864
 548  +0.006  +3.006  -2.994  +1.506  +4.506  -1.494  +0.006  +3.202  -3.190  +1.506  +4.702  -1.690  +3.006  +5.106  +0.906  +2.969  +5.069  +0.869
 549  -0.049  +2.951  -3.049  +1.451  +4.451  -1.549  -0.049  +3.149  -3.247  +1.451  +4.649  -1.747  +2.951  +5.051  +0.851  +2.915  +5.015  +0.815
 550  +0.059  +3.059  -2.941  +1.559  +4.559  -1.441  +0.059  +3.259  -3.141  +1.559  +4.759  -1.641  +3.059  +5.159  +0.959  +3.024  +5.124  +0.924
 551  +0.008  +3.008  -2.992  +1.508  +4.508  -1.492  +0.008  +3.210  -3.194  +1.508  +4.710  -1.694  +3.008  +5.108  +0.908  +2.975  +5.075  +0.875
 552  -0.025  +2.975  -3.025  +1.475  +4.475  -1.525  -0.025  +3.179  -3.229  +1.475  +4.679  -1.729  +2.975  +5.075  +0.875  +2.943  +5.043  +0.843
 553  -0.039  +2.961  -3.039  +1.461  +4.461  -1.539  -0.039  +3.167  -3.245  +1.461  +4.667  -1.745  +2.961  +5.061  +0.861  +2.930  +5.030  +0.830
 554  -0.032  +2.968  -3.032  +1.468  +4.468  -1.532  -0.032  +3.176  -3.240  +1.468  +4.676  -1.740  +2.968  +5.068  +0.868  +2.938  +5.038  +0.838
 555  +0.007  +3.007  -2.993  +1.507  +4.507  -1.493  +0.007  +3.217  -3.203  +1.507  +4.717  -1.703  +3.007  +5.107  +0.907  +2.979  +5.079  +0.879
 556  -0.002  +2.998  -3.002  +1.498  +4.498  -1.502  -0.002  +3.210  -3.214  +1.498  +4.710  -1.714  +2.998  +5.098  +0.898  +2.971  +5.071  +0.871
 557  +0.003  +3.003  -2.997  +1.503  +4.503  -1.497  +0.003  +3.217  -3.211  +1.503  +4.717  -1.711  +3.003  +5.103  +0.903  +2.977  +5.077  +0.877
 558  -0.068  +2.932  -3.068  +1.432  +4.432  -1.568  -0.068  +3.148  -3.284  +1.432  +4.648  -1.784  +2.932  +5.032  +0.832  +2.908  +5.008  +0.808
 559  -0.016  +2.984  -3.016  +1.484  +4.484  -1.516  -0.016  +3.202  -3.234  +1.484  +4.702  -1.734  +2.984  +5.084  +0.884  +2.961  +5.061  +0.861
 560  +0.038  +3.038  -2.962  +1.538  +4.538  -1.462  +0.038  +3.258  -3.182  +1.538  +4.758  -1.682  +3.038  +5.138  +0.938  +3.016  +5.116  +0.916
 561  +0.057  +3.057  -2.943  +1.557  +4.557  -1.443  +0.057  +3.279  -3.165  +1.557  +4.779  -1.665  +3.057  +5.157  +0.957  +3.037  +5.137  +0.937
 562  -0.046  +2.954  -3.046  +1.454  +4.454  -1.546  -0.046  +3.178  -3.270  +1.454  +4.678  -1.770  +2.954  +5.054  +0.854  +2.935  +5.035  +0.835
 563  +0.025  +3.025  -2.975  +1.525  +4.525  -1.475  +0.025  +3.251  -3.201  +1.525  +4.751  -1.701  +3.025  +5.125  +0.925  +3.007  +5.107  +0.907
 564  +0.026  +3.026  -2.974  +1.526  +4.526  -1.474  +0.026  +3.254  -3.202  +1.526  +4.754  -1.702  +3.026  +5.126  +0.926  +3.009  +5.109  +0.909
 565  -0.050  +2.950  -3.050  +1.450  +4.450  -1.550  -0.050  +3.180  -3.280  +1.450  +4.680  -1.780  +2.950  +5.050  +0.850  +2.934  +5.034  +0.834
 566  -0.142  +2.858  -3.142  +1.358  +4.358  -1.642  -0.142  +3.090  -3.374  +1.358  +4.590  -1.874  +2.858  +4.958  +0.758  +2.843  +4.943  +0.743
 567  +0.075  +3.075  -2.925  +1.575  +4.575  -1.425  +0.075  +3.309  -3.159  +1.575  +4.809  -1.659  +3.075  +5.175  +0.975  +3.062  +5.162  +0.962
 568  -0.006  +2.994  -3.006  +1.494  +4.494  -1.506  -0.006  +3.230  -3.242  +1.494  +4.730  -1.742  +2.994  +5.094  +0.894  +2.982  +5.082  +0.882
 569  -0.044  +2.956  -3.044  +1.456  +4.456  -1.544  -0.044  +3.194  -3.282  +1.456  +4.694  -1.782  +2.956  +5.056  +0.856  +2.946  +5.046  +0.846
 570  +0.041  +3.041  -2.959  +1.541  +4.541  -1.459  +0.041  +3.281  -3.199  +1.541  +4.781  -1.699  +3.041  +5.141  +0.941  +3.032  +5.132  +0.932
 571  +0.016  +3.016  -2.984  +1.516  +4.516  -1.484  +0.016  +3.258  -3.226  +1.516  +4.758  -1.726  +3.016  +5.116  +0.916  +3.009  +5.109  +0.909
 572  +0.007  +3.007  -2.993  +1.507  +4.507  -1.493  +0.007  +3.251  -3.237  +1.507  +4.751  -1.737  +3.007  +5.107  +0.907  +3.001  +5.101  +0.901
 573  -0.048  +2.952  -3.048  +1.452  +4.452  -1.548  -0.048  +3.198  -3.294  +1.452  +4.698  -1.794  +2.952  +5.052  +0.852  +2.947  +5.047  +0.847
 574  +0.006  +3.006  -2.994  +1.506  +4.506  -1.494  +0.006  +3.254  -3.242  +1.506  +4.754  -1.742  +3.006  +5.106  +0.906  +3.002  +5.102  +0.902
 575  +0.050  +3.050  -2.950  +1.550  +4.550  -1.450  +0.050  +3.300  -3.200  +1.550  +4.800  -1.700  +3.050  +5.150  +0.950  +3.047  +5.147  +0.947
 576  +0.037  +3.037  -2.963  +1.537  +4.537  -1.463  +0.037  +3.289  -3.215  +1.537  +4.789  -1.715  +3.037  +5.137  +0.937  +3.036  +5.136  +0.936
 577  -0.001  +2.999  -3.001  +1.499  +4.499  -1.501  -0.001  +3.253  -3.255  +1.499  +4.753  -1.755  +2.999  +5.099  +0.899  +2.999  +5.099  +0.899
 578  +0.080  +3.080  -2.920  +1.580  +4.580  -1.420  +0.080  +3.336  -3.176  +1.580  +4.836  -1.676  +3.080  +5.180  +0.980  +3.081  +5.181  +0.981
 579  +0.015  +3.015  -2.985  +1.515  +4.515  -1.485  +0.015  +3.273  -3.243  +1.515  +4.773  -1.743  +3.015  +5.115  +0.915  +3.018  +5.118  +0.918
 580  -0.021  +2.979  -3.021  +1.479  +4.479  -1.521  -0.021  +3.239  -3.281  +1.479  +4.739  -1.781  +2.979  +5.079  +0.879  +2.983  +5.083  +0.883
 581  -0.056  +2.944  -3.056  +1.444  +4.444  -1.556  -0.056  +3.206  -3.318  +1.444  +4.706  -1.818  +2.944  +5.044  +0.844  +2.949  +5.049  +0.849
 582  -0.015  +2.985  -3.015  +1.485  +4.485  -1.515  -0.015  +3.249  -3.279  +1.485  +4.749  -1.779  +2.985  +5.085  +0.885  +2.992  +5.092  +0.892
 583  +0.023  +3.023  -2.977  +1.523  +4.523  -1.477  +0.023  +3.289  -3.243  +1.523  +4.789  -1.743  +3.023  +5.123  +0.923  +3.031  +5.131  +0.931
 584  +0.025  +3.025  -2.975  +1.525  +4.525  -1.475  +0.025  +3.293  -3.243  +1.525  +4.793  -1.743  +3.025  +5.125  +0.925  +3.034  +5.134  +0.934
 585  +0.041  +3.041  -2.959  +1.541  +4.541  -1.459  +0.041  +3.311  -3.229  +1.541  +4.811  -1.729  +3.041  +5.141  +0.941  +3.051  +5.151  +0.951
 586  -0.045  +2.955  -3.045  +1.455  +4.455  -1.545  -0.045  +3.227  -3.317  +1.455  +4.727  -1.817  +2.955  +5.055  +0.855  +2.967  +5.067  +0.867
 587  +0.003  +3.003  -2.997  +1.503  +4.503  -1.497  +0.003  +3.277  -3.271  +1.503  +4.777  -1.771  +3.003  +5.103  +0.903  +3.016  +5.116  +0.916
 588  -0.035  +2.965  -3.035  +1.465  +4.465  -1.535  -0.035  +3.241  -3.311  +1.465  +4.741  -1.811  +2.965  +5.065  +0.865  +2.980  +5.080  +0.880
 589  +0.051  +3.051  -2.949  +1.551  +4.551  -1.449  +0.051  +3.329  -3.227  +1.551  +4.829  -1.727  +3.051  +5.151  +0.951  +3.067  +5.167  +0.967
 590  +0.036  +3.036  -2.964  +1.536  +4.536  -1.464  +0.036  +3.316  -3.244  +1.536  +4.816  -1.744  +3.036  +5.136  +0.936  +3.053  +5.153  +0.953
 591  +0.063  +3.063  -2.937  +1.563  +4.563  -1.437  +0.063  +3.345  -3.219  +1.563  +4.845  -1.719  +3.063  +5.163  +0.963  +3.082  +5.182  +0.982
 592  -0.008  +2.992  -3.008  +1.492  +4.492  -1.508  -0.008  +3.276  -3.292  +1.492  +4.776  -1.792  +2.992  +5.092  +0.892  +3.012  +5.112  +0.912
 593  -0.060  +2.940  -3.060  +1.440  +4.440  -1.560  -0.060  +3.226  -3.346  +1.440  +4.726  -1.846  +2.940  +5.040  +0.840  +2.961  +5.061  +0.861
 594  -0.016  +2.984  -3.016  +1.484  +4.484  -1.516  -0.016  +3.272  -3.304  +1.484  +4.772  -1.804  +2.984  +5.084  +0.884  +3.007  +5.107  +0.907
 595  -0.058  +2.942  -3.058  +1.442  +4.442  -1.558  -0.058  +3.232  -3.348  +1.442  +4.732  -1.848  +2.942  +5.042  +0.842  +2.966  +5.066  +0.866
 596  -0.059  +2.941  -3.059  +1.441  +4.441  -1.559  -0.059  +3.233  -3.351  +1.441  +4.733  -1.851  +2.941  +5.041  +0.841  +2.965  +5.065  +0.865
 597  -0.068  +2.932  -3.068  +1.432  +4.432  -1.568  -0.068  +3.226  -3.362  +1.432  +4.726  -1.862  +2.932  +5.032  +0.832  +2.958  +5.058  +0.858
 598  +0.055  +3.055  -2.945  +1.555  +4.555  -1.445  +0.055  +3.351  -3.241  +1.555  +4.851  -1.741  +3.055  +5.155  +0.955  +3.083  +5.183  +0.983
 599  -0.070  +2.930  -3.070  +1.430  +4.430  -1.570  -0.070  +3.228  -3.368  +1.430  +4.728  -1.868  +2.930  +5.030  +0.830  +2.959  +5.059  +0.859
 600  -0.084  +2.916  -3.084  +1.416  +4.416  -1.584  -0.084  +3.216  -3.384  +1.416  +4.716  -1.884  +2.916  +5.016  +0.816  +2.946  +5.046  +0.846
 601  -0.003  +2.997  -3.003  +1.497  +4.497  -1.503  -0.003  +3.299  -3.305  +1.497  +4.799  -1.805  +2.997  +5.097  +0.897  +3.028  +5.128  +0.928
 602  -0.042  +2.958  -3.042  +1.458  +4.458  -1.542  -0.042  +3.262  -3.346  +1.458  +4.762  -1.846  +2.958  +5.058  +0.858  +2.990  +5.090  +0.890
 603  -0.040  +2.960  -3.040  +1.460  +4.460  -1.540  -0.040  +3.266  -3.346  +1.460  +4.766  -1.846  +2.960  +5.060  +0.860  +2.994  +5.094  +0.894
 604  +0.058  +3.058  -2.942  +1.558  +4.558  -1.442  +0.058  +3.366  -3.250  +1.558  +4.866  -1.750  +3.058  +5.158  +0.958  +3.093  +5.193  +0.993
 605  +0.008  +3.008  -2.992  +1.508  +4.508  -1.492  +0.008  +3.318  -3.302  +1.508  +4.818  -1.802  +3.008  +5.108  +0.908  +3.045  +5.145  +0.945
 606  +0.045  +3.045  -2.955  +1.545  +4.545  -1.455  +0.045  +3.357  -3.267  +1.545  +4.857  -1.767  +3.045  +5.145  +0.945  +3.083  +5.183  +0.983
 607  +0.006  +3.006  -2.994  +1.506  +4.506  -1.494  +0.006  +3.320  -3.308  +1.506  +4.820  -1.808  +3.006  +5.106  +0.906  +3.046  +5.146  +0.946
 608  +0.069  +3.069  -2.931  +1.569  +4.569  -1.431  +0.069  +3.385  -3.247  +1.569  +4.885  -1.747  +3.069  +5.169  +0.969  +3.109  +5.209  +1.009
 609  -0.035  +2.965  -3.035  +1.465  +4.465  -1.535  -0.035  +3.283  -3.353  +1.465  +4.783  -1.853  +2.965  +5.065  +0.865  +3.007  +5.107  +0.907
 610  +0.033  +3.033  -2.967  +1.533  +4.533  -1.467  +0.033  +3.353  -3.287  +1.533  +4.853  -1.787  +3.033  +5.133  +0.933  +3.076  +5.176  +0.976
 611  +0.063  +3.063  -2.937  +1.563  +4.563  -1.437  +0.063  +3.385  -3.259  +1.563  +4.885  -1.759  +3.063  +5.163  +0.963  +3.107  +5.207  +1.007
 612  -0.009  +2.991  -3.009  +1.491  +4.491  -1.509  -0.009  +3.315  -3.333  +1.491  +4.815  -1.833  +2.991  +5.091  +0.891  +3.037  +5.137  +0.937
 613  +0.019  +3.019  -2.981  +1.519  +4.519  -1.481  +0.019  +3.345  -3.307  +1.519  +4.845  -1.807  +3.019  +5.119  +0.919  +3.066  +5.166  +0.966
 614  +0.029  +3.029  -2.971  +1.529  +4.529  -1.471  +0.029  +3.357  -3.299  +1.529  +4.857  -1.799  +3.029  +5.129  +0.929  +3.077  +5.177  +0.977
 615  -0.034  +2.966  -3.034  +1.466  +4.466  -1.534  -0.034  +3.296  -3.364  +1.466  +4.796  -1.864  +2.966  +5.066  +0.866  +3.015  +5.115  +0.915
 616  -0.005  +2.995  -3.005  +1.495  +4.495  -1.505  -0.005  +3.327  -3.337  +1.495  +4.827  -1.837  +2.995  +5.095  +0.895  +3.046  +5.146  +0.946
 617  -0.017  +2.983  -3.017  +1.483  +4.483  -1.517  -0.017  +3.317  -3.351  +1.483  +4.817  -1.851  +2.983  +5.083  +0.883  +3.035  +5.135  +0.935
 618  +0.020  +3.020  -2.980  +1.520  +4.520  -1.480  +0.020  +3.356  -3.316  +1.520  +4.856  -1.816  +3.020  +5.120  +0.920  +3.073  +5.173  +0.973
 619  -0.063  +2.937  -3.063  +1.437  +4.437  -1.563  -0.063  +3.275  -3.401  +1.437  +4.775  -1.901  +2.937  +5.037  +0.837  +2.991  +5.091  +0.891
 620  +0.075  +3.075  -2.925  +1.575  +4.575  -1.425  +0.075  +3.415  -3.265  +1.575  +4.915  -1.765  +3.075  +5.175  +0.975  +3.131  +5.231  +1.031
 621  +0.013  +3.013  -2.987  +1.513  +4.513  -1.487  +0.013  +3.355  -3.329  +1.513  +4.855  -1.829  +3.013  +5.113  +0.913  +3.071  +5.171  +0.971
 622  +0.032  +3.032  -2.968  +1.532  +4.532  -1.468  +0.032  +3.376  -3.312  +1.532  +4.876  -1.812  +3.032  +5.132  +0.932  +3.091  +5.191  +0.991
 623  +0.018  +3.018  -2.982  +1.518  +4.518  -1.482  +0.018  +3.364  -3.328  +1.518  +4.864  -1.828  +3.018  +5.118  +0.918  +3.077  +5.177  +0.977
 624  -0.000  +3.000  -3.000  +1.500  +4.500  -1.500  -0.000  +3.348  -3.348  +1.500  +4.848  -1.848  +3.000  +5.100  +0.900  +3.061  +5.161  +0.961
 625  +0.010  +3.010  -2.990  +1.510  +4.510  -1.490  +0.010  +3.360  -3.340  +1.510  +4.860  -1.840  +3.010  +5.110  +0.910  +3.073  +5.173  +0.973
 626  +0.042  +3.042  -2.958  +1.542  +4.542  -1.458  +0.042  +3.394  -3.310  +1.542  +4.894  -1.810  +3.042  +5.142  +0.942  +3.105  +5.205  +1.005
 627  +0.054  +3.054  -2.946  +1.554  +4.554  -1.446  +0.054  +3.408  -3.300  +1.554  +4.908  -1.800  +3.054  +5.154  +0.954  +3.120  +5.220  +1.020
 628  -0.027  +2.973  -3.027  +1.473  +4.473  -1.527  -0.027  +3.329  -3.383  +1.473  +4.829  -1.883  +2.973  +5.073  +0.873  +3.040  +5.140  +0.940
 629  -0.041  +2.959  -3.041  +1.459  +4.459  -1.541  -0.041  +3.317  -3.399  +1.459  +4.817  -1.899  +2.959  +5.059  +0.859  +3.027  +5.127  +0.927
 630  -0.010  +2.990  -3.010  +1.490  +4.490  -1.510  -0.010  +3.350  -3.370  +1.490  +4.850  -1.870  +2.990  +5.090  +0.890  +3.059  +5.159  +0.959
 631  +0.040  +3.040  -2.960  +1.540  +4.540  -1.460  +0.040  +3.402  -3.322  +1.540  +4.902  -1.822  +3.040  +5.140  +0.940  +3.110  +5.210  +1.010
 632  +0.005  +3.005  -2.995  +1.505  +4.505  -1.495  +0.005  +3.369  -3.359  +1.505  +4.869  -1.859  +3.005  +5.105  +0.905  +3.077  +5.177  +0.977
 633  +0.045  +3.045  -2.955  +1.545  +4.545  -1.455  +0.045  +3.411  -3.321  +1.545  +4.911  -1.821  +3.045  +5.145  +0.945  +3.118  +5.218  +1.018
 634  -0.044  +2.956  -3.044  +1.456  +4.456  -1.544  -0.044  +3.324  -3.412  +1.456  +4.824  -1.912  +2.956  +5.056  +0.856  +3.031  +5.131  +0.931
 635  -0.039  +2.961  -3.039  +1.461  +4.461  -1.539  -0.039  +3.331  -3.409  +1.461  +4.831  -1.909  +2.961  +5.061  +0.861  +3.036  +5.136  +0.936
 636  -0.029  +2.971  -3.029  +1.471  +4.471  -1.529  -0.029  +3.343  -3.401  +1.471  +4.843  -1.901  +2.971  +5.071  +0.871  +3.048  +5.148  +0.948
 637  -0.100  +2.900  -3.100  +1.400  +4.400  -1.600  -0.100  +3.274  -3.474  +1.400  +4.774  -1.974  +2.900  +5.000  +0.800  +2.979  +5.079  +0.879
 638  +0.051  +3.051  -2.949  +1.551  +4.551  -1.449  +0.051  +3.427  -3.325  +1.551  +4.927  -1.825  +3.051  +5.151  +0.951  +3.130  +5.230  +1.030
 639  +0.027  +3.027  -2.973  +1.527  +4.527  -1.473  +0.027  +3.405  -3.351  +1.527  +4.905  -1.851  +3.027  +5.127  +0.927  +3.107  +5.207  +1.007
 640  +0.082  +3.082  -2.918  +1.582  +4.582  -1.418  +0.082  +3.462  -3.298  +1.582  +4.962  -1.798  +3.082  +5.182  +0.982  +3.164  +5.264  +1.064
 641  +0.014  +3.014  -2.986  +1.514  +4.514  -1.486  +0.014  +3.396  -3.368  +1.514  +4.896  -1.868  +3.014  +5.114  +0.914  +3.097  +5.197  +0.997
 642  -0.026  +2.974  -3.026  +1.474  +4.474  -1.526  -0.026  +3.358  -3.410  +1.474  +4.858  -1.910  +2.974  +5.074  +0.874  +3.058  +5.158  +0.958
 643  +0.073  +3.073  -2.927  +1.573  +4.573  -1.427  +0.073  +3.459  -3.313  +1.573  +4.959  -1.813  +3.073  +5.173  +0.973  +3.159  +5.259  +1.059
 644  +0.051  +3.051  -2.949  +1.551  +4.551  -1.449  +0.051  +3.439  -3.337  +1.551  +4.939  -1.837  +3.051  +5.151  +0.951  +3.138  +5.238  +1.038
 645  +0.063  +3.063  -2.937  +1.563  +4.563  -1.437  +0.063  +3.453  -3.327  +1.563  +4.953  -1.827  +3.063  +5.163  +0.963  +3.152  +5.252  +1.052
 646  -0.048  +2.952  -3.048  +1.452  +4.452  -1.548  -0.048  +3.344  -3.440  +1.452  +4.844  -1.940  +2.952  +5.052  +0.852  +3.042  +5.142  +0.942
 647  -0.054  +2.946  -3.054  +1.446  +4.446  -1.554  -0.054  +3.340  -3.448  +1.446  +4.840  -1.948  +2.946  +5.046  +0.846  +3.037  +5.137  +0.937
 648  -0.003  +2.997  -3.003  +1.497  +4.497  -1.503  -0.003  +3.393  -3.399  +1.497  +4.893  -1.899  +2.997  +5.097  +0.897  +3.089  +5.189  +0.989
 649  +0.018  +3.018  -2.982  +1.518  +4.518  -1.482  +0.018  +3.416  -3.380  +1.518  +4.916  -1.880  +3.018  +5.118  +0.918  +3.112  +5.212  +1.012
 650  +0.022  +3.022  -2.978  +1.522  +4.522  -1.478  +0.022  +3.422  -3.378  +1.522  +4.922  -1.878  +3.022  +5.122  +0.922  +3.117  +5.217  +1.017
 651  +0.065  +3.065  -2.935  +1.565  +4.565  -1.435  +0.065  +3.467  -3.337  +1.565  +4.967  -1.837  +3.065  +5.165  +0.965  +3.161  +5.261  +1.061
 652  -0.073  +2.927  -3.073  +1.427  +4.427  -1.573  -0.073  +3.331  -3.477  +1.427  +4.831  -1.977  +2.927  +5.027  +0.827  +3.025  +5.125  +0.925
 653  -0.078  +2.922  -3.078  +1.422  +4.422  -1.578  -0.078  +3.328  -3.484  +1.422  +4.828  -1.984  +2.922  +5.022  +0.822  +3.021  +5.121  +0.921
 654  +0.090  +3.090  -2.910  +1.590  +4.590  -1.410  +0.090  +3.498  -3.318  +1.590  +4.998  -1.818  +3.090  +5.190  +0.990  +3.190  +5.290  +1.090
 655  +0.027  +3.027  -2.973  +1.527  +4.527  -1.473  +0.027  +3.437  -3.383  +1.527  +4.937  -1.883  +3.027  +5.127  +0.927  +3.128  +5.228  +1.028
 656  -0.082  +2.918  -3.082  +1.418  +4.418  -1.582  -0.082  +3.330  -3.494  +1.418  +4.830  -1.994  +2.918  +5.018  +0.818  +3.021  +5.121  +0.921
 657  +0.023  +3.023  -2.977  +1.523  +4.523  -1.477  +0.023  +3.437  -3.391  +1.523  +4.937  -1.891  +3.023  +5.123  +0.923  +3.127  +5.227  +1.027
 658  +0.020  +3.020  -2.980  +1.520  +4.520  -1.480  +0.020  +3.436  -3.396  +1.520  +4.936  -1.896  +3.020  +5.120  +0.920  +3.125  +5.225  +1.025
 659  -0.022  +2.978  -3.022  +1.478  +4.478  -1.522  -0.022  +3.396  -3.440  +1.478  +4.896  -1.940  +2.978  +5.078  +0.878  +3.085  +5.185  +0.985
 660  +0.027  +3.027  -2.973  +1.527  +4.527  -1.473  +0.027  +3.447  -3.393  +1.527  +4.947  -1.893  +3.027  +5.127  +0.927  +3.135  +5.235  +1.035
 661  -0.056  +2.944  -3.056  +1.444  +4.444  -1.556  -0.056  +3.366  -3.478  +1.444  +4.866  -1.978  +2.944  +5.044  +0.844  +3.054  +5.154  +0.954
 662  -0.009  +2.991  -3.009  +1.491  +4.491  -1.509  -0.009  +3.415  -3.433  +1.491  +4.915  -1.933  +2.991  +5.091  +0.891  +3.101  +5.201  +1.001
 663  -0.033  +2.967  -3.033  +1.467  +4.467  -1.533  -0.033  +3.393  -3.459  +1.467  +4.893  -1.959  +2.967  +5.067  +0.867  +3.079  +5.179  +0.979
 664  -0.075  +2.925  -3.075  +1.425  +4.425  -1.575  -0.075  +3.353  -3.503  +1.425  +4.853  -2.003  +2.925  +5.025  +0.825  +3.038  +5.138  +0.938
 665  -0.002  +2.998  -3.002  +1.498  +4.498  -1.502  -0.002  +3.428  -3.432  +1.498  +4.928  -1.932  +2.998  +5.098  +0.898  +3.113  +5.213  +1.013
 666  +0.039  +3.039  -2.961  +1.539  +4.539  -1.461  +0.039  +3.471  -3.393  +1.539  +4.971  -1.893  +3.039  +5.139  +0.939  +3.155  +5.255  +1.055
 667  -0.015  +2.985  -3.015  +1.485  +4.485  -1.515  -0.015  +3.419  -3.449  +1.485  +4.919  -1.949  +2.985  +5.085  +0.885  +3.102  +5.202  +1.002
 668  +0.017  +3.017  -2.983  +1.517  +4.517  -1.483  +0.017  +3.453  -3.419  +1.517  +4.953  -1.919  +3.017  +5.117  +0.917  +3.135  +5.235  +1.035
 669  -0.002  +2.998  -3.002  +1.498  +4.498  -1.502  -0.002  +3.436  -3.440  +1.498  +4.936  -1.940  +2.998  +5.098  +0.898  +3.118  +5.218  +1.018
 670  -0.055  +2.945  -3.055  +1.445  +4.445  -1.555  -0.055  +3.385  -3.495  +1.445  +4.885  -1.995  +2.945  +5.045  +0.845  +3.066  +5.166  +0.966
 671  +0.012  +3.012  -2.988  +1.512  +4.512  -1.488  +0.012  +3.454  -3.430  +1.512  +4.954  -1.930  +3.012  +5.112  +0.912  +3.134  +5.234  +1.034
 672  -0.042  +2.958  -3.042  +1.458  +4.458  -1.542  -0.042  +3.402  -3.486  +1.458  +4.902  -1.986  +2.958  +5.058  +0.858  +3.081  +5.181  +0.981
 673  -0.000  +3.000  -3.000  +1.500  +4.500  -1.500  -0.000  +3.446  -3.446  +1.500  +4.946  -1.946  +3.000  +5.100  +0.900  +3.125  +5.225  +1.025
 674  -0.021  +2.979  -3.021  +1.479  +4.479  -1.521  -0.021  +3.427  -3.469  +1.479  +4.927  -1.969  +2.979  +5.079  +0.879  +3.105  +5.205  +1.005
 675  -0.056  +2.944  -3.056  +1.444  +4.444  -1.556  -0.056  +3.394  -3.506  +1.444  +4.894  -2.006  +2.944  +5.044  +0.844  +3.072  +5.172  +0.972
 676  -0.025  +2.975  -3.025  +1.475  +4.475  -1.525  -0.025  +3.427  -3.477  +1.475  +4.927  -1.977  +2.975  +5.075  +0.875  +3.104  +5.204  +1.004
 677  -0.033  +2.967  -3.033  +1.467  +4.467  -1.533  -0.033  +3.421  -3.487  +1.467  +4.921  -1.987  +2.967  +5.067  +0.867  +3.097  +5.197  +0.997
 678  -0.034  +2.966  -3.034  +1.466  +4.466  -1.534  -0.034  +3.422  -3.490  +1.466  +4.922  -1.990  +2.966  +5.066  +0.866  +3.098  +5.198  +0.998
 679  +0.039  +3.039  -2.961  +1.539  +4.539  -1.461  +0.039  +3.497  -3.419  +1.539  +4.997  -1.919  +3.039  +5.139  +0.939  +3.172  +5.272  +1.072
 680  +0.044  +3.044  -2.956  +1.544  +4.544  -1.456  +0.044  +3.504  -3.416  +1.544  +5.004  -1.916  +3.044  +5.144  +0.944  +3.178  +5.278  +1.078
 681  +0.144  +3.144  -2.856  +1.644  +4.644  -1.356  +0.144  +3.606  -3.318  +1.644  +5.106  -1.818  +3.144  +5.244  +1.044  +3.279  +5.379  +1.179
 682  -0.053  +2.947  -3.053  +1.447  +4.447  -1.553  -0.053  +3.411  -3.517  +1.447  +4.911  -2.017  +2.947  +5.047  +0.847  +3.084  +5.184  +0.984
 683  -0.089  +2.911  -3.089  +1.411  +4.411  -1.589  -0.089  +3.377  -3.555  +1.411  +4.877  -2.055  +2.911  +5.011  +0.811  +3.049  +5.149  +0.949
 684  +0.007  +3.007  -2.993  +1.507  +4.507  -1.493  +0.007  +3.475  -3.461  +1.507  +4.975  -1.961  +3.007  +5.107  +0.907  +3.146  +5.246  +1.046
 685  +0.041  +3.041  -2.959  +1.541  +4.541  -1.459  +0.041  +3.511  -3.429  +1.541  +5.011  -1.929  +3.041  +5.141  +0.941  +3.181  +5.281  +1.081
 686  +0.063  +3.063  -2.937  +1.563  +4.563  -1.437  +0.063  +3.535  -3.409  +1.563  +5.035  -1.909  +3.063  +5.163  +0.963  +3.205  +5.305  +1.105
 687  -0.020  +2.980  -3.020  +1.480  +4.480  -1.520  -0.020  +3.454  -3.494  +1.480  +4.954  -1.994  +2.980  +5.080  +0.880  +3.123  +5.223  +1.023
 688  -0.026  +2.974  -3.026  +1.474  +4.474  -1.526  -0.026  +3.450  -3.502  +1.474  +4.950  -2.002  +2.974  +5.074  +0.874  +3.118  +5.218  +1.018
 689  +0.044  +3.044  -2.956  +1.544  +4.544  -1.456  +0.044  +3.522  -3.434  +1.544  +5.022  -1.934  +3.044  +5.144  +0.944  +3.190  +5.290  +1.090
 690  +0.012  +3.012  -2.988  +1.512  +4.512  -1.488  +0.012  +3.492  -3.468  +1.512  +4.992  -1.968  +3.012  +5.112  +0.912  +3.159  +5.259  +1.059
 691  -0.028  +2.972  -3.028  +1.472  +4.472  -1.528  -0.028  +3.454  -3.510  +1.472  +4.954  -2.010  +2.972  +5.072  +0.872  +3.120  +5.220  +1.020
 692  -0.025  +2.975  -3.025  +1.475  +4.475  -1.525  -0.025  +3.459  -3.509  +1.475  +4.959  -2.009  +2.975  +5.075  +0.875  +3.125  +5.225  +1.025
 693  -0.022  +2.978  -3.022  +1.478  +4.478  -1.522  -0.022  +3.464  -3.508  +1.478  +4.964  -2.008  +2.978  +5.078  +0.878  +3.129  +5.229  +1.029
 694  +0.016  +3.016  -2.984  +1.516  +4.516  -1.484  +0.016  +3.504  -3.472  +1.516  +5.004  -1.972  +3.016  +5.116  +0.916  +3.168  +5.268  +1.068
 695  -0.013  +2.987  -3.013  +1.487  +4.487  -1.513  -0.013  +3.477  -3.503  +1.487  +4.977  -2.003  +2.987  +5.087  +0.887  +3.141  +5.241  +1.041
 696  -0.010  +2.990  -3.010  +1.490  +4.490  -1.510  -0.010  +3.482  -3.502  +1.490  +4.982  -2.002  +2.990  +5.090  +0.890  +3.144  +5.244  +1.044
 697  -0.017  +2.983  -3.017  +1.483  +4.483  -1.517  -0.017  +3.477  -3.511  +1.483  +4.977  -2.011  +2.983  +5.083  +0.883  +3.139  +5.239  +1.039
 698  +0.055  +3.055  -2.945  +1.555  +4.555  -1.445  +0.055  +3.551  -3.441  +1.555  +5.051  -1.941  +3.055  +5.155  +0.955  +3.213  +5.313  +1.113
 699  +0.003  +3.003  -2.997  +1.503  +4.503  -1.497  +0.003  +3.501  -3.495  +1.503  +5.001  -1.995  +3.003  +5.103  +0.903  +3.161  +5.261  +1.061
 700  +0.009  +3.009  -2.991  +1.509  +4.509  -1.491  +0.009  +3.509  -3.491  +1.509  +5.009  -1.991  +3.009  +5.109  +0.909  +3.169  +5.269  +1.069
 701  +0.002  +3.002  -2.998  +1.502  +4.502  -1.498  +0.002  +3.504  -3.500  +1.502  +5.004  -2.000  +3.002  +5.102  +0.902  +3.163  +5.263  +1.063
 702  +0.027  +3.027  -2.973  +1.527  +4.527  -1.473  +0.027  +3.531  -3.477  +1.527  +5.031  -1.977  +3.027  +5.127  +0.927  +3.190  +5.290  +1.090
 703  +0.047  +3.047  -2.953  +1.547  +4.547  -1.453  +0.047  +3.553  -3.459  +1.547  +5.053  -1.959  +3.047  +5.147  +0.947  +3.211  +5.311  +1.111
 704  -0.066  +2.934  -3.066  +1.434  +4.434  -1.566  -0.066  +3.442  -3.574  +1.434  +4.942  -2.074  +2.934  +5.034  +0.834  +3.099  +5.199  +0.999
 705  +0.082  +3.082  -2.918  +1.582  +4.582  -1.418  +0.082  +3.592  -3.428  +1.582  +5.092  -1.928  +3.082  +5.182  +0.982  +3.249  +5.349  +1.149
 706  -0.036  +2.964  -3.036  +1.464  +4.464  -1.536  -0.036  +3.476  -3.548  +1.464  +4.976  -2.048  +2.964  +5.064  +0.864  +3.132  +5.232  +1.032
 707  -0.129  +2.871  -3.129  +1.371  +4.371  -1.629  -0.129  +3.385  -3.643  +1.371  +4.885  -2.143  +2.871  +4.971  +0.771  +3.040  +5.140  +0.940
 708  -0.029  +2.971  -3.029  +1.471  +4.471  -1.529  -0.029  +3.487  -3.545  +1.471  +4.987  -2.045  +2.971  +5.071  +0.871  +3.141  +5.241  +1.041
 709  +0.045  +3.045  -2.955  +1.545  +4.545  -1.455  +0.045  +3.563  -3.473  +1.545  +5.063  -1.973  +3.045  +5.145  +0.945  +3.217  +5.317  +1.117
 710  -0.129  +2.871  -3.129  +1.371  +4.371  -1.629  -0.129  +3.391  -3.649  +1.371  +4.891  -2.149  +2.871  +4.971  +0.771  +3.044  +5.144  +0.944
 711  -0.047  +2.953  -3.047  +1.453  +4.453  -1.547  -0.047  +3.475  -3.569  +1.453  +4.975  -2.069  +2.953  +5.053  +0.853  +3.127  +5.227  +1.027
 712  +0.103  +3.103  -2.897  +1.603  +4.603  -1.397  +0.103  +3.627  -3.421  +1.603  +5.127  -1.921  +3.103  +5.203  +1.003  +3.279  +5.379  +1.179
 713  -0.024  +2.976  -3.024  +1.476  +4.476  -1.524  -0.024  +3.502  -3.550  +1.476  +5.002  -2.050  +2.976  +5.076  +0.876  +3.153  +5.253  +1.053
 714  +0.095  +3.095  -2.905  +1.595  +4.595  -1.405  +0.095  +3.623  -3.433  +1.595  +5.123  -1.933  +3.095  +5.195  +0.995  +3.273  +5.373  +1.173
 715  +0.035  +3.035  -2.965  +1.535  +4.535  -1.465  +0.035  +3.565  -3.495  +1.535  +5.065  -1.995  +3.035  +5.135  +0.935  +3.215  +5.315  +1.115
 716  -0.065  +2.935  -3.065  +1.435  +4.435  -1.565  -0.065  +3.467  -3.597  +1.435  +4.967  -2.097  +2.935  +5.035  +0.835  +3.116  +5.216  +1.016
 717  +0.045  +3.045  -2.955  +1.545  +4.545  -1.455  +0.045  +3.579  -3.489  +1.545  +5.079  -1.989  +3.045  +5.145  +0.945  +3.227  +5.327  +1.127
 718  -0.035  +2.965  -3.035  +1.465  +4.465  -1.535  -0.035  +3.501  -3.571  +1.465  +5.001  -2.071  +2.965  +5.065  +0.865  +3.149  +5.249  +1.049
 719  -0.040  +2.960  -3.040  +1.460  +4.460  -1.540  -0.040  +3.498  -3.578  +1.460  +4.998  -2.078  +2.960  +5.060  +0.860  +3.144  +5.244  +1.044
 720  -0.010  +2.990  -3.010  +1.490  +4.490  -1.510  -0.010  +3.530  -3.550  +1.490  +5.030  -2.050  +2.990  +5.090  +0.890  +3.176  +5.276  +1.076
 721  +0.085  +3.085  -2.915  +1.585  +4.585  -1.415  +0.085  +3.627  -3.457  +1.585  +5.127  -1.957  +3.085  +5.185  +0.985  +3.273  +5.373  +1.173
 722  -0.007  +2.993  -3.007  +1.493  +4.493  -1.507  -0.007  +3.537  -3.551  +1.493  +5.037  -2.051  +2.993  +5.093  +0.893  +3.182  +5.282  +1.082
 723  +0.012  +3.012  -2.988  +1.512  +4.512  -1.488  +0.012  +3.558  -3.534  +1.512  +5.058  -2.034  +3.012  +5.112  +0.912  +3.201  +5.301  +1.101
 724  -0.014  +2.986  -3.014  +1.486  +4.486  -1.514  -0.014  +3.534  -3.562  +1.486  +5.034  -2.062  +2.986  +5.086  +0.886  +3.177  +5.277  +1.077
 725  +0.099  +3.099  -2.901  +1.599  +4.599  -1.401  +0.099  +3.649  -3.451  +1.599  +5.149  -1.951  +3.099  +5.199  +0.999  +3.291  +5.391  +1.191
 726  +0.063  +3.063  -2.937  +1.563  +4.563  -1.437  +0.063  +3.615  -3.489  +1.563  +5.115  -1.989  +3.063  +5.163  +0.963  +3.257  +5.357  +1.157
 727  +0.001  +3.001  -2.999  +1.501  +4.501  -1.499  +0.001  +3.555  -3.553  +1.501  +5.055  -2.053  +3.001  +5.101  +0.901  +3.196  +5.296  +1.096
 728  +0.069  +3.069  -2.931  +1.569  +4.569  -1.431  +0.069  +3.625  -3.487  +1.569  +5.125  -1.987  +3.069  +5.169  +0.969  +3.265  +5.365  +1.165
 729  -0.026  +2.974  -3.026  +1.474  +4.474  -1.526  -0.026  +3.532  -3.584  +1.474  +5.032  -2.084  +2.974  +5.074  +0.874  +3.171  +5.271  +1.071
 730  +0.106  +3.106  -2.894  +1.606  +4.606  -1.394  +0.106  +3.666  -3.454  +1.606  +5.166  -1.954  +3.106  +5.206  +1.006  +3.305  +5.405  +1.205
 731  -0.035  +2.965  -3.035  +1.465  +4.465  -1.535  -0.035  +3.527  -3.597  +1.465  +5.027  -2.097  +2.965  +5.065  +0.865  +3.165  +5.265  +1.065
 732  -0.044  +2.956  -3.044  +1.456  +4.456  -1.544  -0.044  +3.520  -3.608  +1.456  +5.020  -2.108  +2.956  +5.056  +0.856  +3.158  +5.258  +1.058
 733  +0.047  +3.047  -2.953  +1.547  +4.547  -1.453  +0.047  +3.613  -3.519  +1.547  +5.113  -2.019  +3.047  +5.147  +0.947  +3.249  +5.349  +1.149
 734  +0.026  +3.026  -2.974  +1.526  +4.526  -1.474  +0.026  +3.594  -3.542  +1.526  +5.094  -2.042  +3.026  +5.126  +0.926  +3.230  +5.330  +1.130
 735  -0.029  +2.971  -3.029  +1.471  +4.471  -1.529  -0.029  +3.541  -3.599  +1.471  +5.041  -2.099  +2.971  +5.071  +0.871  +3.177  +5.277  +1.077
 736  +0.056  +3.056  -2.944  +1.556  +4.556  -1.444  +0.056  +3.628  -3.516  +1.556  +5.128  -2.016  +3.056  +5.156  +0.956  +3.263  +5.363  +1.163
 737  -0.021  +2.979  -3.021  +1.479  +4.479  -1.521  -0.021  +3.553  -3.595  +1.479  +5.053  -2.095  +2.979  +5.079  +0.879  +3.187  +5.287  +1.087
 738  +0.025  +3.025  -2.975  +1.525  +4.525  -1.475  +0.025  +3.601  -3.551  +1.525  +5.101  -2.051  +3.025  +5.125  +0.925  +3.235  +5.335  +1.135
 739  -0.019  +2.981  -3.019  +1.481  +4.481  -1.519  -0.019  +3.559  -3.597  +1.481  +5.059  -2.097  +2.981  +5.081  +0.881  +3.192  +5.292  +1.092
 740  -0.025  +2.975  -3.025  +1.475  +4.475  -1.525  -0.025  +3.555  -3.605  +1.475  +5.055  -2.105  +2.975  +5.075  +0.875  +3.187  +5.287  +1.087
 741  +0.076  +3.076  -2.924  +1.576  +4.576  -1.424  +0.076  +3.658  -3.506  +1.576  +5.158  -2.006  +3.076  +5.176  +0.976  +3.289  +5.389  +1.189
 742  -0.086  +2.914  -3.086  +1.414  +4.414  -1.586  -0.086  +3.498  -3.670  +1.414  +4.998  -2.170  +2.914  +5.014  +0.814  +3.129  +5.229  +1.029
 743  -0.060  +2.940  -3.060  +1.440  +4.440  -1.560  -0.060  +3.526  -3.646  +1.440  +5.026  -2.146  +2.940  +5.040  +0.840  +3.156  +5.256  +1.056
 744  +0.027  +3.027  -2.973  +1.527  +4.527  -1.473  +0.027  +3.615  -3.561  +1.527  +5.115  -2.061  +3.027  +5.127  +0.927  +3.244  +5.344  +1.144
 745  -0.024  +2.976  -3.024  +1.476  +4.476  -1.524  -0.024  +3.566  -3.614  +1.476  +5.066  -2.114  +2.976  +5.076  +0.876  +3.194  +5.294  +1.094
 746  -0.004  +2.996  -3.004  +1.496  +4.496  -1.504  -0.004  +3.588  -3.596  +1.496  +5.088  -2.096  +2.996  +5.096  +0.896  +3.216  +5.316  +1.116
 747  +0.023  +3.023  -2.977  +1.523  +4.523  -1.477  +0.023  +3.617  -3.571  +1.523  +5.117  -2.071  +3.023  +5.123  +0.923  +3.244  +5.344  +1.144
 748  -0.030  +2.970  -3.030  +1.470  +4.470  -1.530  -0.030  +3.566  -3.626  +1.470  +5.066  -2.126  +2.970  +5.070  +0.870  +3.192  +5.292  +1.092
 749  +0.080  +3.080  -2.920  +1.580  +4.580  -1.420  +0.080  +3.678  -3.518  +1.580  +5.178  -2.018  +3.080  +5.180  +0.980  +3.304  +5.404  +1.204
 750  +0.006  +3.006  -2.994  +1.506  +4.506  -1.494  +0.006  +3.606  -3.594  +1.506  +5.106  -2.094  +3.006  +5.106  +0.906  +3.231  +5.331  +1.131
 751  +0.001  +3.001  -2.999  +1.501  +4.501  -1.499  +0.001  +3.603  -3.601  +1.501  +5.103  -2.101  +3.001  +5.101  +0.901  +3.228  +5.328  +1.128
 752  -0.056  +2.944  -3.056  +1.444  +4.444  -1.556  -0.056  +3.548  -3.660  +1.444  +5.048  -2.160  +2.944  +5.044  +0.844  +3.172  +5.272  +1.072
 753  +0.038  +3.038  -2.962  +1.538  +4.538  -1.462  +0.038  +3.644  -3.568  +1.538  +5.144  -2.068  +3.038  +5.138  +0.938  +3.267  +5.367  +1.167
 754  -0.043  +2.957  -3.043  +1.457  +4.457  -1.543  -0.043  +3.565  -3.651  +1.457  +5.065  -2.151  +2.957  +5.057  +0.857  +3.188  +5.288  +1.088
 755  +0.022  +3.022  -2.978  +1.522  +4.522  -1.478  +0.022  +3.632  -3.588  +1.522  +5.132  -2.088  +3.022  +5.122  +0.922  +3.253  +5.353  +1.153
 756  -0.036  +2.964  -3.036  +1.464  +4.464  -1.536  -0.036  +3.576  -3.648  +1.464  +5.076  -2.148  +2.964  +5.064  +0.864  +3.197  +5.297  +1.097
 757  +0.008  +3.008  -2.992  +1.508  +4.508  -1.492  +0.008  +3.622  -3.606  +1.508  +5.122  -2.106  +3.008  +5.108  +0.908  +3.242  +5.342  +1.142
 758  +0.033  +3.033  -2.967  +1.533  +4.533  -1.467  +0.033  +3.649  -3.583  +1.533  +5.149  -2.083  +3.033  +5.133  +0.933  +3.268  +5.368  +1.168
 759  -0.042  +2.958  -3.042  +1.458  +4.458  -1.542  -0.042  +3.576  -3.660  +1.458  +5.076  -2.160  +2.958  +5.058  +0.858  +3.195  +5.295  +1.095
 760  +0.027  +3.027  -2.973  +1.527  +4.527  -1.473  +0.027  +3.647  -3.593  +1.527  +5.147  -2.093  +3.027  +5.127  +0.927  +3.265  +5.365  +1.165
 761  -0.022  +2.978  -3.022  +1.478  +4.478  -1.522  -0.022  +3.600  -3.644  +1.478  +5.100  -2.144  +2.978  +5.078  +0.878  +3.217  +5.317  +1.117
 762  -0.036  +2.964  -3.036  +1.464  +4.464  -1.536  -0.036  +3.588  -3.660  +1.464  +5.088  -2.160  +2.964  +5.064  +0.864  +3.205  +5.305  +1.105
 763  -0.044  +2.956  -3.044  +1.456  +4.456  -1.544  -0.044  +3.582  -3.670  +1.456  +5.082  -2.170  +2.956  +5.056  +0.856  +3.198  +5.298  +1.098
 764  +0.020  +3.020  -2.980  +1.520  +4.520  -1.480  +0.020  +3.648  -3.608  +1.520  +5.148  -2.108  +3.020  +5.120  +0.920  +3.263  +5.363  +1.163
 765  +0.054  +3.054  -2.946  +1.554  +4.554  -1.446  +0.054  +3.684  -3.576  +1.554  +5.184  -2.076  +3.054  +5.154  +0.954  +3.299  +5.399  +1.199
 766  +0.087  +3.087  -2.913  +1.587  +4.587  -1.413  +0.087  +3.719  -3.545  +1.587  +5.219  -2.045  +3.087  +5.187  +0.987  +3.333  +5.433  +1.233
 767  -0.016  +2.984  -3.016  +1.484  +4.484  -1.516  -0.016  +3.618  -3.650  +1.484  +5.118  -2.150  +2.984  +5.084  +0.884  +3.231  +5.331  +1.131
 768  -0.044  +2.956  -3.044  +1.456  +4.456  -1.544  -0.044  +3.592  -3.680  +1.456  +5.092  -2.180  +2.956  +5.056  +0.856  +3.204  +5.304  +1.104
 769  -0.010  +2.990  -3.010  +1.490  +4.490  -1.510  -0.010  +3.628  -3.648  +1.490  +5.128  -2.148  +2.990  +5.090  +0.890  +3.240  +5.340  +1.140
 770  -0.077  +2.923  -3.077  +1.423  +4.423  -1.577  -0.077  +3.563  -3.717  +1.423  +5.063  -2.217  +2.923  +5.023  +0.823  +3.174  +5.274  +1.074
 771  -0.019  +2.981  -3.019  +1.481  +4.481  -1.519  -0.019  +3.623  -3.661  +1.481  +5.123  -2.161  +2.981  +5.081  +0.881  +3.233  +5.333  +1.133
 772  +0.036  +3.036  -2.964  +1.536  +4.536  -1.464  +0.036  +3.680  -3.608  +1.536  +5.180  -2.108  +3.036  +5.136  +0.936  +3.290  +5.390  +1.190
 773  +0.107  +3.107  -2.893  +1.607  +4.607  -1.393  +0.107  +3.753  -3.539  +1.607  +5.253  -2.039  +3.107  +5.207  +1.007  +3.362  +5.462  +1.262
 774  -0.104  +2.896  -3.104  +1.396  +4.396  -1.604  -0.104  +3.544  -3.752  +1.396  +5.044  -2.252  +2.896  +4.996  +0.796  +3.152  +5.252  +1.052
 775  -0.019  +2.981  -3.019  +1.481  +4.481  -1.519  -0.019  +3.631  -3.669  +1.481  +5.131  -2.169  +2.981  +5.081  +0.881  +3.238  +5.338  +1.138
 776  -0.023  +2.977  -3.023  +1.477  +4.477  -1.523  -0.023  +3.629  -3.675  +1.477  +5.129  -2.175  +2.977  +5.077  +0.877  +3.236  +5.336  +1.136
 777  +0.036  +3.036  -2.964  +1.536  +4.536  -1.464  +0.036  +3.690  -3.618  +1.536  +5.190  -2.118  +3.036  +5.136  +0.936  +3.296  +5.396  +1.196
 778  +0.036  +3.036  -2.964  +1.536  +4.536  -1.464  +0.036  +3.692  -3.620  +1.536  +5.192  -2.120  +3.036  +5.136  +0.936  +3.297  +5.397  +1.197
 779  +0.020  +3.020  -2.980  +1.520  +4.520  -1.480  +0.020  +3.678  -3.638  +1.520  +5.178  -2.138  +3.020  +5.120  +0.920  +3.282  +5.382  +1.182
 780  +0.006  +3.006  -2.994  +1.506  +4.506  -1.494  +0.006  +3.666  -3.654  +1.506  +5.166  -2.154  +3.006  +5.106  +0.906  +3.270  +5.370  +1.170
 781  -0.067  +2.933  -3.067  +1.433  +4.433  -1.567  -0.067  +3.595  -3.729  +1.433  +5.095  -2.229  +2.933  +5.033  +0.833  +3.199  +5.299  +1.099
 782  -0.046  +2.954  -3.046  +1.454  +4.454  -1.546  -0.046  +3.618  -3.710  +1.454  +5.118  -2.210  +2.954  +5.054  +0.854  +3.221  +5.321  +1.121
 783  +0.039  +3.039  -2.961  +1.539  +4.539  -1.461  +0.039  +3.705  -3.627  +1.539  +5.205  -2.127  +3.039  +5.139  +0.939  +3.307  +5.407  +1.207
 784  +0.033  +3.033  -2.967  +1.533  +4.533  -1.467  +0.033  +3.701  -3.635  +1.533  +5.201  -2.135  +3.033  +5.133  +0.933  +3.303  +5.403  +1.203
 785  -0.027  +2.973  -3.027  +1.473  +4.473  -1.527  -0.027  +3.643  -3.697  +1.473  +5.143  -2.197  +2.973  +5.073  +0.873  +3.243  +5.343  +1.143
 786  -0.111  +2.889  -3.111  +1.389  +4.389  -1.611  -0.111  +3.561  -3.783  +1.389  +5.061  -2.283  +2.889  +4.989  +0.789  +3.161  +5.261  +1.061
 787  -0.009  +2.991  -3.009  +1.491  +4.491  -1.509  -0.009  +3.665  -3.683  +1.491  +5.165  -2.183  +2.991  +5.091  +0.891  +3.264  +5.364  +1.164
 788  -0.025  +2.975  -3.025  +1.475  +4.475  -1.525  -0.025  +3.651  -3.701  +1.475  +5.151  -2.201  +2.975  +5.075  +0.875  +3.249  +5.349  +1.149
 789  -0.045  +2.955  -3.045  +1.455  +4.455  -1.545  -0.045  +3.633  -3.723  +1.455  +5.133  -2.223  +2.955  +5.055  +0.855  +3.231  +5.331  +1.131
 790  +0.059  +3.059  -2.941  +1.559  +4.559  -1.441  +0.059  +3.739  -3.621  +1.559  +5.239  -2.121  +3.059  +5.159  +0.959  +3.336  +5.436  +1.236
 791  +0.017  +3.017  -2.983  +1.517  +4.517  -1.483  +0.017  +3.699  -3.665  +1.517  +5.199  -2.165  +3.017  +5.117  +0.917  +3.295  +5.395  +1.195
 792  +0.020  +3.020  -2.980  +1.520  +4.520  -1.480  +0.020  +3.704  -3.664  +1.520  +5.204  -2.164  +3.020  +5.120  +0.920  +3.299  +5.399  +1.199
 793  -0.069  +2.931  -3.069  +1.431  +4.431  -1.569  -0.069  +3.617  -3.755  +1.431  +5.117  -2.255  +2.931  +5.031  +0.831  +3.212  +5.312  +1.112
 794  -0.024  +2.976  -3.024  +1.476  +4.476  -1.524  -0.024  +3.664  -3.712  +1.476  +5.164  -2.212  +2.976  +5.076  +0.876  +3.259  +5.359  +1.159
 795  -0.042  +2.958  -3.042  +1.458  +4.458  -1.542  -0.042  +3.648  -3.732  +1.458  +5.148  -2.232  +2.958  +5.058  +0.858  +3.241  +5.341  +1.141
 796  -0.018  +2.982  -3.018  +1.482  +4.482  -1.518  -0.018  +3.674  -3.710  +1.482  +5.174  -2.210  +2.982  +5.082  +0.882  +3.267  +5.367  +1.167
 797  -0.005  +2.995  -3.005  +1.495  +4.495  -1.505  -0.005  +3.689  -3.699  +1.495  +5.189  -2.199  +2.995  +5.095  +0.895  +3.281  +5.381  +1.181
 798  -0.041  +2.959  -3.041  +1.459  +4.459  -1.541  -0.041  +3.655  -3.737  +1.459  +5.155  -2.237  +2.959  +5.059  +0.859  +3.246  +5.346  +1.146
 799  +0.024  +3.024  -2.976  +1.524  +4.524  -1.476  +0.024  +3.722  -3.674  +1.524  +5.222  -2.174  +3.024  +5.124  +0.924  +3.312  +5.412  +1.212
 800  +0.090  +3.090  -2.910  +1.590  +4.590  -1.410  +0.090  +3.790  -3.610  +1.590  +5.290  -2.110  +3.090  +5.190  +0.990  +3.380  +5.480  +1.280
 801  +0.031  +3.031  -2.969  +1.531  +4.531  -1.469  +0.031  +3.733  -3.671  +1.531  +5.233  -2.171  +3.031  +5.131  +0.931  +3.323  +5.423  +1.223
 802  -0.061  +2.939  -3.061  +1.439  +4.439  -1.561  -0.061  +3.643  -3.765  +1.439  +5.143  -2.265  +2.939  +5.039  +0.839  +3.231  +5.331  +1.131
 803  -0.007  +2.993  -3.007  +1.493  +4.493  -1.507  -0.007  +3.699  -3.713  +1.493  +5.199  -2.213  +2.993  +5.093  +0.893  +3.286  +5.386  +1.186
 804  +0.098  +3.098  -2.902  +1.598  +4.598  -1.402  +0.098  +3.806  -3.610  +1.598  +5.306  -2.110  +3.098  +5.198  +0.998  +3.393  +5.493  +1.293
 805  +0.082  +3.082  -2.918  +1.582  +4.582  -1.418  +0.082  +3.792  -3.628  +1.582  +5.292  -2.128  +3.082  +5.182  +0.982  +3.378  +5.478  +1.278
 806  +0.004  +3.004  -2.996  +1.504  +4.504  -1.496  +0.004  +3.716  -3.708  +1.504  +5.216  -2.208  +3.004  +5.104  +0.904  +3.302  +5.402  +1.202
 807  +0.088  +3.088  -2.912  +1.588  +4.588  -1.412  +0.088  +3.802  -3.626  +1.588  +5.302  -2.126  +3.088  +5.188  +0.988  +3.387  +5.487  +1.287
 808  +0.126  +3.126  -2.874  +1.626  +4.626  -1.374  +0.126  +3.842  -3.590  +1.626  +5.342  -2.090  +3.126  +5.226  +1.026  +3.426  +5.526  +1.326
 809  -0.037  +2.963  -3.037  +1.463  +4.463  -1.537  -0.037  +3.681  -3.755  +1.463  +5.181  -2.255  +2.963  +5.063  +0.863  +3.264  +5.364  +1.164
 810  -0.044  +2.956  -3.044  +1.456  +4.456  -1.544  -0.044  +3.676  -3.764  +1.456  +5.176  -2.264  +2.956  +5.056  +0.856  +3.259  +5.359  +1.159
 811  +0.064  +3.064  -2.936  +1.564  +4.564  -1.436  +0.064  +3.786  -3.658  +1.564  +5.286  -2.158  +3.064  +5.164  +0.964  +3.368  +5.468  +1.268
 812  -0.058  +2.942  -3.058  +1.442  +4.442  -1.558  -0.058  +3.666  -3.782  +1.442  +5.166  -2.282  +2.942  +5.042  +0.842  +3.248  +5.348  +1.148
 813  -0.016  +2.984  -3.016  +1.484  +4.484  -1.516  -0.016  +3.710  -3.742  +1.484  +5.210  -2.242  +2.984  +5.084  +0.884  +3.291  +5.391  +1.191
 814  +0.048  +3.048  -2.952  +1.548  +4.548  -1.452  +0.048  +3.776  -3.680  +1.548  +5.276  -2.180  +3.048  +5.148  +0.948  +3.356  +5.456  +1.256
 815  -0.024  +2.976  -3.024  +1.476  +4.476  -1.524  -0.024  +3.706  -3.754  +1.476  +5.206  -2.254  +2.976  +5.076  +0.876  +3.285  +5.385  +1.185
 816  -0.034  +2.966  -3.034  +1.466  +4.466  -1.534  -0.034  +3.698  -3.766  +1.466  +5.198  -2.266  +2.966  +5.066  +0.866  +3.277  +5.377  +1.177
 817  -0.005  +2.995  -3.005  +1.495  +4.495  -1.505  -0.005  +3.729  -3.739  +1.495  +5.229  -2.239  +2.995  +5.095  +0.895  +3.308  +5.408  +1.208
 818  -0.059  +2.941  -3.059  +1.441  +4.441  -1.559  -0.059  +3.677  -3.795  +1.441  +5.177  -2.295  +2.941  +5.041  +0.841  +3.255  +5.355  +1.155
 819  +0.029  +3.029  -2.971  +1.529  +4.529  -1.471  +0.029  +3.767  -3.709  +1.529  +5.267  -2.209  +3.029  +5.129  +0.929  +3.344  +5.444  +1.244
 820  -0.051  +2.949  -3.051  +1.449  +4.449  -1.551  -0.051  +3.689  -3.791  +1.449  +5.189  -2.291  +2.949  +5.049  +0.849  +3.265  +5.365  +1.165
 821  +0.072  +3.072  -2.928  +1.572  +4.572  -1.428  +0.072  +3.814  -3.670  +1.572  +5.314  -2.170  +3.072  +5.172  +0.972  +3.389  +5.489  +1.289
 822  +0.009  +3.009  -2.991  +1.509  +4.509  -1.491  +0.009  +3.753  -3.735  +1.509  +5.253  -2.235  +3.009  +5.109  +0.909  +3.328  +5.428  +1.228
 823  -0.011  +2.989  -3.011  +1.489  +4.489  -1.511  -0.011  +3.735  -3.757  +1.489  +5.235  -2.257  +2.989  +5.089  +0.889  +3.309  +5.409  +1.209
 824  +0.085  +3.085  -2.915  +1.585  +4.585  -1.415  +0.085  +3.833  -3.663  +1.585  +5.333  -2.163  +3.085  +5.185  +0.985  +3.406  +5.506  +1.306
 825  +0.015  +3.015  -2.985  +1.515  +4.515  -1.485  +0.015  +3.765  -3.735  +1.515  +5.265  -2.235  +3.015  +5.115  +0.915  +3.337  +5.437  +1.237
 826  +0.090  +3.090  -2.910  +1.590  +4.590  -1.410  +0.090  +3.842  -3.662  +1.590  +5.342  -2.162  +3.090  +5.190  +0.990  +3.414  +5.514  +1.314
 827  +0.022  +3.022  -2.978  +1.522  +4.522  -1.478  +0.022  +3.776  -3.732  +1.522  +5.276  -2.232  +3.022  +5.122  +0.922  +3.347  +5.447  +1.247
 828  +0.048  +3.048  -2.952  +1.548  +4.548  -1.452  +0.048  +3.804  -3.708  +1.548  +5.304  -2.208  +3.048  +5.148  +0.948  +3.375  +5.475  +1.275
 829  +0.052  +3.052  -2.948  +1.552  +4.552  -1.448  +0.052  +3.810  -3.706  +1.552  +5.310  -2.206  +3.052  +5.152  +0.952  +3.380  +5.480  +1.280
 830  -0.059  +2.941  -3.059  +1.441  +4.441  -1.559  -0.059  +3.701  -3.819  +1.441  +5.201  -2.319  +2.941  +5.041  +0.841  +3.270  +5.370  +1.170
 831  -0.022  +2.978  -3.022  +1.478  +4.478  -1.522  -0.022  +3.740  -3.784  +1.478  +5.240  -2.284  +2.978  +5.078  +0.878  +3.308  +5.408  +1.208
 832  +0.054  +3.054  -2.946  +1.554  +4.554  -1.446  +0.054  +3.818  -3.710  +1.554  +5.318  -2.210  +3.054  +5.154  +0.954  +3.386  +5.486  +1.286
 833  -0.053  +2.947  -3.053  +1.447  +4.447  -1.553  -0.053  +3.713  -3.819  +1.447  +5.213  -2.319  +2.947  +5.047  +0.847  +3.280  +5.380  +1.180
 834  -0.067  +2.933  -3.067  +1.433  +4.433  -1.567  -0.067  +3.701  -3.835  +1.433  +5.201  -2.335  +2.933  +5.033  +0.833  +3.268  +5.368  +1.168
 835  -0.002  +2.998  -3.002  +1.498  +4.498  -1.502  -0.002  +3.768  -3.772  +1.498  +5.268  -2.272  +2.998  +5.098  +0.898  +3.333  +5.433  +1.233
 836  +0.008  +3.008  -2.992  +1.508  +4.508  -1.492  +0.008  +3.780  -3.764  +1.508  +5.280  -2.264  +3.008  +5.108  +0.908  +3.345  +5.445  +1.245
 837  -0.079  +2.921  -3.079  +1.421  +4.421  -1.579  -0.079  +3.695  -3.853  +1.421  +5.195  -2.353  +2.921  +5.021  +0.821  +3.259  +5.359  +1.159
 838  +0.063  +3.063  -2.937  +1.563  +4.563  -1.437  +0.063  +3.839  -3.713  +1.563  +5.339  -2.213  +3.063  +5.163  +0.963  +3.403  +5.503  +1.303
 839  -0.058  +2.942  -3.058  +1.442  +4.442  -1.558  -0.058  +3.720  -3.836  +1.442  +5.220  -2.336  +2.942  +5.042  +0.842  +3.282  +5.382  +1.182
 840  +0.061  +3.061  -2.939  +1.561  +4.561  -1.439  +0.061  +3.841  -3.719  +1.561  +5.341  -2.219  +3.061  +5.161  +0.961  +3.403  +5.503  +1.303
 841  +0.018  +3.018  -2.982  +1.518  +4.518  -1.482  +0.018  +3.800  -3.764  +1.518  +5.300  -2.264  +3.018  +5.118  +0.918  +3.362  +5.462  +1.262
 842  -0.025  +2.975  -3.025  +1.475  +4.475  -1.525  -0.025  +3.759  -3.809  +1.475  +5.259  -2.309  +2.975  +5.075  +0.875  +3.319  +5.419  +1.219
 843  -0.014  +2.986  -3.014  +1.486  +4.486  -1.514  -0.014  +3.772  -3.800  +1.486  +5.272  -2.300  +2.986  +5.086  +0.886  +3.332  +5.432  +1.232
 844  +0.032  +3.032  -2.968  +1.532  +4.532  -1.468  +0.032  +3.820  -3.756  +1.532  +5.320  -2.256  +3.032  +5.132  +0.932  +3.380  +5.480  +1.280
 845  +0.031  +3.031  -2.969  +1.531  +4.531  -1.469  +0.031  +3.821  -3.759  +1.531  +5.321  -2.259  +3.031  +5.131  +0.931  +3.379  +5.479  +1.279
 846  +0.001  +3.001  -2.999  +1.501  +4.501  -1.499  +0.001  +3.793  -3.791  +1.501  +5.293  -2.291  +3.001  +5.101  +0.901  +3.351  +5.451  +1.251
 847  -0.004  +2.996  -3.004  +1.496  +4.496  -1.504  -0.004  +3.790  -3.798  +1.496  +5.290  -2.298  +2.996  +5.096  +0.896  +3.347  +5.447  +1.247
 848  -0.056  +2.944  -3.056  +1.444  +4.444  -1.556  -0.056  +3.740  -3.852  +1.444  +5.240  -2.352  +2.944  +5.044  +0.844  +3.297  +5.397  +1.197
 849  -0.059  +2.941  -3.059  +1.441  +4.441  -1.559  -0.059  +3.739  -3.857  +1.441  +5.239  -2.357  +2.941  +5.041  +0.841  +3.295  +5.395  +1.195
 850  +0.029  +3.029  -2.971  +1.529  +4.529  -1.471  +0.029  +3.829  -3.771  +1.529  +5.329  -2.271  +3.029  +5.129  +0.929  +3.384  +5.484  +1.284
 851  +0.039  +3.039  -2.961  +1.539  +4.539  -1.461  +0.039  +3.841  -3.763  +1.539  +5.341  -2.263  +3.039  +5.139  +0.939  +3.395  +5.495  +1.295
 852  -0.019  +2.981  -3.019  +1.481  +4.481  -1.519  -0.019  +3.785  -3.823  +1.481  +5.285  -2.323  +2.981  +5.081  +0.881  +3.338  +5.438  +1.238
 853  -0.039  +2.961  -3.039  +1.461  +4.461  -1.539  -0.039  +3.767  -3.845  +1.461  +5.267  -2.345  +2.961  +5.061  +0.861  +3.320  +5.420  +1.220
 854  +0.046  +3.046  -2.954  +1.546  +4.546  -1.454  +0.046  +3.854  -3.762  +1.546  +5.354  -2.262  +3.046  +5.146  +0.946  +3.406  +5.506  +1.306
 855  +0.014  +3.014  -2.986  +1.514  +4.514  -1.486  +0.014  +3.824  -3.796  +1.514  +5.324  -2.296  +3.014  +5.114  +0.914  +3.376  +5.476  +1.276
 856  +0.060  +3.060  -2.940  +1.560  +4.560  -1.440  +0.060  +3.872  -3.752  +1.560  +5.372  -2.252  +3.060  +5.160  +0.960  +3.423  +5.523  +1.323
 857  -0.024  +2.976  -3.024  +1.476  +4.476  -1.524  -0.024  +3.790  -3.838  +1.476  +5.290  -2.338  +2.976  +5.076  +0.876  +3.340  +5.440  +1.240
 858  -0.027  +2.973  -3.027  +1.473  +4.473  -1.527  -0.027  +3.789  -3.843  +1.473  +5.289  -2.343  +2.973  +5.073  +0.873  +3.339  +5.439  +1.239
 859  +0.009  +3.009  -2.991  +1.509  +4.509  -1.491  +0.009  +3.827  -3.809  +1.509  +5.327  -2.309  +3.009  +5.109  +0.909  +3.376  +5.476  +1.276
 860  -0.086  +2.914  -3.086  +1.414  +4.414  -1.586  -0.086  +3.734  -3.906  +1.414  +5.234  -2.406  +2.914  +5.014  +0.814  +3.282  +5.382  +1.182
 861  +0.047  +3.047  -2.953  +1.547  +4.547  -1.453  +0.047  +3.869  -3.775  +1.547  +5.369  -2.275  +3.047  +5.147  +0.947  +3.416  +5.516  +1.316
 862  -0.033  +2.967  -3.033  +1.467  +4.467  -1.533  -0.033  +3.791  -3.857  +1.467  +5.291  -2.357  +2.967  +5.067  +0.867  +3.337  +5.437  +1.237
 863  -0.024  +2.976  -3.024  +1.476  +4.476  -1.524  -0.024  +3.802  -3.850  +1.476  +5.302  -2.350  +2.976  +5.076  +0.876  +3.348  +5.448  +1.248
 864  -0.019  +2.981  -3.019  +1.481  +4.481  -1.519  -0.019  +3.809  -3.847  +1.481  +5.309  -2.347  +2.981  +5.081  +0.881  +3.355  +5.455  +1.255
 865  +0.009  +3.009  -2.991  +1.509  +4.509  -1.491  +0.009  +3.839  -3.821  +1.509  +5.339  -2.321  +3.009  +5.109  +0.909  +3.384  +5.484  +1.284
 866  -0.029  +2.971  -3.029  +1.471  +4.471  -1.529  -0.029  +3.803  -3.861  +1.471  +5.303  -2.361  +2.971  +5.071  +0.871  +3.347  +5.447  +1.247
 867  -0.034  +2.966  -3.034  +1.466  +4.466  -1.534  -0.034  +3.800  -3.868  +1.466  +5.300  -2.368  +2.966  +5.066  +0.866  +3.343  +5.443  +1.243
 868  -0.028  +2.972  -3.028  +1.472  +4.472  -1.528  -0.028  +3.808  -3.864  +1.472  +5.308  -2.364  +2.972  +5.072  +0.872  +3.351  +5.451  +1.251
 869  -0.054  +2.946  -3.054  +1.446  +4.446  -1.554  -0.054  +3.784  -3.892  +1.446  +5.284  -2.392  +2.946  +5.046  +0.846  +3.325  +5.425  +1.225
 870  +0.028  +3.028  -2.972  +1.528  +4.528  -1.472  +0.028  +3.868  -3.812  +1.528  +5.368  -2.312  +3.028  +5.128  +0.928  +3.409  +5.509  +1.309
 871  +0.010  +3.010  -2.990  +1.510  +4.510  -1.490  +0.010  +3.852  -3.832  +1.510  +5.352  -2.332  +3.010  +5.110  +0.910  +3.393  +5.493  +1.293
 872  +0.031  +3.031  -2.969  +1.531  +4.531  -1.469  +0.031  +3.875  -3.813  +1.531  +5.375  -2.313  +3.031  +5.131  +0.931  +3.414  +5.514  +1.314
 873  +0.058  +3.058  -2.942  +1.558  +4.558  -1.442  +0.058  +3.904  -3.788  +1.558  +5.404  -2.288  +3.058  +5.158  +0.958  +3.443  +5.543  +1.343
 874  -0.028  +2.972  -3.028  +1.472  +4.472  -1.528  -0.028  +3.820  -3.876  +1.472  +5.320  -2.376  +2.972  +5.072  +0.872  +3.358  +5.458  +1.258
 875  -0.037  +2.963  -3.037  +1.463  +4.463  -1.537  -0.037  +3.813  -3.887  +1.463  +5.313  -2.387  +2.963  +5.063  +0.863  +3.350  +5.450  +1.250
 876  -0.001  +2.999  -3.001  +1.499  +4.499  -1.501  -0.001  +3.851  -3.853  +1.499  +5.351  -2.353  +2.999  +5.099  +0.899  +3.388  +5.488  +1.288
 877  -0.022  +2.978  -3.022  +1.478  +4.478  -1.522  -0.022  +3.832  -3.876  +1.478  +5.332  -2.376  +2.978  +5.078  +0.878  +3.368  +5.468  +1.268
 878  -0.013  +2.987  -3.013  +1.487  +4.487  -1.513  -0.013  +3.843  -3.869  +1.487  +5.343  -2.369  +2.987  +5.087  +0.887  +3.379  +5.479  +1.279
 879  +0.015  +3.015  -2.985  +1.515  +4.515  -1.485  +0.015  +3.873  -3.843  +1.515  +5.373  -2.343  +3.015  +5.115  +0.915  +3.408  +5.508  +1.308
 880  +0.032  +3.032  -2.968  +1.532  +4.532  -1.468  +0.032  +3.892  -3.828  +1.532  +5.392  -2.328  +3.032  +5.132  +0.932  +3.426  +5.526  +1.326
 881  -0.027  +2.973  -3.027  +1.473  +4.473  -1.527  -0.027  +3.835  -3.889  +1.473  +5.335  -2.389  +2.973  +5.073  +0.873  +3.368  +5.468  +1.268
 882  -0.066  +2.934  -3.066  +1.434  +4.434  -1.566  -0.066  +3.798  -3.930  +1.434  +5.298  -2.430  +2.934  +5.034  +0.834  +3.330  +5.430  +1.230
 883  +0.009  +3.009  -2.991  +1.509  +4.509  -1.491  +0.009  +3.875  -3.857  +1.509  +5.375  -2.357  +3.009  +5.109  +0.909  +3.407  +5.507  +1.307
 884  -0.016  +2.984  -3.016  +1.484  +4.484  -1.516  -0.016  +3.852  -3.884  +1.484  +5.352  -2.384  +2.984  +5.084  +0.884  +3.384  +5.484  +1.284
 885  +0.028  +3.028  -2.972  +1.528  +4.528  -1.472  +0.028  +3.898  -3.842  +1.528  +5.398  -2.342  +3.028  +5.128  +0.928  +3.428  +5.528  +1.328
 886  +0.067  +3.067  -2.933  +1.567  +4.567  -1.433  +0.067  +3.939  -3.805  +1.567  +5.439  -2.305  +3.067  +5.167  +0.967  +3.469  +5.569  +1.369
 887  -0.052  +2.948  -3.052  +1.448  +4.448  -1.552  -0.052  +3.822  -3.926  +1.448  +5.322  -2.426  +2.948  +5.048  +0.848  +3.351  +5.451  +1.251
 888  -0.095  +2.905  -3.095  +1.405  +4.405  -1.595  -0.095  +3.781  -3.971  +1.405  +5.281  -2.471  +2.905  +5.005  +0.805  +3.309  +5.409  +1.209
 889  +0.045  +3.045  -2.955  +1.545  +4.545  -1.455  +0.045  +3.923  -3.833  +1.545  +5.423  -2.333  +3.045  +5.145  +0.945  +3.451  +5.551  +1.351
 890  -0.050  +2.950  -3.050  +1.450  +4.450  -1.550  -0.050  +3.830  -3.930  +1.450  +5.330  -2.430  +2.950  +5.050  +0.850  +3.357  +5.457  +1.257
 891  -0.059  +2.941  -3.059  +1.441  +4.441  -1.559  -0.059  +3.823  -3.941  +1.441  +5.323  -2.441  +2.941  +5.041  +0.841  +3.350  +5.450  +1.250
 892  +0.026  +3.026  -2.974  +1.526  +4.526  -1.474  +0.026  +3.910  -3.858  +1.526  +5.410  -2.358  +3.026  +5.126  +0.926  +3.435  +5.535  +1.335
 893  +0.010  +3.010  -2.990  +1.510  +4.510  -1.490  +0.010  +3.896  -3.876  +1.510  +5.396  -2.376  +3.010  +5.110  +0.910  +3.421  +5.521  +1.321
 894  -0.032  +2.968  -3.032  +1.468  +4.468  -1.532  -0.032  +3.856  -3.920  +1.468  +5.356  -2.420  +2.968  +5.068  +0.868  +3.380  +5.480  +1.280
 895  +0.050  +3.050  -2.950  +1.550  +4.550  -1.450  +0.050  +3.940  -3.840  +1.550  +5.440  -2.340  +3.050  +5.150  +0.950  +3.463  +5.563  +1.363
 896  -0.021  +2.979  -3.021  +1.479  +4.479  -1.521  -0.021  +3.871  -3.913  +1.479  +5.371  -2.413  +2.979  +5.079  +0.879  +3.394  +5.494  +1.294
 897  -0.008  +2.992  -3.008  +1.492  +4.492  -1.508  -0.008  +3.886  -3.902  +1.492  +5.386  -2.402  +2.992  +5.092  +0.892  +3.408  +5.508  +1.308
 898  +0.004  +3.004  -2.996  +1.504  +4.504  -1.496  +0.004  +3.900  -3.892  +1.504  +5.400  -2.392  +3.004  +5.104  +0.904  +3.421  +5.521  +1.321
 899  -0.070  +2.930  -3.070  +1.430  +4.430  -1.570  -0.070  +3.828  -3.968  +1.430  +5.328  -2.468  +2.930  +5.030  +0.830  +3.349  +5.449  +1.249
 900  +0.111  +3.111  -2.889  +1.611  +4.611  -1.389  +0.111  +4.011  -3.789  +1.611  +5.511  -2.289  +3.111  +5.211  +1.011  +3.531  +5.631  +1.431
 901  +0.043  +3.043  -2.957  +1.543  +4.543  -1.457  +0.043  +3.945  -3.859  +1.543  +5.445  -2.359  +3.043  +5.143  +0.943  +3.464  +5.564  +1.364
 902  -0.023  +2.977  -3.023  +1.477  +4.477  -1.523  -0.023  +3.881  -3.927  +1.477  +5.381  -2.427  +2.977  +5.077  +0.877  +3.399  +5.499  +1.299
 903  -0.022  +2.978  -3.022  +1.478  +4.478  -1.522  -0.022  +3.884  -3.928  +1.478  +5.384  -2.428  +2.978  +5.078  +0.878  +3.402  +5.502  +1.302
 904  -0.008  +2.992  -3.008  +1.492  +4.492  -1.508  -0.008  +3.900  -3.916  +1.492  +5.400  -2.416  +2.992  +5.092  +0.892  +3.417  +5.517  +1.317
 905  +0.034  +3.034  -2.966  +1.534  +4.534  -1.466  +0.034  +3.944  -3.876  +1.534  +5.444  -2.376  +3.034  +5.134  +0.934  +3.461  +5.561  +1.361
 906  +0.028  +3.028  -2.972  +1.528  +4.528  -1.472  +0.028  +3.940  -3.884  +1.528  +5.440  -2.384  +3.028  +5.128  +0.928  +3.456  +5.556  +1.356
 907  -0.028  +2.972  -3.028  +1.472  +4.472  -1.528  -0.028  +3.886  -3.942  +1.472  +5.386  -2.442  +2.972  +5.072  +0.872  +3.401  +5.501  +1.301
 908  +0.014  +3.014  -2.986  +1.514  +4.514  -1.486  +0.014  +3.930  -3.902  +1.514  +5.430  -2.402  +3.014  +5.114  +0.914  +3.444  +5.544  +1.344
 909  +0.063  +3.063  -2.937  +1.563  +4.563  -1.437  +0.063  +3.981  -3.855  +1.563  +5.481  -2.355  +3.063  +5.163  +0.963  +3.494  +5.594  +1.394
 910  +0.040  +3.040  -2.960  +1.540  +4.540  -1.460  +0.040  +3.960  -3.880  +1.540  +5.460  -2.380  +3.040  +5.140  +0.940  +3.473  +5.573  +1.373
 911  +0.061  +3.061  -2.939  +1.561  +4.561  -1.439  +0.061  +3.983  -3.861  +1.561  +5.483  -2.361  +3.061  +5.161  +0.961  +3.496  +5.596  +1.396
 912  -0.066  +2.934  -3.066  +1.434  +4.434  -1.566  -0.066  +3.858  -3.990  +1.434  +5.358  -2.490  +2.934  +5.034  +0.834  +3.370  +5.470  +1.270
 913  +0.001  +3.001  -2.999  +1.501  +4.501  -1.499  +0.001  +3.927  -3.925  +1.501  +5.427  -2.425  +3.001  +5.101  +0.901  +3.438  +5.538  +1.338
 914  -0.017  +2.983  -3.017  +1.483  +4.483  -1.517  -0.017  +3.911  -3.945  +1.483  +5.411  -2.445  +2.983  +5.083  +0.883  +3.422  +5.522  +1.322
 915  -0.085  +2.915  -3.085  +1.415  +4.415  -1.585  -0.085  +3.845  -4.015  +1.415  +5.345  -2.515  +2.915  +5.015  +0.815  +3.355  +5.455  +1.255
 916  +0.126  +3.126  -2.874  +1.626  +4.626  -1.374  +0.126  +4.058  -3.806  +1.626  +5.558  -2.306  +3.126  +5.226  +1.026  +3.567  +5.667  +1.467
 917  +0.021  +3.021  -2.979  +1.521  +4.521  -1.479  +0.021  +3.955  -3.913  +1.521  +5.455  -2.413  +3.021  +5.121  +0.921  +3.463  +5.563  +1.363
 918  -0.040  +2.960  -3.040  +1.460  +4.460  -1.540  -0.040  +3.896  -3.976  +1.460  +5.396  -2.476  +2.960  +5.060  +0.860  +3.404  +5.504  +1.304
 919  +0.063  +3.063  -2.937  +1.563  +4.563  -1.437  +0.063  +4.001  -3.875  +1.563  +5.501  -2.375  +3.063  +5.163  +0.963  +3.507  +5.607  +1.407
 920  +0.007  +3.007  -2.993  +1.507  +4.507  -1.493  +0.007  +3.947  -3.933  +1.507  +5.447  -2.433  +3.007  +5.107  +0.907  +3.453  +5.553  +1.353
 921  -0.010  +2.990  -3.010  +1.490  +4.490  -1.510  -0.010  +3.932  -3.952  +1.490  +5.432  -2.452  +2.990  +5.090  +0.890  +3.438  +5.538  +1.338
 922  -0.050  +2.950  -3.050  +1.450  +4.450  -1.550  -0.050  +3.894  -3.994  +1.450  +5.394  -2.494  +2.950  +5.050  +0.850  +3.399  +5.499  +1.299
 923  -0.017  +2.983  -3.017  +1.483  +4.483  -1.517  -0.017  +3.929  -3.963  +1.483  +5.429  -2.463  +2.983  +5.083  +0.883  +3.433  +5.533  +1.333
 924  +0.031  +3.031  -2.969  +1.531  +4.531  -1.469  +0.031  +3.979  -3.917  +1.531  +5.479  -2.417  +3.031  +5.131  +0.931  +3.482  +5.582  +1.382
 925  +0.083  +3.083  -2.917  +1.583  +4.583  -1.417  +0.083  +4.033  -3.867  +1.583  +5.533  -2.367  +3.083  +5.183  +0.983  +3.536  +5.636  +1.436
 926  -0.009  +2.991  -3.009  +1.491  +4.491  -1.509  -0.009  +3.943  -3.961  +1.491  +5.443  -2.461  +2.991  +5.091  +0.891  +3.445  +5.545  +1.345
 927  -0.030  +2.970  -3.030  +1.470  +4.470  -1.530  -0.030  +3.924  -3.984  +1.470  +5.424  -2.484  +2.970  +5.070  +0.870  +3.425  +5.525  +1.325
 928  +0.018  +3.018  -2.982  +1.518  +4.518  -1.482  +0.018  +3.974  -3.938  +1.518  +5.474  -2.438  +3.018  +5.118  +0.918  +3.474  +5.574  +1.374
 929  -0.046  +2.954  -3.046  +1.454  +4.454  -1.546  -0.046  +3.912  -4.004  +1.454  +5.412  -2.504  +2.954  +5.054  +0.854  +3.412  +5.512  +1.312
 930  -0.063  +2.937  -3.063  +1.437  +4.437  -1.563  -0.063  +3.897  -4.023  +1.437  +5.397  -2.523  +2.937  +5.037  +0.837  +3.396  +5.496  +1.296
 931  +0.066  +3.066  -2.934  +1.566  +4.566  -1.434  +0.066  +4.028  -3.896  +1.566  +5.528  -2.396  +3.066  +5.166  +0.966  +3.527  +5.627  +1.427
 932  -0.046  +2.954  -3.046  +1.454  +4.454  -1.546  -0.046  +3.918  -4.010  +1.454  +5.418  -2.510  +2.954  +5.054  +0.854  +3.416  +5.516  +1.316
 933  -0.002  +2.998  -3.002  +1.498  +4.498  -1.502  -0.002  +3.964  -3.968  +1.498  +5.464  -2.468  +2.998  +5.098  +0.898  +3.461  +5.561  +1.361
 934  -0.011  +2.989  -3.011  +1.489  +4.489  -1.511  -0.011  +3.957  -3.979  +1.489  +5.457  -2.479  +2.989  +5.089  +0.889  +3.453  +5.553  +1.353
 935  -0.053  +2.947  -3.053  +1.447  +4.447  -1.553  -0.053  +3.917  -4.023  +1.447  +5.417  -2.523  +2.947  +5.047  +0.847  +3.413  +5.513  +1.313
 936  +0.023  +3.023  -2.977  +1.523  +4.523  -1.477  +0.023  +3.995  -3.949  +1.523  +5.495  -2.449  +3.023  +5.123  +0.923  +3.490  +5.590  +1.390
 937  -0.080  +2.920  -3.080  +1.420  +4.420  -1.580  -0.080  +3.894  -4.054  +1.420  +5.394  -2.554  +2.920  +5.020  +0.820  +3.389  +5.489  +1.289
 938  -0.020  +2.980  -3.020  +1.480  +4.480  -1.520  -0.020  +3.956  -3.996  +1.480  +5.456  -2.496  +2.980  +5.080  +0.880  +3.450  +5.550  +1.350
 939  -0.018  +2.982  -3.018  +1.482  +4.482  -1.518  -0.018  +3.960  -3.996  +1.482  +5.460  -2.496  +2.982  +5.082  +0.882  +3.453  +5.553  +1.353
 940  -0.042  +2.958  -3.042  +1.458  +4.458  -1.542  -0.042  +3.938  -4.022  +1.458  +5.438  -2.522  +2.958  +5.058  +0.858  +3.430  +5.530  +1.330
 941  +0.010  +3.010  -2.990  +1.510  +4.510  -1.490  +0.010  +3.992  -3.972  +1.510  +5.492  -2.472  +3.010  +5.110  +0.910  +3.484  +5.584  +1.384
 942  +0.032  +3.032  -2.968  +1.532  +4.532  -1.468  +0.032  +4.016  -3.952  +1.532  +5.516  -2.452  +3.032  +5.132  +0.932  +3.506  +5.606  +1.406
 943  -0.012  +2.988  -3.012  +1.488  +4.488  -1.512  -0.012  +3.974  -3.998  +1.488  +5.474  -2.498  +2.988  +5.088  +0.888  +3.464  +5.564  +1.364
 944  +0.019  +3.019  -2.981  +1.519  +4.519  -1.481  +0.019  +4.007  -3.969  +1.519  +5.507  -2.469  +3.019  +5.119  +0.919  +3.496  +5.596  +1.396
 945  +0.066  +3.066  -2.934  +1.566  +4.566  -1.434  +0.066  +4.056  -3.924  +1.566  +5.556  -2.424  +3.066  +5.166  +0.966  +3.544  +5.644  +1.444
 946  +0.004  +3.004  -2.996  +1.504  +4.504  -1.496  +0.004  +3.996  -3.988  +1.504  +5.496  -2.488  +3.004  +5.104  +0.904  +3.483  +5.583  +1.383
 947  +0.069  +3.069  -2.931  +1.569  +4.569  -1.431  +0.069  +4.063  -3.925  +1.569  +5.563  -2.425  +3.069  +5.169  +0.969  +3.550  +5.650  +1.450
 948  -0.057  +2.943  -3.057  +1.443  +4.443  -1.557  -0.057  +3.939  -4.053  +1.443  +5.439  -2.553  +2.943  +5.043  +0.843  +3.425  +5.525  +1.325
 949  +0.078  +3.078  -2.922  +1.578  +4.578  -1.422  +0.078  +4.076  -3.920  +1.578  +5.576  -2.420  +3.078  +5.178  +0.978  +3.562  +5.662  +1.462
 950  +0.013  +3.013  -2.987  +1.513  +4.513  -1.487  +0.013  +4.013  -3.987  +1.513  +5.513  -2.487  +3.013  +5.113  +0.913  +3.498  +5.598  +1.398
 951  -0.068  +2.932  -3.068  +1.432  +4.432  -1.568  -0.068  +3.934  -4.070  +1.432  +5.434  -2.570  +2.932  +5.032  +0.832  +3.419  +5.519  +1.319
 952  -0.052  +2.948  -3.052  +1.448  +4.448  -1.552  -0.052  +3.952  -4.056  +1.448  +5.452  -2.556  +2.948  +5.048  +0.848  +3.435  +5.535  +1.335
 953  +0.045  +3.045  -2.955  +1.545  +4.545  -1.455  +0.045  +4.051  -3.961  +1.545  +5.551  -2.461  +3.045  +5.145  +0.945  +3.534  +5.634  +1.434
 954  -0.046  +2.954  -3.046  +1.454  +4.454  -1.546  -0.046  +3.962  -4.054  +1.454  +5.462  -2.554  +2.954  +5.054  +0.854  +3.444  +5.544  +1.344
 955  -0.037  +2.963  -3.037  +1.463  +4.463  -1.537  -0.037  +3.973  -4.047  +1.463  +5.473  -2.547  +2.963  +5.063  +0.863  +3.455  +5.555  +1.355
 956  -0.095  +2.905  -3.095  +1.405  +4.405  -1.595  -0.095  +3.917  -4.107  +1.405  +5.417  -2.607  +2.905  +5.005  +0.805  +3.397  +5.497  +1.297
 957  +0.004  +3.004  -2.996  +1.504  +4.504  -1.496  +0.004  +4.018  -4.010  +1.504  +5.518  -2.510  +3.004  +5.104  +0.904  +3.498  +5.598  +1.398
 958  +0.027  +3.027  -2.973  +1.527  +4.527  -1.473  +0.027  +4.043  -3.989  +1.527  +5.543  -2.489  +3.027  +5.127  +0.927  +3.523  +5.623  +1.423
 959  +0.047  +3.047  -2.953  +1.547  +4.547  -1.453  +0.047  +4.065  -3.971  +1.547  +5.565  -2.471  +3.047  +5.147  +0.947  +3.543  +5.643  +1.443
 960  -0.029  +2.971  -3.029  +1.471  +4.471  -1.529  -0.029  +3.991  -4.049  +1.471  +5.491  -2.549  +2.971  +5.071  +0.871  +3.469  +5.569  +1.369
 961  -0.024  +2.976  -3.024  +1.476  +4.476  -1.524  -0.024  +3.998  -4.046  +1.476  +5.498  -2.546  +2.976  +5.076  +0.876  +3.476  +5.576  +1.376
 962  -0.025  +2.975  -3.025  +1.475  +4.475  -1.525  -0.025  +3.999  -4.049  +1.475  +5.499  -2.549  +2.975  +5.075  +0.875  +3.475  +5.575  +1.375
 963  +0.012  +3.012  -2.988  +1.512  +4.512  -1.488  +0.012  +4.038  -4.014  +1.512  +5.538  -2.514  +3.012  +5.112  +0.912  +3.514  +5.614  +1.414
 964  -0.017  +2.983  -3.017  +1.483  +4.483  -1.517  -0.017  +4.011  -4.045  +1.483  +5.511  -2.545  +2.983  +5.083  +0.883  +3.486  +5.586  +1.386
 965  -0.024  +2.976  -3.024  +1.476  +4.476  -1.524  -0.024  +4.006  -4.054  +1.476  +5.506  -2.554  +2.976  +5.076  +0.876  +3.480  +5.580  +1.380
 966  -0.018  +2.982  -3.018  +1.482  +4.482  -1.518  -0.018  +4.014  -4.050  +1.482  +5.514  -2.550  +2.982  +5.082  +0.882  +3.488  +5.588  +1.388
 967  +0.049  +3.049  -2.951  +1.549  +4.549  -1.451  +0.049  +4.083  -3.985  +1.549  +5.583  -2.485  +3.049  +5.149  +0.949  +3.556  +5.656  +1.456
 968  +0.031  +3.031  -2.969  +1.531  +4.531  -1.469  +0.031  +4.067  -4.005  +1.531  +5.567  -2.505  +3.031  +5.131  +0.931  +3.540  +5.640  +1.440
 969  -0.050  +2.950  -3.050  +1.450  +4.450  -1.550  -0.050  +3.988  -4.088  +1.450  +5.488  -2.588  +2.950  +5.050  +0.850  +3.460  +5.560  +1.360
 970  -0.034  +2.966  -3.034  +1.466  +4.466  -1.534  -0.034  +4.006  -4.074  +1.466  +5.506  -2.574  +2.966  +5.066  +0.866  +3.477  +5.577  +1.377
 971  -0.028  +2.972  -3.028  +1.472  +4.472  -1.528  -0.028  +4.014  -4.070  +1.472  +5.514  -2.570  +2.972  +5.072  +0.872  +3.484  +5.584  +1.384
 972  -0.048  +2.952  -3.048  +1.452  +4.452  -1.548  -0.048  +3.996  -4.092  +1.452  +5.496  -2.592  +2.952  +5.052  +0.852  +3.466  +5.566  +1.366
 973  -0.026  +2.974  -3.026  +1.474  +4.474  -1.526  -0.026  +4.020  -4.072  +1.474  +5.520  -2.572  +2.974  +5.074  +0.874  +3.489  +5.589  +1.389
 974  +0.027  +3.027  -2.973  +1.527  +4.527  -1.473  +0.027  +4.075  -4.021  +1.527  +5.575  -2.521  +3.027  +5.127  +0.927  +3.543  +5.643  +1.443
 975  +0.009  +3.009  -2.991  +1.509  +4.509  -1.491  +0.009  +4.059  -4.041  +1.509  +5.559  -2.541  +3.009  +5.109  +0.909  +3.526  +5.626  +1.426
 976  -0.015  +2.985  -3.015  +1.485  +4.485  -1.515  -0.015  +4.037  -4.067  +1.485  +5.537  -2.567  +2.985  +5.085  +0.885  +3.504  +5.604  +1.404
 977  +0.074  +3.074  -2.926  +1.574  +4.574  -1.426  +0.074  +4.128  -3.980  +1.574  +5.628  -2.480  +3.074  +5.174  +0.974  +3.594  +5.694  +1.494
 978  -0.019  +2.981  -3.019  +1.481  +4.481  -1.519  -0.019  +4.037  -4.075  +1.481  +5.537  -2.575  +2.981  +5.081  +0.881  +3.503  +5.603  +1.403
 979  -0.043  +2.957  -3.043  +1.457  +4.457  -1.543  -0.043  +4.015  -4.101  +1.457  +5.515  -2.601  +2.957  +5.057  +0.857  +3.480  +5.580  +1.380
 980  +0.069  +3.069  -2.931  +1.569  +4.569  -1.431  +0.069  +4.129  -3.991  +1.569  +5.629  -2.491  +3.069  +5.169  +0.969  +3.593  +5.693  +1.493
 981  -0.041  +2.959  -3.041  +1.459  +4.459  -1.541  -0.041  +4.021  -4.103  +1.459  +5.521  -2.603  +2.959  +5.059  +0.859  +3.484  +5.584  +1.384
 982  +0.024  +3.024  -2.976  +1.524  +4.524  -1.476  +0.024  +4.088  -4.040  +1.524  +5.588  -2.540  +3.024  +5.124  +0.924  +3.551  +5.651  +1.451
 983  +0.018  +3.018  -2.982  +1.518  +4.518  -1.482  +0.018  +4.084  -4.048  +1.518  +5.584  -2.548  +3.018  +5.118  +0.918  +3.546  +5.646  +1.446
 984  +0.091  +3.091  -2.909  +1.591  +4.591  -1.409  +0.091  +4.159  -3.977  +1.591  +5.659  -2.477  +3.091  +5.191  +0.991  +3.621  +5.721  +1.521
 985  -0.047  +2.953  -3.047  +1.453  +4.453  -1.547  -0.047  +4.023  -4.117  +1.453  +5.523  -2.617  +2.953  +5.053  +0.853  +3.484  +5.584  +1.384
 986  -0.025  +2.975  -3.025  +1.475  +4.475  -1.525  -0.025  +4.047  -4.097  +1.475  +5.547  -2.597  +2.975  +5.075  +0.875  +3.507  +5.607  +1.407
 987  +0.114  +3.114  -2.886  +1.614  +4.614  -1.386  +0.114  +4.188  -3.960  +1.614  +5.688  -2.460  +3.114  +5.214  +1.014  +3.648  +5.748  +1.548
 988  -0.038  +2.962  -3.038  +1.462  +4.462  -1.538  -0.038  +4.038  -4.114  +1.462  +5.538  -2.614  +2.962  +5.062  +0.862  +3.496  +5.596  +1.396
 989  +0.043  +3.043  -2.957  +1.543  +4.543  -1.457  +0.043  +4.121  -4.035  +1.543  +5.621  -2.535  +3.043  +5.143  +0.943  +3.579  +5.679  +1.479
 990  +0.007  +3.007  -2.993  +1.507  +4.507  -1.493  +0.007  +4.087  -4.073  +1.507  +5.587  -2.573  +3.007  +5.107  +0.907  +3.544  +5.644  +1.444
 991  -0.042  +2.958  -3.042  +1.458  +4.458  -1.542  -0.042  +4.040  -4.124  +1.458  +5.540  -2.624  +2.958  +5.058  +0.858  +3.496  +5.596  +1.396
 992  -0.039  +2.961  -3.039  +1.461  +4.461  -1.539  -0.039  +4.045  -4.123  +1.461  +5.545  -2.623  +2.961  +5.061  +0.861  +3.500  +5.600  +1.400
 993  -0.022  +2.978  -3.022  +1.478  +4.478  -1.522  -0.022  +4.064  -4.108  +1.478  +5.564  -2.608  +2.978  +5.078  +0.878  +3.519  +5.619  +1.419
 994  +0.048  +3.048  -2.952  +1.548  +4.548  -1.452  +0.048  +4.136  -4.040  +1.548  +5.636  -2.540  +3.048  +5.148  +0.948  +3.590  +5.690  +1.490
 995  +0.042  +3.042  -2.958  +1.542  +4.542  -1.458  +0.042  +4.132  -4.048  +1.542  +5.632  -2.548  +3.042  +5.142  +0.942  +3.585  +5.685  +1.485
 996  +0.009  +3.009  -2.991  +1.509  +4.509  -1.491  +0.009  +4.101  -4.083  +1.509  +5.601  -2.583  +3.009  +5.109  +0.909  +3.554  +5.654  +1.454
 997  -0.021  +2.979  -3.021  +1.479  +4.479  -1.521  -0.021  +4.073  -4.115  +1.479  +5.573  -2.615  +2.979  +5.079  +0.879  +3.526  +5.626  +1.426
 998  -0.002  +2.998  -3.002  +1.498  +4.498  -1.502  -0.002  +4.094  -4.098  +1.498  +5.594  -2.598  +2.998  +5.098  +0.898  +3.546  +5.646  +1.446
 999  -0.022  +2.978  -3.022  +1.478  +4.478  -1.522  -0.022  +4.076  -4.120  +1.478  +5.576  -2.620  +2.978  +5.078  +0.878  +3.527  +5.627  +1.427
1000  -0.069  +2.931  -3.069  +1.431  +4.431  -1.569  -0.069  +4.031  -4.169  +1.431  +5.531  -2.669  +2.931  +5.031  +0.831  +3.481  +5.581  +1.381


==> figs/seeds_mission_alt_speed.txt <==
01      +2557.11      +2811.04       +253.94        +29.13        +30.97         +1.84
02      +2830.67      +3033.68       +203.01        +28.50        +26.50         -2.00
03      +2778.72      +2217.08       -561.64        +25.25        +28.30         +3.05
04      +2752.50      +2853.35       +100.85        +26.44        +28.34         +1.89
05      +2674.95      +2399.98       -274.96        +27.88        +29.42         +1.54
06      +2501.94      +2760.12       +258.18        +32.73        +33.50         +0.77
07      +2467.61      +2295.55       -172.06        +26.70        +27.65         +0.96
08      +2427.52      +1825.64       -601.88        +29.16        +26.63         -2.54
09      +3088.01      +3603.67       +515.66        +26.59        +27.73         +1.14
10      +2436.03      +2666.32       +230.29        +28.59        +29.61         +1.02
11      +2625.70      +2179.45       -446.25        +28.08        +29.14         +1.05
12      +2865.10      +3050.12       +185.02        +29.93        +31.15         +1.22
13      +2594.90      +2268.60       -326.30        +29.84        +30.35         +0.51
14      +2679.04      +2811.69       +132.65        +30.22        +31.22         +1.01
15      +2769.41      +3051.68       +282.26        +28.14        +29.72         +1.58
16      +2409.24      +2613.61       +204.37        +32.23        +30.29         -1.94
17      +3006.05      +3338.17       +332.12        +26.61        +25.90         -0.71
18      +2930.42      +2578.35       -352.07        +28.76        +28.04         -0.72
19      +2552.80      +2023.93       -528.87        +28.72        +29.42         +0.70
20      +2601.49      +2776.50       +175.01        +29.89        +31.26         +1.38
21      +2691.26      +3320.69       +629.43        +27.09        +25.10         -2.00
22      +2756.45      +3126.90       +370.45        +28.53        +27.17         -1.36
23      +2497.45      +3092.27       +594.83        +28.07        +27.21         -0.87
24      +2679.88      +2824.89       +145.01        +29.77        +30.63         +0.85
25      +2993.69      +3256.38       +262.70        +27.45        +28.13         +0.69
26      +2837.14      +3361.21       +524.07        +28.76        +29.84         +1.08
27      +2375.11      +2259.58       -115.53        +32.18        +33.01         +0.83
28      +2777.69      +2629.80       -147.90        +30.52        +29.09         -1.43
29      +2717.83      +2341.44       -376.39        +28.58        +29.84         +1.26
30      +2784.52      +2590.97       -193.55        +30.19        +31.06         +0.87
31      +2755.74      +2512.42       -243.31        +30.16        +31.40         +1.24
32      +2695.07      +2514.24       -180.82        +28.63        +30.35         +1.72
33      +2655.29      +3187.47       +532.17        +25.92        +28.68         +2.76
34      +2276.82      +2909.40       +632.58        +30.62        +31.19         +0.57
35      +2687.81      +2886.42       +198.60        +30.35        +28.06         -2.29
36      +2770.34      +2900.69       +130.34        +30.30        +28.47         -1.83
37      +2609.54      +2763.54       +153.99        +29.75        +28.82         -0.92
38      +2476.80      +2153.03       -323.77        +30.78        +32.11         +1.33
39      +2752.13      +2884.47       +132.34        +26.23        +26.88         +0.65
40      +2600.26      +2108.98       -491.28        +28.32        +27.79         -0.54
41      +2564.36      +2715.27       +150.91        +31.16        +29.41         -1.75
42      +2556.62      +2431.13       -125.49        +30.65        +29.99         -0.65
43      +2676.99      +3197.96       +520.97        +28.99        +28.23         -0.77
44      +3061.38      +2845.07       -216.31        +28.16        +29.18         +1.02
45      +2666.53      +2444.58       -221.95        +30.03        +29.52         -0.51
46      +2785.15      +3156.08       +370.94        +27.08        +27.80         +0.72
47      +2639.81      +2886.75       +246.94        +28.97        +28.03         -0.94
48      +3172.17      +3418.87       +246.69        +30.51        +29.89         -0.61
49      +2752.17      +2630.66       -121.51        +27.67        +25.42         -2.25
50      +2681.35      +2866.85       +185.50        +28.62        +26.31         -2.31
51      +2583.10      +2068.68       -514.42        +28.07        +26.79         -1.27
52      +2963.07      +2700.68       -262.38        +31.94        +28.04         -3.90
53      +2736.69      +3341.45       +604.77        +32.03        +29.72         -2.31
54      +2665.06      +2121.82       -543.24        +28.56        +29.43         +0.87
55      +2580.81      +3148.02       +567.21        +30.16        +31.77         +1.61
56      +2501.61      +2829.09       +327.49        +29.97        +30.51         +0.54
57      +2629.49      +3098.85       +469.36        +31.21        +30.20         -1.01
58      +2387.25      +2210.38       -176.87        +28.57        +30.75         +2.19
59      +2496.09      +2120.64       -375.45        +29.48        +28.56         -0.92
60      +2880.30      +3378.27       +497.97        +28.46        +29.43         +0.97
61      +2679.00      +2786.99       +108.00        +29.01        +27.44         -1.57
62      +2785.79      +2955.36       +169.57        +26.93        +28.40         +1.46
63      +2595.76      +2925.92       +330.17        +28.59        +26.00         -2.59
64      +2866.11      +2525.14       -340.97        +28.98        +30.48         +1.50
65      +2719.26      +2446.82       -272.44        +30.03        +30.62         +0.59
66      +2055.57      +1668.70       -386.86        +28.09        +30.21         +2.11
67      +2811.77      +3297.76       +485.99        +28.50        +27.90         -0.59
68      +2226.91      +1815.82       -411.09        +29.41        +31.24         +1.83
69      +3143.81      +2927.87       -215.94        +27.87        +27.16         -0.70
70      +2393.97      +2180.67       -213.31        +27.00        +25.57         -1.43
71      +2641.87      +3134.62       +492.75        +27.64        +26.19         -1.45
72      +2731.15      +3407.24       +676.09        +28.29        +26.40         -1.89
73      +2777.52      +3262.63       +485.11        +27.95        +25.32         -2.64
74      +2689.74      +2812.91       +123.17        +28.85        +26.82         -2.03
75      +2714.26      +2869.84       +155.57        +27.83        +24.68         -3.14
76      +2596.92      +2007.94       -588.98        +28.88        +29.75         +0.87
77      +2536.20      +2378.15       -158.04        +27.37        +28.03         +0.66
78      +2727.62      +2514.82       -212.80        +29.37        +27.67         -1.70
79      +2628.27      +2941.13       +312.86        +29.19        +30.26         +1.08
80      +2561.15      +2376.58       -184.58        +29.01        +28.22         -0.79
81      +2489.30      +2352.80       -136.50        +29.82        +31.26         +1.44
82      +2750.07      +2954.96       +204.90        +28.31        +27.17         -1.14
83      +2541.20      +2817.40       +276.20        +29.70        +30.53         +0.84
84      +2752.48      +3070.66       +318.18        +29.65        +31.17         +1.52
85      +2758.68      +3032.72       +274.04        +28.65        +29.74         +1.09
86      +2731.63      +2495.99       -235.64        +28.32        +30.24         +1.92
87      +2706.56      +3116.23       +409.67        +30.93        +31.72         +0.79
88      +2774.43      +2969.29       +194.86        +29.88        +28.75         -1.13
89      +2786.67      +3132.65       +345.98        +29.01        +29.95         +0.94
90      +2649.28      +2292.29       -356.99        +30.55        +31.11         +0.56
91      +2385.45      +3057.50       +672.05        +27.61        +28.72         +1.11
92      +2473.12      +2060.92       -412.20        +30.33        +32.84         +2.52
93      +2708.37      +2538.47       -169.90        +30.84        +31.57         +0.73
94      +2544.52      +2254.70       -289.81        +28.60        +29.68         +1.08
95      +2716.85      +2376.07       -340.78        +29.81        +29.01         -0.81
96      +2928.24      +2391.99       -536.26        +28.15        +31.00         +2.85
97      +2398.15      +2561.99       +163.85        +28.71        +31.83         +3.12
98      +2834.92      +3492.97       +658.05        +27.26        +25.86         -1.39
99      +2499.58      +2371.26       -128.32        +26.26        +28.25         +1.99


==> figs/seeds_mission_bearing.txt <==
01    -72.00  +1.0    -56.00  +1.7    +16.00
02    +47.00  +1.0   +125.00  +1.7    +78.00
03    -96.00  +1.0    +76.00  +1.7   +172.00
04   +129.00  +1.0    +78.00  +1.7    -51.00
05    -82.00  +1.0   +137.00  +1.7   -141.00
06   +131.00  +1.0    +60.00  +1.7    -71.00
07    +51.00  +1.0    +95.00  +1.7    +44.00
08   +144.00  +1.0    +99.00  +1.7    -45.00
09   +172.00  +1.0    -76.00  +1.7   +112.00
10   -124.00  +1.0   -142.00  +1.7    -18.00
11   -126.00  +1.0   +168.00  +1.7    -66.00
12    -54.00  +1.0   +164.00  +1.7   -142.00
13    -56.00  +1.0    +28.00  +1.7    +84.00
14    +43.00  +1.0   +111.00  +1.7    +68.00
15    +27.00  +1.0    -11.00  +1.7    -38.00
16    +16.00  +1.0    -13.00  +1.7    -29.00
17   +176.00  +1.0    -32.00  +1.7   +152.00
18    -51.00  +1.0   +164.00  +1.7   -145.00
19    +37.00  +1.0    -13.00  +1.7    -50.00
20   -121.00  +1.0    -52.00  +1.7    +69.00
21    +71.00  +1.0    -32.00  +1.7   -103.00
22    -26.00  +1.0   +120.00  +1.7   +146.00
23    -18.00  +1.0    +77.00  +1.7    +95.00
24   -169.00  +1.0    -30.00  +1.7   +139.00
25   +167.00  +1.1    -46.00  +1.8   +147.00
26   -119.00  +1.1   +112.00  +1.8   -129.00
27   -120.00  +1.1   -179.00  +1.8    -59.00
28    +35.00  +1.1   -154.00  +1.8   +171.00
29   +117.00  +1.1   -172.00  +1.8    +71.00
30   +110.00  +1.1    +74.00  +1.8    -36.00
31    +77.00  +1.1    -12.00  +1.8    -89.00
32    +18.00  +1.1    +92.00  +1.8    +74.00
33    +13.00  +1.1   +129.00  +1.8   +116.00
34   +170.00  +1.1   +158.00  +1.8    -12.00
35     +3.00  +1.1    -43.00  +1.8    -46.00
36    +33.00  +1.1    +84.00  +1.8    +51.00
37   +141.00  +1.1     +6.00  +1.8   -135.00
38    +84.00  +1.1    +39.00  +1.8    -45.00
39    -28.00  +1.1   +133.00  +1.8   +161.00
40   -159.00  +1.1   -178.00  +1.8    -19.00
41   +161.00  +1.1    +78.00  +1.8    -83.00
42   +131.00  +1.1   +170.00  +1.8    +39.00
43    -27.00  +1.1   +176.00  +1.8   -157.00
44    +74.00  +1.1   -116.00  +1.8   +170.00
45    -85.00  +1.1    +21.00  +1.8   +106.00
46   +132.00  +1.1   -121.00  +1.8   +107.00
47   -141.00  +1.1    +78.00  +1.8   -141.00
48    +65.00  +1.1    +49.00  +1.8    -16.00
49   +116.00  +1.1   +158.00  +1.8    +42.00
50    +39.00  +1.2    -23.00  +1.9    -62.00
51   -112.00  +1.2    +23.00  +1.9   +135.00
52   -129.00  +1.2   +108.00  +1.9   -123.00
53    +26.00  +1.2    -42.00  +1.9    -68.00
54    +90.00  +1.2   +138.00  +1.9    +48.00
55    +99.00  +1.2   -124.00  +1.9   +137.00
56   +104.00  +1.2    -43.00  +1.9   -147.00
57    +32.00  +1.2    +88.00  +1.9    +56.00
58    +57.00  +1.2    +26.00  +1.9    -31.00
59   -138.00  +1.2    -35.00  +1.9   +103.00
60    -99.00  +1.2   +144.00  +1.9   -117.00
61   -152.00  +1.2   -108.00  +1.9    +44.00
62    +31.00  +1.2    -86.00  +1.9   -117.00
63    -12.00  +1.2    +40.00  +1.9    +52.00
64    +32.00  +1.2    -25.00  +1.9    -57.00
65   -134.00  +1.2   -118.00  +1.9    +16.00
66    +62.00  +1.2    -64.00  +1.9   -126.00
67   -145.00  +1.2     -8.00  +1.9   +137.00
68    -52.00  +1.2    -69.00  +1.9    -17.00
69    +86.00  +1.2    -24.00  +1.9   -110.00
70     +3.00  +1.2    +51.00  +1.9    +48.00
71   +142.00  +1.2   +159.00  +1.9    +17.00
72    +66.00  +1.2    -30.00  +1.9    -96.00
73    -33.00  +1.2    +47.00  +1.9    +80.00
74   -138.00  +1.2   -176.00  +1.9    -38.00
75   +101.00  +1.3   +144.00  +2.0    +43.00
76    -91.00  +1.3   +129.00  +2.0   -140.00
77   +132.00  +1.3    +94.00  +2.0    -38.00
78    -12.00  +1.3   +116.00  +2.0   +128.00
79   -167.00  +1.3    -30.00  +2.0   +137.00
80   -147.00  +1.3    -86.00  +2.0    +61.00
81    -86.00  +1.3    +18.00  +2.0   +104.00
82    -89.00  +1.3   -163.00  +2.0    -74.00
83    -93.00  +1.3   +167.00  +2.0   -100.00
84     +2.00  +1.3    +56.00  +2.0    +54.00
85    +98.00  +1.3   -118.00  +2.0   +144.00
86    +98.00  +1.3    -60.00  +2.0   -158.00
87   +138.00  +1.3    -38.00  +2.0   -176.00
88   +100.00  +1.3    +15.00  +2.0    -85.00
89    +96.00  +1.3   +128.00  +2.0    +32.00
90   +168.00  +1.3    -54.00  +2.0   +138.00
91   -104.00  +1.3    +26.00  +2.0   +130.00
92    -35.00  +1.3    +53.00  +2.0    +88.00
93    +94.00  +1.3    -71.00  +2.0   -165.00
94   -165.00  +1.3     +4.00  +2.0   +169.00
95     +7.00  +1.3    +73.00  +2.0    +66.00
96   -135.00  +1.3    +53.00  +2.0   -172.00
97    -78.00  +1.3   -132.00  +2.0    -54.00
98   -163.00  +1.3    -75.00  +2.0    +88.00
99    +81.00  +1.3   +166.00  +2.0    +85.00


==> figs/seeds_weather_offsets.txt <==
01   +427.11     +0.12  +2115.69     -6.91     -7.03   +797.35   -295.79  +2180.41   -352.68    -56.90     -0.25     -2.47
02   +289.36     -4.70  +1703.06     -3.34     +1.36   +558.28   -304.79  +1362.84   -589.12   -284.33     +0.06    -21.20
03   +647.53    -12.91  +1636.90    -11.49     +1.42  +1236.16   +929.97  +2247.87  +1122.63   +192.66     +0.09    +11.43
04   +512.82    -20.43  +1617.11    -20.44     -0.01   +331.66   +183.43  +1305.60   +570.85   +387.42     -0.00    +23.87
05   +340.17    +16.81  +1442.05    +15.13     -1.68  +1016.22  +1961.27  +2814.51  +1635.76   -325.51     -0.09    -10.86
06    +82.48     +0.98  +2447.53     +0.17     -0.82   +991.80   +179.30  +2467.99   +867.45   +688.15     -0.02    +27.97
07   +352.28    +10.89  +1646.51    +11.89     +1.00   +867.47   +407.34  +2489.31   +412.22     +4.88     +0.05     +0.18
08  +1824.87     +0.88  +3157.37     +0.37     -0.51   +124.44  -4347.37  +1521.00  -4691.66   -344.29     -0.02    -14.79
09   +487.84     -1.83  +1524.09     -3.50     -1.67  +1098.57  +2035.55  +2484.97  +1798.53   -237.03     -0.10    -10.26
10    +76.94     +3.50  +1131.83     +3.21     -0.28   +181.30  +1646.48  +1045.22  +1604.24    -42.24     -0.02     -2.93
11   +751.41     -5.27  +1582.87     -3.22     +2.06   +244.83  -1452.89  +1751.67   -920.65   +532.24     +0.15    +21.19
12  +1657.82     -2.14  +2805.12     +0.49     +2.64   +331.20  -1874.24  +1795.24  -1865.55     +8.69     +0.14     +0.36
13   +163.22     -3.42  +1598.49     -3.53     -0.12   +742.12  +1688.00  +2578.85  +1393.43   -294.57     -0.00     -9.62
14   +203.87     +3.09  +1392.72     +0.59     -2.50   +473.44   +613.67  +2264.16   +996.16   +382.49     -0.13    +12.82
15   +270.82     +9.66  +1471.90    +13.89     +4.23   +922.97   -242.63  +2431.86   -667.08   -424.45     +0.21    -16.88
16   +416.26     +0.85  +2248.88     +5.16     +4.31   +390.96   +921.55  +1198.67   +765.38   -156.16     +0.14    -11.60
17    +55.01     -9.32  +1730.72     -9.19     +0.13   +632.69   -347.82  +1353.66   -310.34    +37.48     +0.00     +3.12
18  +1193.81     -4.67  +2210.13     -3.26     +1.41   +750.03   +364.82  +2445.73   +500.58   +135.76     +0.08     +4.80
19   +306.61     +7.26  +1098.83     +8.90     +1.65   +503.36  +1961.85  +1496.96  +2330.19   +368.33     +0.12    +22.24
20   +539.21     +1.05  +1760.19     +0.66     -0.39   +700.70  -2588.73  +1972.34  -2271.84   +316.90     -0.02    +14.95
21   +570.26     -0.33  +2272.56     +1.33     +1.66   +399.66  -1721.82  +2106.43  -1790.61    -68.79     +0.06     -2.42
22   +236.09    -11.44  +1009.39     -7.01     +4.43   +502.03   +187.80  +1421.05    -62.97   -250.77     +0.34    -16.37
23   +307.05     -8.69  +1899.09     -6.85     +1.84  +1867.59   -546.08  +4135.90   -582.27    -36.20     +0.07     -0.96
24   +389.33     +5.36  +1941.56     +7.63     +2.27  +2188.09  +2023.67  +3124.75  +2214.12   +190.45     +0.09    +12.20
25   +260.40     -0.62  +1715.78     +1.92     +2.54  +1081.98  +1041.76  +2720.81   +587.72   -454.04     +0.10    -16.62
26   +824.70     +5.28  +2106.40     +9.04     +3.76  +1569.61  -1741.87  +2638.14  -2208.49   -466.62     +0.18    -26.20
27   +149.58     -7.63  +1556.36     -5.41     +2.22   +669.77  +1285.18  +2575.47  +1592.17   +306.99     +0.09     +9.67
28   +522.47     +3.58  +3288.94     +4.77     +1.19   +425.21  +2766.67  +1469.39  +2314.78   -451.89     +0.03    -25.97
29   +286.19    +14.80  +1959.16    +12.10     -2.70   +751.57   +977.09  +2307.25   +918.09    -59.01     -0.10     -2.28
30   +491.25     +4.18  +1131.33     +7.65     +3.48  +1165.21  -2313.90  +2923.77  -2725.35   -411.44     +0.33    -14.04
31   +641.68     -3.34  +2429.51     -3.01     +0.33  +1134.37   +209.68  +3017.98   +209.51     -0.17     +0.01     -0.01
32   +753.78     +4.82  +1637.02     +1.14     -3.68   +997.72  -1096.13  +2166.46   -938.60   +157.54     -0.25     +8.09
33  +1086.20    +11.34  +2573.53    +12.92     +1.58   +412.91   +172.85  +3037.53   +390.22   +217.36     +0.06     +4.97
34   +682.18     -2.51  +1784.99     -0.33     +2.18  +1404.35  -2392.50  +3222.68  -2143.96   +248.54     +0.12     +8.20
35  +2350.18     +3.22  +3090.44     +2.25     -0.98   +640.91  +3884.00  +1361.56  +3680.85   -203.15     -0.08    -16.91
36  +1512.00     +5.44  +3456.61     +9.47     +4.02  +1041.56   -131.24  +2121.30   -115.92    +15.32     +0.12     +0.85
37   +165.40    +14.40  +2856.19    +16.02     +1.62   +476.73  -1620.45  +1337.17   -621.68   +998.77     +0.04    +69.65
38   +626.15     -8.56  +1386.63     -7.64     +0.92   +468.84  -1166.35  +2172.17  -1272.63   -106.27     +0.07     -3.74
39   +662.56     +7.02  +2674.33     +9.06     +2.04   +970.29  -1655.57  +1939.69  -1743.60    -88.03     +0.06     -5.45
40   +587.42     -9.07  +2169.97     -8.09     +0.99   +499.03    -52.50  +1844.19   +325.93   +378.43     +0.04    +16.88
41   +152.82    +19.11  +1405.20    +21.05     +1.95   +195.68   +944.83  +1522.22  +1027.95    +83.12     +0.09     +3.76
42   +523.11     -1.58  +1786.64     -1.53     +0.05   +617.24  -1269.28  +1407.52   -940.64   +328.64     +0.00    +24.95
43   +358.73     -3.03  +2106.35     -2.45     +0.58   +531.74  +1779.54  +1798.38  +1420.72   -358.81     +0.02    -17.00
44  +1199.78     -5.67  +2715.98     -8.64     -2.96   +235.58   -803.88  +1249.98   -982.28   -178.40     -0.12    -10.55
45   +194.59     -2.77  +1603.94     -7.52     -4.75   +401.76   +706.64  +1440.93   +676.83    -29.81     -0.20     -1.72
46  +1435.46    -17.95  +3106.79    -19.95     -1.99   +979.02   +903.07  +2503.91  +1118.95   +215.88     -0.07     +8.49
47  +1069.85     -3.97  +2600.13     -0.26     +3.71   +797.52  -2167.50  +1621.89  -1912.41   +255.09     +0.15    +18.57
48  +1025.01    +13.35  +3062.01    +14.74     +1.38  +1043.24  +2081.33  +3187.21  +2178.41    +97.08     +0.04     +2.72
49   +298.02    +10.78  +1314.48     +6.73     -4.06   +515.30  -1145.63  +2324.80  -1033.00   +112.63     -0.24     +3.73
50   +694.93    +15.34  +3041.03    +12.97     -2.38   +294.06   -982.39  +1623.53  -1235.90   -253.51     -0.06    -11.44
51   +479.68     +7.95  +1950.97     +7.00     -0.95  +1340.69  +1441.75  +2379.41  +1463.70    +21.95     -0.04     +1.27
52   +119.32     -0.34  +1410.23     -0.39     -0.06   +159.32  -1117.06   +893.27  -1088.07    +28.99     -0.00     +2.37
53  +1221.92    +22.18  +3363.45    +25.58     +3.40   +730.73  +3974.50  +2458.23  +4701.47   +726.97     +0.10    +25.25
54  +1942.32    +13.89  +3869.85    +10.73     -3.16    +86.31  -1121.81  +1723.26  -1138.63    -16.83     -0.10     -0.62
55  +1348.92     +0.43  +2081.90     +2.78     +2.34  +1929.56   -823.80  +3555.78   -764.21    +59.58     +0.19     +2.20
56   +939.08     +8.89  +2335.31     +9.80     +0.91  +1127.02   -558.42  +2008.48   -452.42   +106.00     +0.04     +7.22
57  +1270.04     -2.92  +3685.61     -4.12     -1.20   +655.89   -778.00  +1642.16  -1266.10   -488.10     -0.03    -29.69
58    +68.04     -2.28  +1875.03     -3.86     -1.58   +827.67   +342.82  +1975.12   +374.97    +32.15     -0.05     +1.68
59   +392.71     -6.12  +2214.41     -8.49     -2.37  +1332.34  -3147.21  +2909.88  -2838.43   +308.78     -0.08    +11.74
60   +242.49    -10.16   +866.97     -8.13     +2.04   +598.58  -2821.70  +1830.53  -2820.23     +1.47     +0.20     +0.07
61    +77.30     +2.15  +1566.79     +6.01     +3.86  +1018.79   -384.65  +2039.18    -99.40   +285.25     +0.16    +16.77
62   +460.91     -3.68  +1472.08     -1.90     +1.78   +634.61    +27.61  +1932.12   +493.36   +465.75     +0.11    +21.54
63  +1188.38     +5.27  +2861.66     +7.14     +1.88   +730.38   -777.79  +1421.22   -337.19   +440.60     +0.07    +38.27
64   +317.63     -1.47  +1283.28     -3.29     -1.82   +153.84   +730.47  +1010.40   +784.22    +53.75     -0.11     +3.77
65   +835.92     +7.50  +2050.50     +3.14     -4.36   +443.20   +903.60  +2254.19  +1024.81   +121.21     -0.22     +4.02
66   +716.59    -10.79  +1584.16    -13.21     -2.42  +1088.28   +681.47  +3835.14   +646.87    -34.61     -0.17     -0.76
67   +555.43     -9.32  +2487.52    -11.22     -1.90   +276.88    +57.51  +2033.86   +650.35   +592.84     -0.06    +20.25
68   +417.93     -9.16  +1136.60    -14.30     -5.13   +887.95  -1548.70  +2380.88  -1350.72   +197.99     -0.43     +7.96
69   +357.23     +2.61  +1297.03     +2.84     +0.23  +1464.80  -3036.85  +2736.91  -2548.73   +488.11     +0.01    +23.02
70   +579.03     -3.53  +2308.77     -2.06     +1.48  +1832.87  -1653.65  +3329.89  -1448.64   +205.01     +0.05     +8.22
71  +1075.91    +15.86  +3018.10    +16.19     +0.33   +875.55   +248.70  +2246.31   -123.62   -372.32     +0.01    -16.30
72  +1001.92     +4.12  +2494.93     +8.21     +4.09  +1025.89  +3892.97  +2524.92  +4005.81   +112.84     +0.16     +4.52
73   +435.68     -8.05  +1714.69     -7.88     +0.17   +319.47    -21.82  +1507.03   +333.69   +355.51     +0.01    +17.96
74  +1213.74     +4.83  +2627.09     +0.09     -4.75   +386.59  +1350.71  +1068.98  +1367.31    +16.60     -0.20     +1.46
75  +1589.06    -10.24  +2539.65    -12.49     -2.25   +677.19  -1226.71  +2102.56  -1965.88   -739.18     -0.14    -31.11
76   +601.54    -10.78  +1237.32     -7.92     +2.86   +308.18   -571.03  +2219.66   -745.01   -173.98     +0.27     -5.46
77   +106.45     +0.66  +1328.31     -1.31     -1.97   +377.16  -1406.15  +1355.07  -1314.89    +91.26     -0.10     +5.60
78   +630.50    +15.79  +1464.29    +13.87     -1.92  +1279.32   -315.73  +3013.66    -97.28   +218.45     -0.14     +7.56
79   +163.04    +13.74  +1448.07    +13.13     -0.61   +792.50   -499.90  +1664.19   -917.55   -417.64     -0.03    -28.75
80   +610.69    -11.73  +2332.61    -10.13     +1.60   +147.94  -1603.69  +2048.41  -1934.34   -330.65     +0.06    -10.44
81  +1180.71     +2.34  +1835.95     -3.34     -5.68   +146.45  -3451.84  +1242.96  -2889.73   +562.11     -0.52    +30.76
82   +409.12     -1.10  +1154.90     +0.40     +1.50   +487.13   +737.68  +2261.31   +856.81   +119.12     +0.12     +4.03
83   +366.62     -1.26  +1658.38     +2.30     +3.56   +366.69   -713.22  +1451.32   -404.04   +309.18     +0.17    +17.10
84  +1002.22     -0.97  +2149.60     -2.18     -1.21  +1197.07   -816.61  +2786.06  -1032.93   -216.32     -0.06     -8.17
85   +216.69    -12.47  +1509.20    -14.90     -2.44   +634.82   -307.87  +1578.01   -349.58    -41.71     -0.11     -2.65
86   +543.43     +0.32  +2667.38     -1.25     -1.57   +522.93  +1163.77  +1928.82  +1245.03    +81.26     -0.04     +3.47
87   +823.18     +8.07  +2338.52     +8.39     +0.31   +655.44  -3048.03  +1563.76  -2806.19   +241.83     +0.01    +15.97
88   +576.08     -7.58  +1572.27     -6.80     +0.79   +755.28  +1533.05  +2327.47  +1127.53   -405.52     +0.05    -15.48
89   +652.62     -4.73  +3310.05     -5.10     -0.38   +201.77   +121.40  +1639.83   +502.56   +381.16     -0.01    +15.90
90  +1292.82     +3.90  +2685.85     +7.68     +3.78   +674.71  -2602.91  +1724.47  -2526.13    +76.78     +0.16     +4.39
91   +310.79    +12.87  +1750.83    +14.35     +1.48    +84.06   -985.29  +2288.81   -749.48   +235.81     +0.06     +6.42
92  +1285.40    -13.60  +2334.73    -11.62     +1.98   +240.89  +2326.93  +1971.62  +2581.80   +254.87     +0.11     +8.84
93  +1222.72     -7.47  +2395.96    -12.52     -5.06   +980.05  +1410.94  +2668.61  +1317.61    -93.34     -0.26     -3.32
94   +414.59     +8.16  +1833.27     +9.30     +1.14   +969.08  +2217.32  +2427.31  +2500.27   +282.95     +0.05    +11.64
95   +694.53    +15.23  +2133.13    +12.87     -2.36   +823.94  +1883.08  +2039.11  +1827.51    -55.57     -0.10     -2.74
96   +284.28     +0.58  +1484.37     +1.21     +0.63   +641.19   +646.80  +1611.53   +798.63   +151.83     +0.03     +9.39
97   +399.36     +5.45  +1394.62     +3.45     -2.00   +612.02   +326.35  +1687.76     +5.24   -321.11     -0.12    -17.91
98   +860.84     -5.72  +1915.44     -6.61     -0.89   +848.99  -1218.58  +1879.24  -1437.30   -218.72     -0.05    -12.74
99   +570.34     +4.21  +1532.65     +6.10     +1.88   +752.81  -1128.60  +1905.22   -654.67   +473.93     +0.12    +24.68


==> figs/seeds_weather_wind.txt <==
01  +1497.84  +3612.56     +3.39     +6.63   -105.00   -110.31     +3.24     -5.31     +0.09     -0.15
02   +264.12  +1491.17     +2.11     +4.31   +157.00   +154.86     +2.21     -2.14     +0.11     -0.10
03   +121.92  +1573.93     +8.22     +8.57   -121.00   -114.90     +0.35     +6.10     +0.01     +0.25
04   +615.88  +2476.04     +0.95     +2.83    +54.00    +38.66     +1.88    -15.34     +0.06     -0.49
05   +781.68  +1539.31     +2.50     +1.40   -125.00   -114.72     +1.10    +10.28     -0.09     +0.81
06   +548.41  +1201.35     +0.55     +1.17    -44.00   +125.21     +0.62   +169.21     +0.06    +15.55
07   +247.74  +2097.51     +0.00     +1.15    +20.00   -112.47     +1.15   -132.47     +0.04     -4.30
08   +806.80  +1795.25     +0.53     +2.08    +81.00   -106.34     +1.55   +172.66     +0.09    +10.48
09   +769.04  +1720.91     +4.85     +7.76    -19.00    -21.58     +2.91     -2.58     +0.18     -0.16
10   +525.92  +1606.44    +12.44    +10.29     -5.00     -5.24     +2.15     -0.24     -0.12     -0.01
11   +477.30  +1873.45     +6.26     +9.57    -92.00   -100.45     +3.31     -8.45     +0.14     -0.36
12  +1058.26  +3151.94     +4.92     +2.96   -100.00    -88.23     +1.96    +11.77     -0.06     +0.34
13  +1172.61  +2843.41     +0.30     +0.64    +37.00    +25.58     +0.35    -11.42     +0.01     -0.41
14   +569.18  +1676.25     +5.75     +8.93    +33.00    +33.11     +3.17     +0.11     +0.17     +0.01
15   +131.82  +1797.02     +4.50     +2.13   +149.00     -7.30     +2.37   -156.30     -0.09     -5.63
16  +1234.06  +3040.69     +0.84     +0.36    -54.00    -57.77     +0.48     -3.77     -0.02     -0.13
17  +1472.22  +3077.00     +8.62     +5.64    +36.00    +38.04     +2.99     +2.04     -0.11     +0.08
18   +135.65  +1908.15     +7.51    +10.14    +70.00    +54.27     +2.63    -15.73     +0.09     -0.53
19   +713.16  +1798.52    +12.37    +10.65    -49.00    -72.50     +1.72    -23.50     -0.10     -1.30
20   +337.55  +1288.39     +1.24     +4.52    -31.00   +141.77     +3.28   +172.77     +0.21    +10.90
21   +968.07  +1628.77     +4.34     +3.19   +116.00    +97.07     +1.15    -18.93     -0.10     -1.72
22   +966.79  +2702.60     +3.97     +6.36    -91.00    -75.35     +2.39    +15.65     +0.08     +0.54
23   +466.56  +2321.53    +14.72    +15.03    -76.00    -79.90     +0.31     -3.90     +0.01     -0.13
24   +381.72  +1928.66     +5.51     +6.61   -144.00   -127.87     +1.10    +16.13     +0.04     +0.63
25   +139.58  +1253.56    +11.39    +11.10   -146.00   -151.70     +0.29     -5.70     -0.02     -0.31
26  +1251.79  +3023.72     +6.71     +8.74    -39.00    -36.73     +2.02     +2.27     +0.07     +0.08
27   +112.39  +1633.34     +0.16     +0.87    -77.00    -55.61     +0.72    +21.39     +0.03     +0.84
28   +665.31  +2361.85     +4.40    +10.21    -72.00    -62.85     +5.81     +9.15     +0.21     +0.32
29   +681.96  +1835.00     +2.54     +2.83    -43.00    -28.78     +0.29    +14.22     +0.02     +0.74
30   +275.11  +1527.58    +14.02    +15.34    +71.00    +73.57     +1.32     +2.57     +0.06     +0.12
31   +498.73   +974.86     +2.71     +5.32    -27.00    -54.86     +2.61    -27.86     +0.33     -3.51
32    +60.28  +1957.74     +2.67     +2.71    +61.00   -124.93     +0.04   +174.07     +0.00     +5.50
33   +163.03  +1588.48     +7.30     +2.22     -9.00    -13.67     +5.07     -4.67     -0.21     -0.20
34   +267.10  +1846.21     +1.79     +3.88   +180.00   -177.47     +2.09     +2.53     +0.08     +0.10
35  +1590.39  +2580.07     +0.57     +4.28    -64.00    -60.84     +3.71     +3.16     +0.23     +0.19
36   +144.25  +1214.25     +2.72     +4.84   +162.00   +174.76     +2.12    +12.76     +0.12     +0.72
37   +374.87  +1480.98     +2.91     +0.44   -125.00    +64.40     +2.47   -170.60     -0.13     -9.25
38  +1019.09  +2417.00     +6.33     +6.06    -91.00    -86.42     +0.26     +4.58     -0.01     +0.20
39  +1589.22  +2924.26     +2.68     +1.64    +68.00    +36.06     +1.04    -31.94     -0.05     -1.44
40   +351.03  +2125.43     +2.07     +7.86    +37.00    +44.84     +5.79     +7.84     +0.20     +0.26
41   +464.18  +1641.71     +6.92     +5.79    +96.00    +65.63     +1.13    -30.37     -0.06     -1.55
42  +1137.37  +1539.40     +6.42     +9.38    -83.00    -87.79     +2.96     -4.79     +0.44     -0.72
43   +727.14  +2497.92     +3.33     +7.47    -68.00    -81.33     +4.14    -13.33     +0.14     -0.45
44   +233.85  +1616.84     +8.05     +9.30    -92.00    -76.15     +1.25    +15.85     +0.05     +0.69
45   +463.61  +1411.26    +15.92     +8.35    +52.00    +35.61     +7.57    -16.39     -0.48     -1.04
46   +725.00  +1950.80     +4.72     +6.66     -5.00    -18.00     +1.94    -13.00     +0.10     -0.64
47  +1067.72  +1616.57    +15.74    +17.38    -73.00    -95.39     +1.64    -22.39     +0.18     -2.45
48   +795.11  +2952.92     +7.98     +6.71    +90.00   +105.58     +1.27    +15.58     -0.04     +0.43
49   +797.94  +1452.93     +0.87     +0.82    +74.00    +72.18     +0.04     -1.82     -0.00     -0.17
50   +644.98  +2380.72     +6.34     +9.62    -58.00    -41.91     +3.28    +16.09     +0.11     +0.56
51  +1552.88  +2372.16     +9.38    +11.36   -109.00   -110.76     +1.98     -1.76     +0.14     -0.13
52   +703.17  +2710.24     +6.30     +5.90    -59.00    -54.66     +0.40     +4.34     -0.01     +0.13
53  +1334.70  +2462.05     +2.82     +2.51   +128.00   +105.11     +0.30    -22.89     -0.02     -1.22
54  +1153.02  +3158.01     +0.85     +0.07   +127.00   +121.48     +0.77     -5.52     -0.02     -0.17
55   +397.48  +2066.16     +9.37    +10.05   -129.00   -118.51     +0.68    +10.49     +0.02     +0.38
56    +90.70   +610.27     +3.90     +2.10   +109.00    +84.80     +1.79    -24.20     -0.21     -2.79
57   +223.20  +1715.54     +1.57     +0.68    -10.00   -174.32     +0.89   -164.32     -0.04     -6.61
58    +84.09  +1385.10     +2.93     +1.06    +14.00    +15.35     +1.87     +1.35     -0.09     +0.06
59   +582.79  +2929.10     +4.27     +3.25    +28.00     -2.03     +1.02    -30.03     -0.03     -0.77
60  +1042.13  +1743.94     +0.18     +2.17    -41.00   +139.16     +1.99   -179.84     +0.17    -15.37
61   +819.15  +1969.99     +1.69     +0.55   -155.00   -164.85     +1.14     -9.85     -0.06     -0.51
62   +691.70  +1853.10     +3.03     +0.32   +150.00   +144.08     +2.72     -5.92     -0.14     -0.31
63   +287.30  +1197.48     +1.93     +2.05   +119.00    -80.60     +0.12   +160.40     +0.01    +10.57
64   +969.60  +1396.68     +9.51    +10.45    +80.00    +92.26     +0.94    +12.26     +0.13     +1.72
65    +76.65   +759.46     +1.54     +0.42   -136.00    +50.00     +1.12   -174.00     -0.10    -15.29
66   +243.28  +1049.60     +3.08     +9.66   -153.00   -144.12     +6.57     +8.88     +0.49     +0.66
67  +1074.88  +2030.79     +4.41     +2.91    -71.00    -35.42     +1.51    +35.58     -0.09     +2.23
68  +1383.52  +2858.48     +1.38     +2.07    +21.00   -134.47     +0.69   -155.47     +0.03     -6.32
69   +879.11  +2310.36     +1.57     +2.61   -132.00   -134.91     +1.05     -2.91     +0.04     -0.12
70   +567.29  +2324.14     +0.51     +2.45   -132.00   -104.38     +1.94    +27.62     +0.07     +0.94
71  +1540.07  +2034.85     +7.84     +7.04    +89.00    +74.85     +0.80    -14.15     -0.10     -1.72
72   +308.48  +1836.38    +10.18     +5.40    -48.00    -53.43     +4.79     -5.43     -0.19     -0.21
73   +280.52  +1385.29     +9.56     +8.41    -67.00    -61.57     +1.15     +5.43     -0.06     +0.29
74  +1004.32  +2824.27     +1.18     +5.58   +156.00   +136.84     +4.40    -19.16     +0.14     -0.63
75   +933.49  +1275.05     +3.65     +6.51    +99.00    +82.64     +2.86    -16.36     +0.50     -2.87
76   +719.58  +1769.65     +4.41     +2.76   +159.00   +176.87     +1.65    +17.87     -0.09     +1.02
77   +991.56  +1861.71     +4.93     +2.22    -45.00    -65.86     +2.71    -20.86     -0.19     -1.44
78   +522.76  +2269.63    +11.70    +16.54    -66.00    -47.45     +4.85    +18.55     +0.17     +0.64
79  +1475.61  +2460.63     +0.71     +0.28   +110.00    -44.73     +0.43   -154.73     -0.03     -9.42
80   +552.70  +2818.74    +19.02    +16.16   +145.00   +152.77     +2.85     +7.77     -0.08     +0.21
81   +663.00  +2364.41     +2.17     +4.70    -10.00    -12.88     +2.53     -2.88     +0.09     -0.10
82   +858.39  +1317.90     +8.12     +4.73   +117.00   +111.22     +3.39     -5.78     -0.44     -0.75
83   +993.70  +2657.90     +4.41     +7.35    -89.00    -75.29     +2.94    +13.71     +0.11     +0.49
84  +1025.41  +2158.67     +9.56    +12.20   -150.00   -145.51     +2.65     +4.49     +0.14     +0.24
85   +536.23  +1565.44     +0.19     +1.33   +142.00    -31.17     +1.14   -173.17     +0.07    -10.10
86  +1658.14  +2841.18     +7.45     +8.32   +166.00   +159.06     +0.87     -6.94     +0.04     -0.35
87   +138.71  +1954.63    +11.22    +13.21   -103.00   -110.01     +1.99     -7.01     +0.07     -0.23
88   +237.55  +1307.61     +0.60     +1.46    -42.00   +144.36     +0.85   -173.64     +0.05     -9.74
89   +391.05  +1636.33     +3.55     +4.86   -127.00   -130.45     +1.31     -3.45     +0.06     -0.17
90   +346.04  +2849.01    +16.13    +16.16    +64.00    +96.66     +0.04    +32.66     +0.00     +0.78
91   +457.99  +1029.42    +10.92    +12.83     -4.00    -15.43     +1.91    -11.43     +0.20     -1.20
92   +442.11  +2401.06    +10.58     +6.58     +1.00    -20.37     +4.00    -21.37     -0.12     -0.65
93  +1339.39  +2356.67     +1.67     +1.27   -102.00   -121.23     +0.40    -19.23     -0.02     -1.13
94   +913.26  +2712.58     +4.80     +0.83    -45.00    -44.47     +3.97     +0.53     -0.13     +0.02
95   +509.44  +1492.24    +10.01    +17.34   -176.00   +166.84     +7.33    -17.16     +0.45     -1.05
96   +745.77  +1092.82     +1.05     +5.25    -53.00    -37.10     +4.20    +15.90     +0.73     +2.75
97   +636.53  +2417.42    +12.16    +14.60    -81.00    -91.88     +2.44    -10.88     +0.08     -0.37
98   +660.15  +2547.13     +8.07     +4.78    -35.00    -14.84     +3.29    +20.16     -0.10     +0.64
99   +919.83  +2562.18    +10.98     +8.91    +11.00    -10.20     +2.08    -21.20     -0.08     -0.77

